An Expedient Approach to FDTD-based Modeling of Finite Periodic Structures

This paper proposes an efficient FDTD technique for determining electromagnetic fields interacting with a finite-sized 2D and 3D periodic structures. The technique combines periodic boundary conditions---modelling fields away from the edges of the structure---with independent simulations of fields near the edges of the structure. It is shown that this algorithm efficiently determines the size of a periodic structure necessary for fields to converge to the infinitely-periodic case. Numerical validations of the technique illustrate the savings concomitant with the algorithm.

==> 2d/lambda/0.csv <==
x,e
0.179854035288542,0
0.179697893383333,8.76790315672264e-05
0.179541751478125,0.000259357465876316
0.179385609572917,0.000624659393126058
0.179229467667708,0.00133564465368127
0.1790733257625,0.00258950908802325
0.178917183857292,0.00464391665526235
0.178761041952083,0.00791521995896019
0.178604900046875,0.0132615276097677
0.178448758141667,0.0223742354183884
0.178292616236458,0.0376623913134788
0.17813647433125,0.0611375683292989
0.177980332426042,0.0929945035196063
0.177824190520833,0.130989406297239
0.177668048615625,0.171074239032119
0.177511906710417,0.208929610009191
0.177355764805208,0.241481814671699
0.1771996229,0.267591582249993
0.177043480994792,0.287775952502853
0.176887339089583,0.303395756175231
0.176731197184375,0.315874474524549
0.176575055279167,0.326245608200463
0.176418913373958,0.335071156566138
0.17626277146875,0.342555199475992
0.176106629563542,0.348726648992741
0.175950487658333,0.353581080659835
0.175794345753125,0.357145113531032
0.175638203847917,0.359522612742164
0.175482061942708,0.360844181695644
0.1753259200375,0.36129754358353
0.175169778132292,0.361042741908554
0.175013636227083,0.360266420433449
0.174857494321875,0.359088116827605
0.174701352416667,0.357658726904404
0.174545210511458,0.35603404514373
0.17438906860625,0.354315592067592
0.174232926701042,0.352518186833793
0.174076784795833,0.350680515522941
0.173920642890625,0.34882908272886
0.173764500985417,0.346928002984531
0.173608359080208,0.345041334306219
0.173452217175,0.34309782513515
0.173296075269792,0.341166255829983
0.173139933364583,0.339200271054505
0.172983791459375,0.337226126157346
0.172827649554167,0.335236604521456
0.172671507648958,0.333229490912483
0.17251536574375,0.331205389357971
0.172359223838542,0.329169190445843
0.172203081933333,0.327115141238285
0.172046940028125,0.325048750360691
0.171890798122917,0.322984440356164
0.171734656217708,0.320881681441746
0.1715785143125,0.318812211640537
0.171422372407292,0.316686945259064
0.171266230502083,0.314596048014539
0.171110088596875,0.312464702550796
0.170953946691667,0.310339643911045
0.170797804786458,0.308207965713765
0.17064166288125,0.306060561182131
0.170485520976042,0.303929419436362
0.170329379070833,0.301773766235025
0.170173237165625,0.299641830008671
0.170017095260417,0.297482247967702
0.169860953355208,0.29534866904146
0.16970481145,0.293185816807322
0.169548669544792,0.291051940745446
0.169392527639583,0.288895246677964
0.169236385734375,0.286757334172806
0.169080243829167,0.284616166233469
0.168924101923958,0.282485072089665
0.16876796001875,0.280358637069478
0.168611818113542,0.278240175244629
0.168455676208333,0.276127622958546
0.168299534303125,0.274014412566972
0.168143392397917,0.271927364856002
0.167987250492708,0.269818122387905
0.1678311085875,0.267762211598447
0.167674966682292,0.265671144456748
0.167518824777083,0.263637595083707
0.167362682871875,0.261586257861983
0.167206540966667,0.259561146171138
0.167050399061458,0.257556942677929
0.16689425715625,0.25554599245345
0.166738115251042,0.253572490247753
0.166581973345833,0.251596840980344
0.166425831440625,0.249648527519617
0.166269689535417,0.247716808495645
0.166113547630208,0.245803800982235
0.165957405725,0.24390644304998
0.165801263819792,0.242039348233421
0.165645121914583,0.240171260108334
0.165488980009375,0.238349992292073
0.165332838104167,0.236520466916114
0.165176696198958,0.23473531210586
0.16502055429375,0.232959639800682
0.164864412388542,0.231208279740433
0.164708270483333,0.229487690524763
0.164552128578125,0.22777829657389
0.164395986672917,0.226105239493859
0.164239844767708,0.224443396654794
0.1640837028625,0.222814394814523
0.163927560957292,0.221202330335468
0.163771419052083,0.219619679980972
0.163615277146875,0.218057296494189
0.163459135241667,0.216523347001988
0.163302993336458,0.215011106682932
0.16314685143125,0.213525847149363
0.162990709526042,0.212064395828419
0.162834567620833,0.21062756789984
0.162678425715625,0.209215963758222
0.162522283810417,0.207828805439848
0.162366141905208,0.206466285544755
0.16221,0.205129406594988
0.162053858094792,0.203814696864081
0.161897716189583,0.202527802808663
0.161741574284375,0.201258812370833
0.161585432379167,0.200021694238214
0.161429290473958,0.198796764674795
0.16127314856875,0.197608919927688
0.161117006663542,0.196430512933388
0.160960864758333,0.195287869034372
0.160804722853125,0.194160462920708
0.160648580947917,0.193055792123213
0.160492439042708,0.191977292680171
0.1603362971375,0.190909412433507
0.160180155232292,0.189873478881561
0.160024013327083,0.188845911201347
0.159867871421875,0.187847394405721
0.159711729516667,0.18686545364377
0.159555587611458,0.185904132493494
0.15939944570625,0.184960698690842
0.159243303801042,0.184042087948745
0.159087161895833,0.18312137595496
0.158931019990625,0.182248135233636
0.158774878085417,0.181347178423678
0.158618736180208,0.180509815324315
0.158462594275,0.179647701115592
0.158306452369792,0.178828339693492
0.158150310464583,0.178021717271533
0.157994168559375,0.177208477954641
0.157838026654167,0.176448210156543
0.157681884748958,0.175653940278271
0.15752574284375,0.174907266717397
0.157369600938542,0.174153030839621
0.157213459033333,0.173410417732007
0.157057317128125,0.172693203038652
0.156901175222917,0.171973909351631
0.156745033317708,0.171266917805458
0.1565888914125,0.170592481821615
0.156432749507292,0.169881195292395
0.156276607602083,0.169243741319891
0.156120465696875,0.168544157388624
0.155964323791667,0.167912785767874
0.155808181886458,0.167255312234704
0.15565203998125,0.166608851835129
0.155495898076042,0.165996262841148
0.155339756170833,0.16535091964798
0.155183614265625,0.164757645473814
0.155027472360417,0.164137580518208
0.154871330455208,0.163543162815968
0.15471518855,0.162955358978921
0.154559046644792,0.162364779177491
0.154402904739583,0.161787518930568
0.154246762834375,0.161219157788746
0.154090620929167,0.160638057648879
0.153934479023958,0.160103349101152
0.15377833711875,0.159525729555888
0.153622195213542,0.159012518697353
0.153466053308333,0.158455900882021
0.153309911403125,0.157949394265218
0.153153769497917,0.157419692318935
0.152997627592708,0.15691209198282
0.1528414856875,0.156411696958913
0.152685343782292,0.155906558701245
0.152529201877083,0.155430373602378
0.152373059971875,0.154940923741322
0.152216918066667,0.154483907314905
0.152060776161458,0.15402069840244
0.15190463425625,0.153575952879522
0.151748492351042,0.153136777592786
0.151592350445833,0.152712430164745
0.151436208540625,0.152289505269991
0.151280066635417,0.15189636608409
0.151123924730208,0.151484795910298
0.150967782825,0.151123491371706
0.150811640919792,0.150739700035922
0.150655499014583,0.150397274320553
0.150499357109375,0.15004882268389
0.150343215204167,0.149732756424459
0.150187073298958,0.149411867370648
0.15003093139375,0.149132565544503
0.149874789488542,0.148843315647217
0.149718647583333,0.148588393529263
0.149562505678125,0.148338599732575
0.149406363772917,0.148099612616482
0.149250221867708,0.147896899462278
0.1490940799625,0.14769223265301
0.148937938057292,0.147540455707745
0.148781796152083,0.147373918532623
0.148625654246875,0.147247715813178
0.148469512341667,0.147135257925034
0.148313370436458,0.147035824397058
0.14815722853125,0.14697124126092
0.148001086626042,0.146920776646545
0.147844944720833,0.146883698192998
0.147688802815625,0.146894020816755
0.147532660910417,0.146893432528738
0.147376519005208,0.146955132965282
0.1472203771,0.147001686010456
0.147064235194792,0.147106070455288
0.146908093289583,0.147208287906362
0.146751951384375,0.147347677451507
0.146595809479167,0.147510512927793
0.146439667573958,0.147683182595899
0.14628352566875,0.147901397184219
0.146127383763542,0.148128726663638
0.145971241858333,0.1483854251671
0.145815099953125,0.148676494767336
0.145658958047917,0.148971108461432
0.145502816142708,0.1493150622497
0.1453466742375,0.149665031148722
0.145190532332292,0.150038367471141
0.145034390427083,0.150456035186077
0.144878248521875,0.150862876698347
0.144722106616667,0.151331897563066
0.144565964711458,0.151792393597161
0.14440982280625,0.152293793473992
0.144253680901042,0.152807822144913
0.144097538995833,0.153345773423049
0.143941397090625,0.15391225407021
0.143785255185417,0.154490619515686
0.143629113280208,0.155094275565429
0.143472971375,0.155720219621184
0.143316829469792,0.156357717026792
0.143160687564583,0.157023874942527
0.143004545659375,0.157698154052544
0.142848403754167,0.158397645058621
0.142692261848958,0.159108606280875
0.14253611994375,0.159838608967617
0.142379978038542,0.160584589355165
0.142223836133333,0.161345231737365
0.142067694228125,0.162118665840456
0.141911552322917,0.162907441146184
0.141755410417708,0.16370690035208
0.1415992685125,0.164519271781652
0.141443126607292,0.16534199614703
0.141286984702083,0.166174945316462
0.141130842796875,0.167017947590984
0.140974700891667,0.167868743531095
0.140818558986458,0.168727964508858
0.14066241708125,0.16959464430296
0.140506275176042,0.170465375273979
0.140350133270833,0.171344866983193
0.140193991365625,0.172224621925973
0.140037849460417,0.173110833331528
0.139881707555208,0.173999773160559
0.13972556565,0.174889621655199
0.139569423744792,0.175781780345571
0.139413281839583,0.176676412683176
0.139257139934375,0.177564430233351
0.139100998029167,0.178460121570932
0.138944856123958,0.179340044191504
0.13878871421875,0.180232663744242
0.138632572313542,0.181107608498912
0.138476430408333,0.181983826992775
0.138320288503125,0.182855685383101
0.138164146597917,0.183717580402592
0.138008004692708,0.184576843637516
0.1378518627875,0.185428407888441
0.137695720882292,0.186266105271762
0.137539578977083,0.187108345928498
0.137383437071875,0.187916390972566
0.137227295166667,0.188741635695067
0.137071153261458,0.189524817000944
0.13691501135625,0.190319583768794
0.136758869451042,0.191082220560217
0.136602727545833,0.191845603845011
0.136446585640625,0.192590181536538
0.136290443735417,0.193315277175295
0.136134301830208,0.194038862728655
0.135978159925,0.194724687831019
0.135822018019792,0.195419372107484
0.135665876114583,0.196057886736015
0.135509734209375,0.196720625715138
0.135353592304167,0.197315825915195
0.135197450398958,0.19793338519088
0.13504130849375,0.198499850601684
0.134885166588542,0.199064033510279
0.134729024683333,0.199599278778591
0.134572882778125,0.200105039432994
0.134416740872917,0.200604893486189
0.134260598967708,0.201069255112262
0.1341044570625,0.201513273971744
0.133948315157292,0.201929154271946
0.133792173252083,0.202308822586314
0.133636031346875,0.202691742673408
0.133479889441667,0.202996060812515
0.133323747536458,0.20332622913243
0.13316760563125,0.203579647992179
0.133011463726042,0.203839069848741
0.132855321820833,0.204058781137759
0.132699179915625,0.204241873726107
0.132543038010417,0.204421008248089
0.132386896105208,0.204534120330166
0.1322307542,0.20463355081622
0.132074612294792,0.204714429440278
0.131918470389583,0.204713245462311
0.131762328484375,0.204757661797179
0.131606186579167,0.204654384702232
0.131450044673958,0.20464611903992
0.13129390276875,0.20448939694351
0.131137760863542,0.204380040502608
0.130981618958333,0.204192416321466
0.130825477053125,0.203969554552773
0.130669335147917,0.203744776916957
0.130513193242708,0.203427259642735
0.1303570513375,0.203137709599094
0.130200909432292,0.202754940793406
0.130044767527083,0.202356525956945
0.129888625621875,0.201921342757124
0.129732483716667,0.201425648605391
0.129576341811458,0.200924262404574
0.12942019990625,0.200341068691455
0.129264058001042,0.199751839678749
0.129107916095833,0.199104832373759
0.128951774190625,0.198426450731698
0.128795632285417,0.197704226731092
0.128639490380208,0.196946294619427
0.128483348475,0.196132874926152
0.128327206569792,0.195292515380412
0.128171064664583,0.194381959245844
0.128014922759375,0.193470790266878
0.127858780854167,0.192467583297836
0.127702638948958,0.191454078706132
0.12754649704375,0.190379558116385
0.127390355138542,0.189269518607839
0.127234213233333,0.188123197314053
0.127078071328125,0.186909929702805
0.126921929422917,0.185692740311148
0.126765787517708,0.184381274541573
0.1266096456125,0.183085562881965
0.126453503707292,0.181686335211778
0.126297361802083,0.180305245515482
0.126141219896875,0.17881007273953
0.125985077991667,0.1773348478916
0.125828936086458,0.175751841488594
0.12567279418125,0.174190107154173
0.125516652276042,0.172527431190839
0.125360510370833,0.170862014805801
0.125204368465625,0.169131453498035
0.125048226560417,0.167376424539463
0.124892084655208,0.165581492532726
0.12473594275,0.163723195750325
0.124579800844792,0.161869916948364
0.124423658939583,0.159911080874699
0.124267517034375,0.157986895778476
0.124111375129167,0.155947843938238
0.123955233223958,0.153950181750841
0.12379909131875,0.151839850134346
0.123642949413542,0.149749742598918
0.123486807508333,0.147596131313676
0.123330665603125,0.145421805089681
0.123174523697917,0.143223761864028
0.123018381792708,0.140978866381519
0.1228622398875,0.138730105476623
0.122706097982292,0.136434347984198
0.122549956077083,0.134131377767032
0.122393814171875,0.0583268742533014
0.122237672266667,0.0578974979672295
0.122081530361458,0.0574254948803312
0.12192538845625,0.057030417584906
0.121769246551042,0.0565808376811521
0.121613104645833,0.0561968909733797
0.121456962740625,0.05579203071169
0.121300820835417,0.0553880316060604
0.121144678930208,0.0550652185007606
0.120988537025,0.0546551601267752
0.120832395119792,0.0543688684600362
0.120676253214583,0.0539811974429608
0.120520111309375,0.0537104752673901
0.120363969404167,0.0533473531173812
0.120207827498958,0.0530832214333854
0.12005168559375,0.0527832312923895
0.119895543688542,0.0524867309902487
0.119739401783333,0.052216996180759
0.119583259878125,0.0519464605209925
0.119427117972917,0.051709221689179
0.119270976067708,0.0514466739100147
0.1191148341625,0.0512416961241169
0.118958692257292,0.0510025966488115
0.118802550352083,0.0508105983764551
0.118646408446875,0.0505999718968644
0.118490266541667,0.050434651720757
0.118334124636458,0.0502269679264044
0.11817798273125,0.0500784333544473
0.118021840826042,0.0498866330654552
0.117865698920833,0.0497550073933007
0.117709557015625,0.0496023295109265
0.117553415110417,0.0494678738996312
0.117397273205208,0.0493398753266698
0.1172411313,0.0492114574099482
0.117084989394792,0.0491311565833625
0.116928847489583,0.0490023870305692
0.116772705584375,0.0489407045792485
0.116616563679167,0.048840762227341
0.116460421773958,0.0487693244713645
0.11630427986875,0.0487055308218883
0.116148137963542,0.0486460933352159
0.115991996058333,0.0485949470046667
0.115835854153125,0.0485389622898368
0.115679712247917,0.0484865182529648
0.115523570342708,0.0484794453055382
0.1153674284375,0.0484296903052757
0.115211286532292,0.0484398784402972
0.115055144627083,0.0484049248806967
0.114899002721875,0.0484094894700622
0.114742860816667,0.0484300693141616
0.114586718911458,0.0484045652333277
0.11443057700625,0.0484676500506707
0.114274435101042,0.0484321709622683
0.114118293195833,0.0484858741645996
0.113962151290625,0.0484961330726017
0.113806009385417,0.0485301854048044
0.113649867480208,0.0485891570116785
0.113493725575,0.0485754951226519
0.113337583669792,0.048678546297924
0.113181441764583,0.0486787919556455
0.113025299859375,0.0487722647707615
0.112869157954167,0.0488202521699082
0.112713016048958,0.0488724277558907
0.11255687414375,0.0489626646220515
0.112400732238542,0.0489969768702002
0.112244590333333,0.0490979589549784
0.112088448428125,0.0491522530059516
0.111932306522917,0.049218905545885
0.111776164617708,0.0493019819299204
0.1116200227125,0.0493566973535899
0.111463880807292,0.0494716913654598
0.111307738902083,0.0495284935873571
0.111151596996875,0.0496198225159302
0.110995455091667,0.0497126273499927
0.110839313186458,0.0497830749253769
0.11068317128125,0.049889107205975
0.110527029376042,0.0499568123245989
0.110370887470833,0.0500522113640497
0.110214745565625,0.0501231825221349
0.110058603660417,0.050209474358202
0.109902461755208,0.0503022892552374
0.10974631985,0.0503739126291554
0.109590177944792,0.0504682377243457
0.109434036039583,0.0505345440598362
0.109277894134375,0.0506273485622537
0.109121752229167,0.0506873701514628
0.108965610323958,0.050739238020566
0.10880946841875,0.0507350455880417
0.108653326513542,0.0506883136815282
0.108497184608333,0.0505275328544087
0.108341042703125,0.0502066531427948
0.108184900797917,0.049621014344611
0.108028758892708,0.0485865399547377
0.1078726169875,0.0468929314395613
0.107716475082292,0.0442000639930748
0.107560333177083,0.0402510364448574
0.107404191271875,0.0349635168354448
0.107248049366667,0.0290430918525531
0.107091907461458,0.0240632937668756
0.10693576555625,0.021965797240782
0.106779623651042,0.0257157059564776
0.106623481745833,0.0370226981643803
0.106467339840625,0.0456238753150745
0.106311197935417,0.0371541177892754
0.106155056030208,0.0194886581970642
0.105998914125,0.0146694505723674
0.105842772219792,0.0155672184796807
0.105686630314583,0.0115055417129696
0.105530488409375,0.00857922333129932
0.105374346504167,0.00623706208050622
0.105218204598958,0.0042914972090293
0.10506206269375,0.00278084932681707
0.104905920788542,0.00168802225971347
0.104749778883333,0.00093392115423081
0.104593636978125,0.000455044722176939
0.104437495072917,0.000206651818557452
0.104281353167708,9.25456561442691e-05
0.1041252112625,3.90296538137123e-05
0.103969069357292,1.47906808808232e-05
0.103812927452083,4.75754969564031e-06
0.103656785546875,0

==> 2d/lambda/0_small.csv <==
x,e
0.1811,0
0.180943858094792,9.07230978648011e-05
0.180787716189583,0.000271746871813817
0.180631574284375,0.00066697222083513
0.180475432379167,0.00146154774108559
0.180319290473958,0.0029118123699817
0.18016314856875,0.00534074167816589
0.180007006663542,0.00916037133380921
0.179850864758333,0.0150487473240349
0.179694722853125,0.0243790281200928
0.179538580947917,0.0394101850133241
0.179382439042708,0.0623517832015262
0.1792262971375,0.0937363236146128
0.179070155232292,0.13158626122736
0.178914013327083,0.172009279141317
0.178757871421875,0.210728765588083
0.178601729516667,0.244594822079907
0.178445587611458,0.272300464604668
0.17828944570625,0.294146204204283
0.178133303801042,0.311304515157161
0.177977161895833,0.325081383738692
0.177821019990625,0.336477293141438
0.177664878085417,0.346081482040674
0.177508736180208,0.354154233731708
0.177352594275,0.360781424751321
0.177196452369792,0.366000312944613
0.177040310464583,0.369874522101827
0.176884168559375,0.372514301139385
0.176728026654167,0.374075413075123
0.176571884748958,0.374735622195041
0.17641574284375,0.374675499522832
0.176259600938542,0.374066115172452
0.176103459033333,0.373050447581521
0.175947317128125,0.37175226400802
0.175791175222917,0.370260440406993
0.175635033317708,0.368643781429934
0.1754788914125,0.366948487921485
0.175322749507292,0.365195267300609
0.175166607602083,0.363407049850397
0.175010465696875,0.361579197300251
0.174854323791667,0.359719093094803
0.174698181886458,0.357830398376245
0.17454203998125,0.355905180227735
0.174385898076042,0.353959546441399
0.174229756170833,0.351976990558824
0.174073614265625,0.349968756326955
0.173917472360417,0.347935978317309
0.173761330455208,0.345863549128869
0.17360518855,0.343776502534651
0.173449046644792,0.341651548429162
0.173292904739583,0.339505239568909
0.173136762834375,0.337343503344374
0.172980620929167,0.335145806059591
0.172824479023958,0.332943331195573
0.17266833711875,0.330706925526546
0.172512195213542,0.328451147967022
0.172356053308333,0.326181728145885
0.172199911403125,0.323877137965876
0.172043769497917,0.321574771541898
0.171887627592708,0.319243767859876
0.1717314856875,0.316900521722589
0.171575343782292,0.31455380094857
0.171419201877083,0.312177860164752
0.171263059971875,0.309805224247334
0.171106918066667,0.307408841712086
0.170950776161458,0.30500145225578
0.17079463425625,0.302590900793957
0.170638492351042,0.300162246955729
0.170482350445833,0.297740111668548
0.170326208540625,0.295305235587805
0.170170066635417,0.292870420028715
0.170013924730208,0.290433116550514
0.169857782825,0.287987409441754
0.169701640919792,0.285545475142039
0.169545499014583,0.283097971866833
0.169389357109375,0.280656536572037
0.169233215204167,0.278210841165978
0.169077073298958,0.275776097496896
0.16892093139375,0.27334516036973
0.168764789488542,0.270916488241747
0.168608647583333,0.268505568254649
0.168452505678125,0.266085403411312
0.168296363772917,0.263687229139576
0.168140221867708,0.261291781490372
0.1679840799625,0.258903922541227
0.167827938057292,0.25654312024581
0.167671796152083,0.254176005610572
0.167515654246875,0.25184522920829
0.167359512341667,0.249518594214876
0.167203370436458,0.247207329370041
0.16704722853125,0.244930550981918
0.166891086626042,0.242646515482956
0.166734944720833,0.240404060092719
0.166578802815625,0.238169620639962
0.166422660910417,0.235955658924454
0.166266519005208,0.233780219282486
0.1661103771,0.231607587377888
0.165954235194792,0.229480398084645
0.165798093289583,0.227366321603351
0.165641951384375,0.225278970800117
0.165485809479167,0.223228620871709
0.165329667573958,0.22118828819613
0.16517352566875,0.219192514027904
0.165017383763542,0.217216904900615
0.164861241858333,0.215272773428312
0.164705099953125,0.21336675629971
0.164548958047917,0.211483453145883
0.164392816142708,0.209640665215586
0.1642366742375,0.207824301900561
0.164080532332292,0.206041702713016
0.163924390427083,0.204293874912332
0.163768248521875,0.202576182016186
0.163612106616667,0.200895897515316
0.163455964711458,0.199248337924617
0.16329982280625,0.197636250944222
0.163143680901042,0.196059497177871
0.162987538995833,0.194517475194072
0.162831397090625,0.193010238178184
0.162675255185417,0.191538273156376
0.162519113280208,0.190101427158097
0.162362971375,0.188699853756123
0.162206829469792,0.18733331772142
0.162050687564583,0.186002264746016
0.161894545659375,0.184704991300828
0.161738403754167,0.183442688088843
0.161582261848958,0.182214744170505
0.16142611994375,0.181018618269669
0.161269978038542,0.179860342114244
0.161113836133333,0.178730981431057
0.160957694228125,0.177638826349431
0.160801552322917,0.176578707376397
0.160645410417708,0.1755462375572
0.1604892685125,0.174552095886515
0.160333126607292,0.173578764593153
0.160176984702083,0.172643448000107
0.160020842796875,0.171732300276389
0.159864700891667,0.170849624612923
0.159708558986458,0.170004123674962
0.15955241708125,0.169172457604379
0.159396275176042,0.168384648677546
0.159240133270833,0.167608882237468
0.159083991365625,0.166862502848388
0.158927849460417,0.16614639948748
0.158771707555208,0.165434832271754
0.15861556565,0.164771045795302
0.158459423744792,0.164107014013093
0.158303281839583,0.163479422887536
0.158147139934375,0.162876119636585
0.157990998029167,0.162273159239414
0.157834856123958,0.161722748753253
0.15767871421875,0.161155190700445
0.157522572313542,0.160625593079408
0.157366430408333,0.160111199655374
0.157210288503125,0.159590836296405
0.157054146597917,0.159124369632085
0.156898004692708,0.158633125023375
0.1567418627875,0.158186682089416
0.156585720882292,0.157748958017503
0.156429578977083,0.157305747961594
0.156273437071875,0.156912661620826
0.156117295166667,0.156485301854794
0.155961153261458,0.156104643023683
0.15580501135625,0.155720928167738
0.155648869451042,0.155335596614776
0.155492727545833,0.154996576850844
0.155336585640625,0.154625679694241
0.155180443735417,0.154303678431938
0.155024301830208,0.153967734649344
0.154868159925,0.153640935054099
0.154712018019792,0.153344711918842
0.154555876114583,0.153020355884663
0.154399734209375,0.15274328464685
0.154243592304167,0.152444048821281
0.154087450398958,0.152167281807148
0.15393130849375,0.151905728768602
0.153775166588542,0.15163023512511
0.153619024683333,0.151393454323683
0.153462882778125,0.151139283338011
0.153306740872917,0.15091600223114
0.153150598967708,0.150690548700588
0.1529944570625,0.15047422121823
0.152838315157292,0.150274476489392
0.152682173252083,0.150063740662567
0.152526031346875,0.1498863988581
0.152369889441667,0.149696923284996
0.152213747536458,0.149539551141544
0.15205760563125,0.149387545624173
0.151901463726042,0.14923716121411
0.151745321820833,0.149115513827019
0.151589179915625,0.148983570909707
0.151433038010417,0.148881857392054
0.151276896105208,0.148784029423741
0.1511207542,0.14869896653054
0.150964612294792,0.148633798098223
0.150808470389583,0.148577489580534
0.150652328484375,0.148538906089786
0.150496186579167,0.148518023904067
0.150340044673958,0.148510634223676
0.15018390276875,0.1485150073924
0.150027760863542,0.148548574981377
0.149871618958333,0.148583484294811
0.149715477053125,0.148654156514613
0.149559335147917,0.148730668339416
0.149403193242708,0.148815198650441
0.1492470513375,0.148935272274302
0.149090909432292,0.149058778070196
0.148934767527083,0.149233398493717
0.148778625621875,0.149402471740879
0.148622483716667,0.149599369514939
0.148466341811458,0.149829644458877
0.14831019990625,0.150052507551356
0.148154058001042,0.150325758160866
0.147997916095833,0.150596895165029
0.147841774190625,0.150905742263971
0.147685632285417,0.151239706878917
0.147529490380208,0.151581515912228
0.147373348475,0.151969214538606
0.147217206569792,0.152352006800193
0.147061064664583,0.152780759085381
0.146904922759375,0.153223914766948
0.146748780854167,0.153684016705263
0.146592638948958,0.154186979464857
0.14643649704375,0.154679852042353
0.146280355138542,0.155227512018571
0.146124213233333,0.155779830693227
0.145968071328125,0.156353729858155
0.145811929422917,0.156971392225519
0.145655787517708,0.157580302879947
0.1454996456125,0.158246420495578
0.145343503707292,0.158904578060707
0.145187361802083,0.159592081429757
0.145031219896875,0.160311959699655
0.144875077991667,0.161024647641114
0.144718936086458,0.161791232898028
0.14456279418125,0.162550698185394
0.144406652276042,0.163342362582429
0.144250510370833,0.164147629189974
0.144094368465625,0.164962075630627
0.143938226560417,0.165813994498361
0.143782084655208,0.166659952175445
0.14362594275,0.167537581930077
0.143469800844792,0.168423240679683
0.143313658939583,0.169322174818531
0.143157517034375,0.170239274095294
0.143001375129167,0.171160262461935
0.142845233223958,0.172100478903761
0.14268909131875,0.173045961738685
0.142532949413542,0.174002226857692
0.142376807508333,0.17497300209807
0.142220665603125,0.175947603523306
0.142064523697917,0.176930769549492
0.141908381792708,0.177920967252434
0.1417522398875,0.178914286469309
0.141596097982292,0.179916437539081
0.141439956077083,0.18091712455147
0.141283814171875,0.1819240065157
0.141127672266667,0.182931332720118
0.140971530361458,0.183938950885291
0.14081538845625,0.184949812271962
0.140659246551042,0.185956304671128
0.140503104645833,0.18696426134866
0.140346962740625,0.187967162161669
0.140190820835417,0.188966964091202
0.140034678930208,0.189962691587959
0.139878537025,0.190952052361059
0.139722395119792,0.191934855407633
0.139566253214583,0.192911063767037
0.139410111309375,0.193878253681854
0.139253969404167,0.19483630128398
0.139097827498958,0.195785017652505
0.13894168559375,0.19672016496069
0.138785543688542,0.197646287137793
0.138629401783333,0.198557236724363
0.138473259878125,0.199452615562358
0.138317117972917,0.200338412434361
0.138160976067708,0.201202396684644
0.1380048341625,0.202057624889142
0.137848692257292,0.202889104579121
0.137692550352083,0.203706135107634
0.137536408446875,0.204507080521052
0.137380266541667,0.205278377049501
0.137224124636458,0.20604071695616
0.13706798273125,0.206767425769111
0.136911840826042,0.207484177703741
0.136755698920833,0.208166750212202
0.136599557015625,0.208834774395075
0.136443415110417,0.209476118252009
0.136287273205208,0.210088260799178
0.1361311313,0.210683536921428
0.135974989394792,0.211240552181236
0.135818847489583,0.211783794053391
0.135662705584375,0.212278682826623
0.135506563679167,0.212762960635767
0.135350421773958,0.213198456820352
0.13519427986875,0.213618925552624
0.135038137963542,0.21399702033261
0.134881996058333,0.214347248979376
0.134725854153125,0.21467182804668
0.134569712247917,0.214945017182643
0.134413570342708,0.215213567611945
0.1342574284375,0.215418851505587
0.134101286532292,0.215615462439067
0.133945144627083,0.215749385354309
0.133789002721875,0.21586065751734
0.133632860816667,0.215939673150769
0.133476718911458,0.215955144272863
0.13332057700625,0.215960340875212
0.133164435101042,0.21590296562325
0.133008293195833,0.215818226310514
0.132852151290625,0.215702360092929
0.132696009385417,0.215521513866266
0.132539867480208,0.215342446465942
0.132383725575,0.215070406000162
0.132227583669792,0.214792165749726
0.132071441764583,0.214463774717839
0.131915299859375,0.214066651076864
0.131759157954167,0.21367672237194
0.131603016048958,0.213161471868654
0.13144687414375,0.212694070827787
0.131290732238542,0.212105794129319
0.131134590333333,0.211518275642135
0.130978448428125,0.210874578594248
0.130822306522917,0.210158318202954
0.130666164617708,0.209450937484493
0.1305100227125,0.20862440805133
0.130353880807292,0.207828097573672
0.130197738902083,0.206918472473836
0.130041596996875,0.205992873241018
0.129885455091667,0.205012223696781
0.129729313186458,0.203969115445345
0.12957317128125,0.202904388247579
0.129417029376042,0.201753764980673
0.129260887470833,0.200583419944313
0.129104745565625,0.199350075542361
0.128948603660417,0.198071488481713
0.128792461755208,0.196746766950145
0.12863631985,0.195368561512392
0.128480177944792,0.193938336379285
0.128324036039583,0.192458344209427
0.128167894134375,0.190916625132025
0.128011752229167,0.189348961035099
0.127855610323958,0.187698818796025
0.12769946841875,0.186014852135519
0.127543326513542,0.184276493026834
0.127387184608333,0.182484950283103
0.127231042703125,0.180657477215162
0.127074900797917,0.178753379289937
0.126918758892708,0.176838754481997
0.1267626169875,0.174828142526401
0.126606475082292,0.172820588701687
0.126450333177083,0.170714631091357
0.126294191271875,0.168609847052256
0.126138049366667,0.166399753412681
0.125981907461458,0.164191579446208
0.12582576555625,0.161885796403285
0.125669623651042,0.159585710022156
0.125513481745833,0.157193238473153
0.125357339840625,0.154785579346791
0.125201197935417,0.152320351979703
0.125045056030208,0.149823274831341
0.124888914125,0.147291365321891
0.124732772219792,0.144691815382149
0.124576630314583,0.142103407931196
0.124420488409375,0.139405862430431
0.124264346504167,0.136750948985553
0.124108204598958,0.133980101385188
0.12395206269375,0.131260421383673
0.123795920788542,0.128428645066149
0.123639778883333,0.125626673944178
0.123483636978125,0.122770390405046
0.123327495072917,0.119900563117993
0.123171353167708,0.117023469626662
0.1230152112625,0.114107566176945
0.122859069357292,0.111208317283755
0.122702927452083,0.108276987230542
0.122546785546875,0.105358922172612
0.122390643641667,0.0667051472401226
0.122234501736458,0.066407680733592
0.12207835983125,0.0660879770831757
0.121922217926042,0.06582431318619
0.121766076020833,0.0655311249628374
0.121609934115625,0.0652815408771914
0.121453792210417,0.0650328373667082
0.121297650305208,0.0647713186149179
0.1211415084,0.0645971276484335
0.120985366494792,0.0643366893383907
0.120829224589583,0.0641966683469763
0.120673082684375,0.0639605800474227
0.120516940779167,0.063833348716206
0.120360798873958,0.0636156445961451
0.12020465696875,0.0634786385000494
0.120048515063542,0.0632847298732997
0.119892373158333,0.0630646515110334
0.119736231253125,0.0627978852426758
0.119580089347917,0.0624295979068206
0.119423947442708,0.0619013404082339
0.1192678055375,0.0610497683544195
0.119111663632292,0.0597309573172427
0.118955521727083,0.0576033261692622
0.118799379821875,0.0544515204464869
0.118643237916667,0.0502993371705341
0.118487096011458,0.046146792646913
0.11833095410625,0.0435423160072788
0.118174812201042,0.0417328954508583
0.118018670295833,0.0392099803630637
0.117862528390625,0.0468878560248096
0.117706386485417,0.0571207298784224
0.117550244580208,0.0428258162746701
0.117394102675,0.0346362892855495
0.117237960769792,0.0292967166080414
0.117081818864583,0.0282501887279718
0.116925676959375,0.0237823018524488
0.116769535054167,0.0203157918479585
0.116613393148958,0.0168721395128336
0.11645725124375,0.0133877435712294
0.116301109338542,0.00997035622452031
0.116144967433333,0.00667135808985237
0.115988825528125,0.00359355064934935
0.115832683622917,0.00146409699098044
0.115676541717708,0.000469305770873047
0.1155203998125,0.00013973791529944
0.115364257907292,4.51785230863836e-05
0.115208116002083,1.44959972542794e-05
0.115051974096875,3.98225847826117e-06
0.114895832191667,0

==> 2d/lambda/25.csv <==
x,e
0.181103170530208,0
0.180947028625,9.04961206311244e-05
0.180790886719792,0.000271056987549915
0.180634744814583,0.000665252296663341
0.180478602909375,0.00145784816597063
0.180322461004167,0.00290439001564661
0.180166319098958,0.00532381246087722
0.18001017719375,0.00911101875299699
0.179854035288542,0.0148958145930979
0.179697893383333,0.023967380299826
0.179541751478125,0.0385048689903025
0.179385609572917,0.0606854381718834
0.179229467667708,0.0910460499668375
0.1790733257625,0.127633192462881
0.178917183857292,0.166603639011152
0.178761041952083,0.203756867213464
0.178604900046875,0.236035726862911
0.178448758141667,0.262227034776027
0.178292616236458,0.282706058028647
0.17813647433125,0.298694286072271
0.177980332426042,0.311518996648141
0.177824190520833,0.322177263972458
0.177668048615625,0.331237914670711
0.177511906710417,0.338930040817884
0.177355764805208,0.345307029715775
0.1771996229,0.350375796168103
0.177043480994792,0.354173526968593
0.176887339089583,0.356792904180105
0.176731197184375,0.358375021193472
0.176575055279167,0.359087622301085
0.176418913373958,0.359108409786797
0.17626277146875,0.358598102108612
0.176106629563542,0.35770554440187
0.175950487658333,0.356544041369602
0.175794345753125,0.355206918564967
0.175638203847917,0.353761352816872
0.175482061942708,0.352250664808922
0.1753259200375,0.350698981522058
0.175169778132292,0.349122354459295
0.175013636227083,0.347525928463246
0.174857494321875,0.345905097170815
0.174701352416667,0.344275905823626
0.174545210511458,0.342617476496894
0.17438906860625,0.340953212949163
0.174232926701042,0.33926824595614
0.174076784795833,0.337563276304573
0.173920642890625,0.335856593742698
0.173764500985417,0.334110660199026
0.173608359080208,0.332372425412526
0.173452217175,0.330600315690222
0.173296075269792,0.3288181081326
0.173139933364583,0.327036325152628
0.172983791459375,0.325222391461424
0.172827649554167,0.323421713933693
0.172671507648958,0.32158669045176
0.17251536574375,0.319752527224764
0.172359223838542,0.317905155027171
0.172203081933333,0.316037743137613
0.172046940028125,0.314175725373321
0.171890798122917,0.312290318419161
0.171734656217708,0.310408958282019
0.1715785143125,0.308519303995467
0.171422372407292,0.306621498845357
0.171266230502083,0.304719545903618
0.171110088596875,0.302809834610347
0.170953946691667,0.300887555148669
0.170797804786458,0.298965027530365
0.17064166288125,0.297035881833294
0.170485520976042,0.295108437300027
0.170329379070833,0.293182111150106
0.170173237165625,0.291245630123692
0.170017095260417,0.289321928721492
0.169860953355208,0.287382548562441
0.16970481145,0.285453271713422
0.169548669544792,0.283516262550146
0.169392527639583,0.281580402814462
0.169236385734375,0.279651428373277
0.169080243829167,0.27771945335749
0.168924101923958,0.275804051412023
0.16876796001875,0.273877498182622
0.168611818113542,0.271973398047798
0.168455676208333,0.270052831508021
0.168299534303125,0.268148276144383
0.168143392397917,0.266248496487126
0.167987250492708,0.264345143240554
0.1678311085875,0.262471665768603
0.167674966682292,0.260575794182919
0.167518824777083,0.258719924292634
0.167362682871875,0.256854472796475
0.167206540966667,0.255000956202289
0.167050399061458,0.253170670347679
0.16689425715625,0.251322566624909
0.166738115251042,0.249513481246859
0.166581973345833,0.247694881477087
0.166425831440625,0.245895888802852
0.166269689535417,0.244116494225284
0.166113547630208,0.242334852914505
0.165957405725,0.240581820845533
0.165801263819792,0.238831053340817
0.165645121914583,0.237095963790991
0.165488980009375,0.235382024148624
0.165332838104167,0.23366962566747
0.165176696198958,0.231980626380603
0.16502055429375,0.230304352238788
0.164864412388542,0.228640031372738
0.164708270483333,0.227001392434011
0.164552128578125,0.225367825822907
0.164395986672917,0.223758525462165
0.164239844767708,0.222161882643379
0.1640837028625,0.220579757832219
0.163927560957292,0.219019038841823
0.163771419052083,0.217468506306136
0.163615277146875,0.215940462450017
0.163459135241667,0.214425699410485
0.163302993336458,0.212929949991377
0.16314685143125,0.211451853573981
0.162990709526042,0.209990510426465
0.162834567620833,0.208546913887706
0.162678425715625,0.207119894507603
0.162522283810417,0.205710669562283
0.162366141905208,0.204318816092892
0.16221,0.202944208064126
0.162053858094792,0.20158770897298
0.161897716189583,0.200247511177269
0.161741574284375,0.198924885149678
0.161585432379167,0.197619578997558
0.161429290473958,0.196328776045341
0.16127314856875,0.195059740390471
0.161117006663542,0.193802184192213
0.160960864758333,0.192568046665491
0.160804722853125,0.191347661705805
0.160648580947917,0.1901418479653
0.160492439042708,0.188957319901177
0.1603362971375,0.187779169729123
0.160180155232292,0.186627178629262
0.160024013327083,0.185483117254644
0.159867871421875,0.184356072869312
0.159711729516667,0.183251842753118
0.159555587611458,0.182152108933997
0.15939944570625,0.18108141037192
0.159243303801042,0.180014755573798
0.159087161895833,0.178963224646789
0.158931019990625,0.177933901849454
0.158774878085417,0.176899725507403
0.158618736180208,0.175902756038347
0.158462594275,0.17490265203247
0.158306452369792,0.173924903528591
0.158150310464583,0.172969198498361
0.157994168559375,0.1720021919933
0.157838026654167,0.171083262868211
0.157681884748958,0.170143810623344
0.15752574284375,0.169236558641377
0.157369600938542,0.168339013311349
0.157213459033333,0.167433193739914
0.157057317128125,0.166578778530075
0.156901175222917,0.165694309807891
0.156745033317708,0.1648564346447
0.1565888914125,0.164019371307031
0.156432749507292,0.163180641234986
0.156276607602083,0.162387756669195
0.156120465696875,0.161563648074204
0.155964323791667,0.1607871015232
0.155808181886458,0.16000552801575
0.15565203998125,0.159225679681783
0.155495898076042,0.158488485072884
0.155339756170833,0.157725021252604
0.155183614265625,0.157012482545301
0.155027472360417,0.156290512451257
0.154871330455208,0.155576967944145
0.15471518855,0.154898794062592
0.154559046644792,0.154196870178313
0.154402904739583,0.153543242487384
0.154246762834375,0.152874397014002
0.154090620929167,0.152230375250008
0.153934479023958,0.151604749170101
0.15377833711875,0.150973620064135
0.153622195213542,0.150383489350931
0.153466053308333,0.149783453601326
0.153309911403125,0.149217107018059
0.153153769497917,0.148652785081533
0.152997627592708,0.148103895642958
0.1528414856875,0.147574291699519
0.152685343782292,0.147048622016294
0.152529201877083,0.146553009226184
0.152373059971875,0.146056486307571
0.152216918066667,0.145591792202995
0.152060776161458,0.145140514069219
0.15190463425625,0.144699254174843
0.151748492351042,0.144287265143946
0.151592350445833,0.14388001246106
0.151436208540625,0.143498119521678
0.151280066635417,0.143133935902073
0.151123924730208,0.142782516799334
0.150967782825,0.142458726605116
0.150811640919792,0.142146407120065
0.150655499014583,0.141860854327839
0.150499357109375,0.141597868694767
0.150343215204167,0.141351049158672
0.150187073298958,0.141131109388141
0.15003093139375,0.140930666641425
0.149874789488542,0.140743281916248
0.149718647583333,0.140593397729997
0.149562505678125,0.140456534359692
0.149406363772917,0.140333804346496
0.149250221867708,0.140253538368243
0.1490940799625,0.140176104324071
0.148937938057292,0.140152602988385
0.148781796152083,0.140129293651912
0.148625654246875,0.14013263374124
0.148469512341667,0.140184031069218
0.148313370436458,0.140225771878243
0.14815722853125,0.140325740030004
0.148001086626042,0.140419890163939
0.147844944720833,0.14055491763068
0.147688802815625,0.140720035098429
0.147532660910417,0.140896508275659
0.147376519005208,0.141127536471359
0.1472203771,0.141347503710868
0.147064235194792,0.141621055503001
0.146908093289583,0.141912784326844
0.146751951384375,0.142218631043706
0.146595809479167,0.142571279822263
0.146439667573958,0.142915664322533
0.14628352566875,0.143317267454789
0.146127383763542,0.14372963081964
0.145971241858333,0.144165368152273
0.145815099953125,0.144645888331741
0.145658958047917,0.145114935976657
0.145502816142708,0.145643787991781
0.1453466742375,0.146171861931477
0.145190532332292,0.146733769363421
0.145034390427083,0.147320873251251
0.144878248521875,0.147907033225225
0.144722106616667,0.148551237504377
0.144565964711458,0.149183382109308
0.14440982280625,0.149856874083931
0.144253680901042,0.150543702390506
0.144097538995833,0.151241292328137
0.143941397090625,0.151979333729763
0.143785255185417,0.152713273898685
0.143629113280208,0.153481528291174
0.143472971375,0.154259821530292
0.143316829469792,0.155048727992716
0.143160687564583,0.155867185330938
0.143004545659375,0.156688317727989
0.142848403754167,0.157527603457297
0.142692261848958,0.158381091008213
0.14253611994375,0.159244049197053
0.142379978038542,0.160125499413665
0.142223836133333,0.161012936179887
0.142067694228125,0.161915791771785
0.141911552322917,0.162823956416077
0.141755410417708,0.163741558465897
0.1415992685125,0.164671178497268
0.141443126607292,0.165602030296521
0.141286984702083,0.166543639726873
0.141130842796875,0.167488445157315
0.140974700891667,0.168439088780186
0.140818558986458,0.169396443708894
0.14066241708125,0.170353890562006
0.140506275176042,0.171316021044183
0.140350133270833,0.172279246233926
0.140193991365625,0.173242855228712
0.140037849460417,0.174207552732045
0.139881707555208,0.175170753179247
0.13972556565,0.176132448849515
0.139569423744792,0.17709253845871
0.139413281839583,0.178048755059982
0.139257139934375,0.179000843443025
0.139100998029167,0.179950397403633
0.138944856123958,0.180890568683197
0.13878871421875,0.181829063128129
0.138632572313542,0.182755621874341
0.138476430408333,0.183674986467127
0.138320288503125,0.18458887436077
0.138164146597917,0.185489106582775
0.138008004692708,0.186385449978392
0.1378518627875,0.187264308514604
0.137695720882292,0.188135550137162
0.137539578977083,0.188994522703166
0.137383437071875,0.189838368829348
0.137227295166667,0.190669700466923
0.137071153261458,0.191480560177219
0.13691501135625,0.192280083146333
0.136758869451042,0.193059834222858
0.136602727545833,0.193828657318107
0.136446585640625,0.194575197239493
0.136290443735417,0.195304921488845
0.136134301830208,0.196018364803249
0.135978159925,0.19670725753874
0.135822018019792,0.19738586359394
0.135665876114583,0.198027253103356
0.135509734209375,0.198656087663611
0.135353592304167,0.199253912186222
0.135197450398958,0.199832995120953
0.13504130849375,0.200388892426338
0.134885166588542,0.200916617276769
0.134729024683333,0.201423637257186
0.134572882778125,0.201890832995206
0.134416740872917,0.202364443522527
0.134260598967708,0.202776570308215
0.1341044570625,0.203182313614693
0.133948315157292,0.20355146141944
0.133792173252083,0.2038748552216
0.133636031346875,0.204201002654846
0.133479889441667,0.204456369411934
0.133323747536458,0.204715455883468
0.13316760563125,0.204909894012929
0.133011463726042,0.205087701156987
0.132855321820833,0.205250136145295
0.132699179915625,0.205342760120688
0.132543038010417,0.205449221954121
0.132386896105208,0.205468514070811
0.1322307542,0.205490140944317
0.132074612294792,0.205457792672119
0.131918470389583,0.205383039317805
0.131762328484375,0.20529957323622
0.131606186579167,0.205115834266715
0.131450044673958,0.2049686528345
0.13129390276875,0.204722002462988
0.131137760863542,0.204476779982491
0.130981618958333,0.20417790608934
0.130825477053125,0.203815858421375
0.130669335147917,0.203462385449182
0.130513193242708,0.203007899004522
0.1303570513375,0.202572972669996
0.130200909432292,0.202048023962998
0.130044767527083,0.201493883948628
0.129888625621875,0.200904988544532
0.129732483716667,0.20025092496496
0.129576341811458,0.199585472803321
0.12942019990625,0.198830738850092
0.129264058001042,0.198067619359711
0.129107916095833,0.197241418068301
0.128951774190625,0.196369336024595
0.128795632285417,0.195486554011416
0.128639490380208,0.194508659886761
0.128483348475,0.19351960801327
0.128327206569792,0.19245496789994
0.128171064664583,0.191368421357029
0.128014922759375,0.19021855111275
0.127858780854167,0.189021019991167
0.127702638948958,0.187781915208222
0.12754649704375,0.186481916723395
0.127390355138542,0.18515050396246
0.127234213233333,0.18377046281453
0.127078071328125,0.182342848890054
0.126921929422917,0.180855430119249
0.126765787517708,0.179338346259247
0.1266096456125,0.177762795559153
0.126453503707292,0.17615375660515
0.126297361802083,0.174486732708006
0.126141219896875,0.172782029355918
0.125985077991667,0.171008753135847
0.125828936086458,0.16920853766234
0.12567279418125,0.167361499556353
0.125516652276042,0.165455540340484
0.125360510370833,0.163525566533212
0.125204368465625,0.16153123039303
0.125048226560417,0.15951836346898
0.124892084655208,0.157454565882318
0.12473594275,0.155352230468066
0.124579800844792,0.153219293193647
0.124423658939583,0.151020992995845
0.124267517034375,0.148816965018798
0.124111375129167,0.14655132966522
0.123955233223958,0.144266608430273
0.12379909131875,0.141941756692036
0.123642949413542,0.139580322595114
0.123486807508333,0.137203374355808
0.123330665603125,0.134783794542133
0.123174523697917,0.132363891287256
0.123018381792708,0.129896668613919
0.1228622398875,0.1274315640149
0.122706097982292,0.124937675857516
0.122549956077083,0.122438021890309
0.122393814171875,0.119931078534867
0.122237672266667,0.117404698866591
0.122081530361458,0.114890566118017
0.12192538845625,0.112363775472766
0.121769246551042,0.109857375148586
0.121613104645833,0.107356653556139
0.121456962740625,0.10487871034659
0.121300820835417,0.102423491333222
0.121144678930208,0.100000952940935
0.120988537025,0.0976187751861688
0.120832395119792,0.0952810909431892
0.120676253214583,0.0929991510101863
0.120520111309375,0.0907807780907278
0.120363969404167,0.0886346006631186
0.120207827498958,0.086575147288186
0.12005168559375,0.0846061890661129
0.119895543688542,0.0827474356207005
0.119739401783333,0.081008687657827
0.119583259878125,0.0793947345232714
0.119427117972917,0.0779343282685952
0.119270976067708,0.07660936452745
0.1191148341625,0.0754701766040119
0.118958692257292,0.0744844602193081
0.118802550352083,0.0737073231156447
0.118646408446875,0.0731075901050073
0.118490266541667,0.07271568587846
0.118334124636458,0.0725400034701442
0.11817798273125,0.0725577140472669
0.118021840826042,0.072824977642318
0.117865698920833,0.0732511373494417
0.117709557015625,0.0739366168655676
0.117553415110417,0.0747824563831724
0.117397273205208,0.0758418816862745
0.1172411313,0.0770871834633961
0.117084989394792,0.0784812372733801
0.116928847489583,0.0800620614273407
0.116772705584375,0.0817607076172673
0.116616563679167,0.0836320901680089
0.116460421773958,0.0856019965027258
0.11630427986875,0.0877034994195128
0.116148137963542,0.0898989888146271
0.115991996058333,0.0921876670015803
0.115835854153125,0.0945696751033658
0.115679712247917,0.0969970507258871
0.115523570342708,0.0995203662430462
0.1153674284375,0.102057480207348
0.115211286532292,0.104651597594232
0.115055144627083,0.107277174170502
0.114899002721875,0.109921089877128
0.114742860816667,0.112584329429534
0.114586718911458,0.115257272299122
0.11443057700625,0.11793122572044
0.114274435101042,0.120602328871412
0.114118293195833,0.123270018344172
0.113962151290625,0.125923695293898
0.113806009385417,0.128560524708731
0.113649867480208,0.131168578511159
0.113493725575,0.133757006166997
0.113337583669792,0.136302578641685
0.113181441764583,0.138819857608626
0.113025299859375,0.14129195214095
0.112869157954167,0.143718042477539
0.112713016048958,0.146095194920703
0.11255687414375,0.148417056180172
0.112400732238542,0.150689228643517
0.112244590333333,0.152898240739077
0.112088448428125,0.155050267260976
0.111932306522917,0.157134074755659
0.111776164617708,0.159155358738753
0.1116200227125,0.161103348289305
0.111463880807292,0.162984223981132
0.111307738902083,0.164791063244518
0.111151596996875,0.166518358237927
0.110995455091667,0.16817182488939
0.110839313186458,0.169741165973906
0.11068317128125,0.171232221198129
0.110527029376042,0.172638356480999
0.110370887470833,0.173960544379189
0.110214745565625,0.175196920250431
0.110058603660417,0.176346019088288
0.109902461755208,0.177406558431026
0.10974631985,0.178379032090817
0.109590177944792,0.17926015288019
0.109434036039583,0.180051602849742
0.109277894134375,0.180750661452656
0.109121752229167,0.181360783424576
0.108965610323958,0.181876214380971
0.10880946841875,0.182295460862564
0.108653326513542,0.182631356657736
0.108497184608333,0.182865775653622
0.108341042703125,0.18301805320303
0.108184900797917,0.183073526368047
0.108028758892708,0.183041311459959
0.1078726169875,0.182913620065386
0.107716475082292,0.182699720288351
0.107560333177083,0.182408609246648
0.107404191271875,0.18201351067409
0.107248049366667,0.18154958891203
0.107091907461458,0.180987239475545
0.10693576555625,0.180345632008618
0.106779623651042,0.179624179111682
0.106623481745833,0.178826974461751
0.106467339840625,0.177954657678588
0.106311197935417,0.176999463389804
0.106155056030208,0.175981774346421
0.105998914125,0.174892671645287
0.105842772219792,0.173734394057805
0.105686630314583,0.172525260156493
0.105530488409375,0.171249681255445
0.105374346504167,0.169922240704672
0.105218204598958,0.168536187564546
0.10506206269375,0.167116284125816
0.104905920788542,0.165638510358933
0.104749778883333,0.164126644176083
0.104593636978125,0.162587029056928
0.104437495072917,0.160998851818894
0.104281353167708,0.159403921556604
0.1041252112625,0.157765916289944
0.103969069357292,0.156138627607067
0.103812927452083,0.154489588029427
0.103656785546875,0.152836274967266
0.103500643641667,0.151205328451514
0.103344501736458,0.149550924690025
0.10318835983125,0.147950027875009
0.103032217926042,0.146332849220516
0.102876076020833,0.144781686931415
0.102719934115625,0.143240055693219
0.102563792210417,0.141739995197025
0.102407650305208,0.140307619183545
0.1022515084,0.138894198647155
0.102095366494792,0.137577760028601
0.101939224589583,0.136293862857773
0.101783082684375,0.135116962514818
0.101626940779167,0.13399148426312
0.101470798873958,0.132960946687712
0.10131465696875,0.132042753982078
0.101158515063542,0.131177739344735
0.101002373158333,0.130469981265666
0.100846231253125,0.129806912794405
0.100690089347917,0.129309942536084
0.100533947442708,0.12886794803892
0.1003778055375,0.12857738689468
0.100221663632292,0.128386618589942
0.100065521727083,0.128298714179293
0.099909379821875,0.128353079877233
0.0997532379166667,0.128485106927931
0.0995970960114583,0.128767001882392
0.09944095410625,0.129117032026492
0.0992848122010417,0.12961160232135
0.0991286702958333,0.130186817885611
0.098972528390625,0.130872551154365
0.0988163864854167,0.131654862437772
0.0986602445802083,0.132519912495818
0.098504102675,0.133478591240364
0.0983479607697917,0.134504386646795
0.0981918188645833,0.135617296458607
0.098035676959375,0.136788645651719
0.0978795350541667,0.13802301908239
0.0977233931489583,0.139311241805617
0.09756725124375,0.140646800944885
0.0974111093385417,0.142025796913258
0.0972549674333333,0.143439264295523
0.097098825528125,0.144883442945976
0.0969426836229167,0.146350615789063
0.0967865417177083,0.147835637162517
0.0966303998125,0.149332641447248
0.0964742579072917,0.150836609763088
0.0963181160020833,0.152340948546225
0.096161974096875,0.153839615934653
0.0960058321916667,0.155332041669384
0.0958496902864583,0.15681033296071
0.09569354838125,0.158274019000787
0.0955374064760417,0.159713033012419
0.0953812645708333,0.161127837898692
0.095225122665625,0.162512815325838
0.0950689807604167,0.163864499839063
0.0949128388552083,0.165186648902417
0.09475669695,0.166471145329258
0.0946005550447917,0.167715447641052
0.0944444131395833,0.16891440583592
0.094288271234375,0.170070574920996
0.0941321293291667,0.171179010409228
0.0939759874239583,0.172248003154095
0.09381984551875,0.173257275262047
0.0936637036135417,0.174233127541279
0.0935075617083333,0.175138929138258
0.093351419803125,0.176011778420385
0.0931952778979167,0.17682625921313
0.0930391359927083,0.17759296233311
0.0928829940875,0.178322610411947
0.0927268521822917,0.178972634846508
0.0925707102770833,0.179618288109361
0.092414568371875,0.0135060937358053
0.0922584264666667,0.013095264439752
0.0921022845614583,0.012652246212884
0.09194614265625,0.0122188966635408
0.0917900007510417,0.0117898685001653
0.0916338588458333,0.0113475098129567
0.091477716940625,0.0109329182866594
0.0913215750354167,0.0104843907398845
0.0911654331302083,0.0100783755560195
0.091009291225,0.00964113118274697
0.0908531493197917,0.00922394458314831
0.0906970074145833,0.00880231422577586
0.090540865509375,0.00839056685363132
0.0903847236041667,0.00798523195703667
0.0902285816989583,0.00758007834116726
0.09007243979375,0.00719128145355505
0.0899162978885417,0.00679942047081641
0.0897601559833333,0.00643267645975869
0.089604014078125,0.00607213180266477
0.0894478721729167,0.00574027211504742
0.0892917302677083,0.00542421052540842
0.0891355883625,0.00513015005068904
0.0889794464572917,0.00487372649687564
0.0888233045520833,0.00465007895364404
0.088667162646875,0.00447067859197972
0.0885110207416667,0.00433318065471693
0.0883548788364583,0.00424858595967561
0.08819873693125,0.00421509389065089
0.0880425950260417,0.00423750348103864
0.0878864531208333,0.00431184936958076
0.087730311215625,0.00443995407422521
0.0875741693104167,0.00461113318864896
0.0874180274052083,0.00482743047681959
0.0872618855,0.00507971277898884
0.0871057435947917,0.00536134188597333
0.0869496016895833,0.00566560631050073
0.086793459784375,0.00598494476248761
0.0866373178791667,0.00633569902491442
0.0864811759739583,0.00668679484534615
0.08632503406875,0.00706488126041686
0.0861688921635417,0.0074370121439989
0.0860127502583333,0.00782080570187816
0.085856608353125,0.00821172898299752
0.0857004664479167,0.00859915091702103
0.0855443245427083,0.00901740126380623
0.0853881826375,0.0094050456859926
0.0852320407322917,0.00983267492578481
0.0850758988270833,0.0102197527290213
0.084919756921875,0.0106410639106649
0.0847636150166667,0.0110490434950646
0.0846074731114583,0.0114536158662021
0.08445133120625,0.0118827379300258
0.0842951893010417,0.0122620852965357
0.0841390473958333,0.0126871673631736
0.083982905490625,0.0130642404735165
0.0838267635854167,0.0134866751132233
0.0836706216802083,0.0138758887879748
0.083514479775,0.0142727417128161
0.0833583378697917,0.0146712519152173
0.0832021959645833,0.0150418486185697
0.083046054059375,0.0154458871985491
0.0828899121541667,0.0158204681291839
0.0827337702489583,0.016219423446748
0.08257762834375,0.0165888089118038
0.0824214864385417,0.0169641374118675
0.0822653445333333,0.0173388419882702
0.082109202628125,0.0176923857625083
0.0819530607229167,0.0180788699898923
0.0817969188177083,0.0184121312479026
0.0816407769125,0.0187833504906689
0.0814846350072917,0.0191080020403279
0.0813284931020833,0.0194614634288958
0.081172351196875,0.01979702624768
0.0810162092916667,0.0201276621835239
0.0808600673864583,0.0204656830033928
0.08070392548125,0.020771776063598
0.0805477835760417,0.0211020642277707
0.0803916416708333,0.0214037632101158
0.080235499765625,0.021720923088208
0.0800793578604167,0.0220270857370196
0.0799232159552083,0.0223186649898623
0.07976707405,0.0226140114427541
0.0796109321447917,0.0228898127437459
0.0794547902395833,0.0231736644312903
0.079298648334375,0.0234326399094026
0.0791425064291667,0.0236932628761745
0.0789863645239583,0.0239186896619417
0.07883022261875,0.0241106965800513
0.0786740807135417,0.0242557978835392
0.0785179388083333,0.0243165131849705
0.078361796903125,0.0242626654033445
0.0782056549979167,0.0240359853472339
0.0780495130927083,0.0235619696886744
0.0778933711875,0.0227383037624347
0.0777372292822917,0.0214487782474688
0.0775810873770833,0.01958927249075
0.077424945471875,0.017077806274458
0.0772688035666667,0.0140742465139819
0.0771126616614583,0.0110019616727779
0.07695651975625,0.00861288209078734
0.0768003778510417,0.00767119356133161
0.0766442359458333,0.00940422550121046
0.076488094040625,0.0143847873322905
0.0763319521354167,0.0190960313763038
0.0761758102302083,0.0184150499810333
0.076019668325,0.0127417681427165
0.0758635264197917,0.00883821564805309
0.0757073845145833,0.00690316147373538
0.075551242609375,0.00473264340005077
0.0753951007041667,0.00316542004185061
0.0752389587989583,0.00210032406485447
0.07508281689375,0.00135527211377952
0.0749266749885417,0.000851798385216585
0.0747705330833333,0.000499491605273268
0.074614391178125,0.000250413614622054
0.0744582492729167,0.000110917830665088
0.0743021073677083,4.94953034128676e-05
0.0741459654625,2.21202406726751e-05
0.0739898235572917,9.06201241549185e-06
0.0738336816520833,3.19859230558066e-06
0.073677539746875,0

==> 2d/lambda/25_small.csv <==
x,e
0.1811,0
0.180943858094792,9.05937820661506e-05
0.180787716189583,0.000271338065960805
0.180631574284375,0.00066586500670679
0.180475432379167,0.00145888098961847
0.180319290473958,0.00290575978170555
0.18016314856875,0.00532610780028672
0.180007006663542,0.00911953591094405
0.179850864758333,0.0149290072818372
0.179694722853125,0.0240628181360539
0.179538580947917,0.0387088129143278
0.179382439042708,0.0610321562573044
0.1792262971375,0.0915498117705567
0.179070155232292,0.128292776332744
0.178914013327083,0.167407734736742
0.178757871421875,0.204688585109179
0.178601729516667,0.237076678581071
0.178445587611458,0.263359376911541
0.17828944570625,0.283915431100736
0.178133303801042,0.299969073834077
0.177977161895833,0.312850186767341
0.177821019990625,0.323557265302384
0.177664878085417,0.332658920056517
0.177508736180208,0.340385061620586
0.177352594275,0.346788664039483
0.177196452369792,0.351877007566244
0.177040310464583,0.355688878673945
0.176884168559375,0.35831630305872
0.176728026654167,0.359902308341524
0.176571884748958,0.360616062098056
0.17641574284375,0.36063289648554
0.176259600938542,0.360120079041359
0.176103459033333,0.359219253707461
0.175947317128125,0.35805200620708
0.175791175222917,0.356705588131274
0.175635033317708,0.355250590052398
0.1754788914125,0.35373102963719
0.175322749507292,0.352166635412726
0.175166607602083,0.350581858957063
0.175010465696875,0.348970588070518
0.174854323791667,0.347341525226146
0.174698181886458,0.345697217864201
0.17454203998125,0.344027485053166
0.174385898076042,0.342350261104989
0.174229756170833,0.340648437092355
0.174073614265625,0.338933509875703
0.173917472360417,0.337206188730569
0.173761330455208,0.335450393902281
0.17360518855,0.333692575797801
0.173449046644792,0.331906435532898
0.173292904739583,0.330108142970674
0.173136762834375,0.328306645835766
0.172980620929167,0.326478811787971
0.172824479023958,0.324654656714634
0.17266833711875,0.322806356168917
0.172512195213542,0.320948142390154
0.172356053308333,0.319086250273189
0.172199911403125,0.317197067942645
0.172043769497917,0.315315387752213
0.171887627592708,0.313412133979703
0.1717314856875,0.311504295305067
0.171575343782292,0.309599937701676
0.171419201877083,0.307673080692979
0.171263059971875,0.305755696405508
0.171106918066667,0.303820498881724
0.170950776161458,0.301877712675297
0.17079463425625,0.299934642578452
0.170638492351042,0.297978613114438
0.170482350445833,0.296033082969885
0.170326208540625,0.294076579320922
0.170170066635417,0.292122678789516
0.170013924730208,0.290170164258583
0.169857782825,0.288211750336654
0.169701640919792,0.286257674133722
0.169545499014583,0.284296158148738
0.169389357109375,0.282339746737969
0.169233215204167,0.28038047105666
0.169077073298958,0.27843070270275
0.16892093139375,0.276484348996353
0.168764789488542,0.274539476636498
0.168608647583333,0.272608821582068
0.168452505678125,0.270665985278879
0.168296363772917,0.268739483415114
0.168140221867708,0.266812542403729
0.1679840799625,0.26488989143974
0.167827938057292,0.262987279947007
0.167671796152083,0.261073588330519
0.167515654246875,0.259190603802706
0.167359512341667,0.257306567560002
0.167203370436458,0.255429865432151
0.16704722853125,0.253577270451981
0.166891086626042,0.251709984113824
0.166734944720833,0.249875308709267
0.166578802815625,0.248040255040711
0.166422660910417,0.246216327575435
0.166266519005208,0.244420880318934
0.1661103771,0.242617855506634
0.165954235194792,0.240847275605855
0.165798093289583,0.239078482160395
0.165641951384375,0.237324058074885
0.165485809479167,0.2355946576852
0.165329667573958,0.233862695386837
0.16517352566875,0.232160473014359
0.165017383763542,0.230466210261193
0.164861241858333,0.228789569942983
0.164705099953125,0.227135528873174
0.164548958047917,0.225488983431371
0.164392816142708,0.2238673577377
0.1642366742375,0.222257266624397
0.164080532332292,0.220665434645692
0.163924390427083,0.219092454098012
0.163768248521875,0.217533683246959
0.163612106616667,0.215995684111547
0.163455964711458,0.21447335885018
0.16329982280625,0.212969969605241
0.163143680901042,0.211485054890439
0.162987538995833,0.210018057203766
0.162831397090625,0.208569064098267
0.162675255185417,0.207138073118026
0.162519113280208,0.205725301440706
0.162362971375,0.204330793861061
0.162206829469792,0.202954529496916
0.162050687564583,0.201596816984571
0.161894545659375,0.200256561478378
0.161738403754167,0.198934577346041
0.161582261848958,0.197630317239867
0.16142611994375,0.196342194898976
0.161269978038542,0.195075172976674
0.161113836133333,0.193822178966164
0.160957694228125,0.192591450453904
0.160801552322917,0.191377218089194
0.160645410417708,0.19017667108126
0.1604892685125,0.188999195144938
0.160333126607292,0.187828347378788
0.160176984702083,0.186683662155837
0.160020842796875,0.185549079363872
0.159864700891667,0.184429523896922
0.159708558986458,0.183336969885153
0.15955241708125,0.182245711360083
0.159396275176042,0.181187854915763
0.159240133270833,0.180131602072915
0.159083991365625,0.179092589081358
0.158927849460417,0.178075950390315
0.158771707555208,0.177053416169398
0.15861556565,0.176071252926703
0.158459423744792,0.17508283656539
0.158303281839583,0.17412140754531
0.158147139934375,0.173178466433483
0.157990998029167,0.172227990538997
0.157834856123958,0.171323195875629
0.15767871421875,0.170399505060692
0.157522572313542,0.169507815234422
0.157366430408333,0.168625225470534
0.157210288503125,0.167736394688459
0.157054146597917,0.166896763790043
0.156898004692708,0.166030169397347
0.1567418627875,0.165207366156681
0.156585720882292,0.164388183526418
0.156429578977083,0.163564776376507
0.156273437071875,0.16278910025721
0.156117295166667,0.161980720233029
0.155961153261458,0.161220750680366
0.15580501135625,0.160455695396425
0.155648869451042,0.159691732585403
0.155492727545833,0.158971697689114
0.155336585640625,0.158223300933063
0.155180443735417,0.157527852484861
0.155024301830208,0.156820496136668
0.154868159925,0.156123265507917
0.154712018019792,0.155459667880614
0.154555876114583,0.154773299354686
0.154399734209375,0.1541341025815
0.154243592304167,0.153480546996697
0.154087450398958,0.152850245133534
0.15393130849375,0.152239416004823
0.153775166588542,0.151621460577738
0.153619024683333,0.151044670255575
0.153462882778125,0.150458379717766
0.153306740872917,0.149903306216938
0.153150598967708,0.149353487937966
0.1529944570625,0.148814350619953
0.152838315157292,0.148298876064147
0.152682173252083,0.147782569069693
0.152526031346875,0.147299477105679
0.152369889441667,0.146812709116707
0.152213747536458,0.146358354929679
0.15205760563125,0.145917547427999
0.151901463726042,0.145484504965378
0.151745321820833,0.145083861948473
0.151589179915625,0.144682702422886
0.151433038010417,0.144312512884703
0.151276896105208,0.143953170367996
0.1511207542,0.143612332721133
0.150964612294792,0.143294112621472
0.150808470389583,0.142989557185113
0.150652328484375,0.142711608553283
0.150496186579167,0.142453214120115
0.150340044673958,0.142215389706957
0.15018390276875,0.141998484319293
0.150027760863542,0.141806292272626
0.149871618958333,0.141622490453662
0.149715477053125,0.14147885487595
0.149559335147917,0.141346289368121
0.149403193242708,0.1412292854467
0.1492470513375,0.141152336288975
0.149090909432292,0.14108112028668
0.148934767527083,0.14106095843233
0.148778625621875,0.141040185927175
0.148622483716667,0.14105088711514
0.148466341811458,0.141103040265426
0.14831019990625,0.141150295197736
0.148154058001042,0.141253618630964
0.147997916095833,0.141352112748444
0.147841774190625,0.141489685839246
0.147685632285417,0.141660738456959
0.147529490380208,0.141838418814347
0.147373348475,0.142073464699385
0.147217206569792,0.142298345942103
0.147061064664583,0.142573180342317
0.146904922759375,0.142870637409844
0.146748780854167,0.143179884980908
0.146592638948958,0.143536672963956
0.14643649704375,0.143885523917951
0.146280355138542,0.144292742660821
0.146124213233333,0.14470677151262
0.145968071328125,0.14514928777552
0.145811929422917,0.145632754725813
0.145655787517708,0.146106088613608
0.1454996456125,0.146640498396279
0.145343503707292,0.147172730932308
0.145187361802083,0.147739801617323
0.145031219896875,0.148332929104567
0.144875077991667,0.148925068974991
0.144718936086458,0.14957334820421
0.14456279418125,0.150214025451201
0.144406652276042,0.150890931170746
0.144250510370833,0.15158513344817
0.144094368465625,0.152288778546019
0.143938226560417,0.153032280638057
0.143782084655208,0.153773361231723
0.14362594275,0.154548476077997
0.143469800844792,0.155333137635191
0.143313658939583,0.156129504907376
0.143157517034375,0.156955463965583
0.143001375129167,0.157782796841377
0.142845233223958,0.158630536512724
0.14268909131875,0.159490411858404
0.142532949413542,0.160361017389175
0.142376807508333,0.161249723726443
0.142220665603125,0.162144985400963
0.142064523697917,0.163054634304042
0.141908381792708,0.163971275910932
0.1417522398875,0.164896075032133
0.141596097982292,0.165833200334153
0.141439956077083,0.166772263734452
0.141283814171875,0.167720693287615
0.141127672266667,0.16867340119403
0.140971530361458,0.169631348714736
0.14081538845625,0.17059583960671
0.140659246551042,0.171560538654971
0.140503104645833,0.172529928924686
0.140346962740625,0.173499907485696
0.140190820835417,0.174470563463788
0.140034678930208,0.175441823728056
0.139878537025,0.176411573070129
0.139722395119792,0.177379542323058
0.139566253214583,0.178345858023972
0.139410111309375,0.179307996513893
0.139253969404167,0.180265631021617
0.139097827498958,0.181220783135251
0.13894168559375,0.18216610792903
0.138785543688542,0.183109012382826
0.138629401783333,0.184040700409017
0.138473259878125,0.18496366511747
0.138317117972917,0.185881755483895
0.138160976067708,0.186785681431529
0.1380048341625,0.187685401868998
0.137848692257292,0.18856695138204
0.137692550352083,0.189441571062963
0.137536408446875,0.190301783450863
0.137380266541667,0.191147755718942
0.137224124636458,0.191980688058943
0.13706798273125,0.192791326304619
0.136911840826042,0.193592527401785
0.136755698920833,0.1943716544156
0.136599557015625,0.195140493459106
0.136443415110417,0.195886455619448
0.136287273205208,0.196615486342758
0.1361311313,0.197325822309528
0.135974989394792,0.198014599349369
0.135818847489583,0.1986883050955
0.135662705584375,0.199327431207179
0.135506563679167,0.199952699718085
0.135350421773958,0.200545403539342
0.13519427986875,0.201120925848106
0.135038137963542,0.201671923866719
0.134881996058333,0.202193383887975
0.134725854153125,0.202695001879229
0.134569712247917,0.203156051864742
0.134413570342708,0.20362012735921
0.1342574284375,0.204027050356143
0.134101286532292,0.204421935426127
0.133945144627083,0.204783307704657
0.133789002721875,0.205097669642953
0.133632860816667,0.205414188721976
0.133476718911458,0.205658310210782
0.13332057700625,0.20590938798017
0.133164435101042,0.206089315259242
0.133008293195833,0.206256923307528
0.132852151290625,0.206406480039098
0.132696009385417,0.206483947232552
0.132539867480208,0.206579273873184
0.132383725575,0.206583076510601
0.132227583669792,0.206590627273061
0.132071441764583,0.20654410799934
0.131915299859375,0.206454198069562
0.131759157954167,0.206352688187012
0.131603016048958,0.206155635951521
0.13144687414375,0.205986579825596
0.131290732238542,0.205725464844795
0.131134590333333,0.205460398785481
0.130978448428125,0.205143030739639
0.130822306522917,0.204762809180539
0.130666164617708,0.204390304483395
0.1305100227125,0.203914646262788
0.130353880807292,0.203461135390093
0.130197738902083,0.202913476007413
0.130041596996875,0.202336898693192
0.129885455091667,0.201728323222476
0.129729313186458,0.201048299372135
0.12957317128125,0.200362728585667
0.129417029376042,0.199584449160939
0.129260887470833,0.1987969888132
0.129104745565625,0.197947599676944
0.128948603660417,0.197051893932642
0.128792461755208,0.196140164036465
0.12863631985,0.195141633354812
0.128480177944792,0.19412190044677
0.128324036039583,0.193033244662174
0.128167894134375,0.191920320370361
0.128011752229167,0.190742665017054
0.127855610323958,0.189518045819565
0.12769946841875,0.188252653314545
0.127543326513542,0.186921304538828
0.127387184608333,0.185563198783265
0.127231042703125,0.184153809879784
0.127074900797917,0.182693969111064
0.126918758892708,0.181181144121091
0.1267626169875,0.179630244991887
0.126606475082292,0.178027297216519
0.126450333177083,0.176386450883063
0.126294191271875,0.17468852879154
0.126138049366667,0.172950901066284
0.125981907461458,0.17114727500435
0.12582576555625,0.16931168069016
0.125669623651042,0.167434747083107
0.125513481745833,0.165494532213365
0.125357339840625,0.163531903883093
0.125201197935417,0.16150524102187
0.125045056030208,0.159457752682956
0.124888914125,0.157359423498422
0.124732772219792,0.155223825461826
0.124576630314583,0.153053066225394
0.124420488409375,0.150821615973034
0.124264346504167,0.148581739827301
0.124108204598958,0.146279573444618
0.12395206269375,0.14396187419721
0.123795920788542,0.141598521071796
0.123639778883333,0.139202164307417
0.123483636978125,0.13678819699219
0.123327495072917,0.134331222685398
0.123171353167708,0.131873602598423
0.1230152112625,0.129371249354458
0.122859069357292,0.12686598180549
0.122702927452083,0.124338570687614
0.122546785546875,0.121799731564083
0.122390643641667,0.119256310635464
0.122234501736458,0.116693410687895
0.12207835983125,0.114141301071912
0.121922217926042,0.111578075565242
0.121766076020833,0.10903576912629
0.121609934115625,0.106498817569209
0.121453792210417,0.103986561673266
0.121297650305208,0.101497362772253
0.1211415084,0.0990414731882022
0.120985366494792,0.0966280069035474
0.120829224589583,0.0942598465852805
0.120673082684375,0.0919496900989384
0.120516940779167,0.089705166017179
0.120360798873958,0.0875357543356453
0.12020465696875,0.0854555510848503
0.120048515063542,0.083469533727138
0.119892373158333,0.0815981596793193
0.119736231253125,0.0798498486766805
0.119580089347917,0.0782342612530209
0.119423947442708,0.0767749173684551
0.1192678055375,0.0754598896455998
0.119111663632292,0.0743348522459877
0.118955521727083,0.0733723519289524
0.118799379821875,0.0726224543938971
0.118643237916667,0.072062159621903
0.118487096011458,0.0717097673338518
0.11833095410625,0.0715894257977042
0.118174812201042,0.0716646061846217
0.118018670295833,0.0719949783454941
0.117862528390625,0.0724953724544597
0.117706386485417,0.0732490030391642
0.117550244580208,0.0741748774792616
0.117394102675,0.0753155183035138
0.117237960769792,0.076646111926372
0.117081818864583,0.0781246177240875
0.116925676959375,0.0797939611917272
0.116769535054167,0.0815729617592696
0.116613393148958,0.0835300792170181
0.11645725124375,0.0855856473932037
0.116301109338542,0.0877691048817812
0.116144967433333,0.0900483365756028
0.115988825528125,0.0924104426554235
0.115832683622917,0.0948723134558622
0.115676541717708,0.0973733758047046
0.1155203998125,0.0999703372375125
0.115364257907292,0.102585673379417
0.115208116002083,0.10523890018163
0.115051974096875,0.107932485815679
0.114895832191667,0.110639310122948
0.114739690286458,0.113369378200333
0.11458354838125,0.116098597074514
0.114427406476042,0.118837294832901
0.114271264570833,0.121559244174344
0.114115122665625,0.12428239294255
0.113958980760417,0.126990013030752
0.113802838855208,0.129680061487382
0.11364669695,0.132337933529496
0.113490555044792,0.134970726990755
0.113334413139583,0.137567937744936
0.113178271234375,0.140125051649842
0.113022129329167,0.142645245245249
0.112865987423958,0.145114033640495
0.11270984551875,0.147530707677244
0.112553703613542,0.149891468542072
0.112397561708333,0.15220231273597
0.112241419803125,0.154448232576157
0.112085277897917,0.15663647099895
0.111929135992708,0.158755732030643
0.1117729940875,0.16080857043544
0.111616852182292,0.162789028662562
0.111460710277083,0.164699179253876
0.111304568371875,0.166535891030034
0.111148426466667,0.168291207629431
0.110992284561458,0.169970626248529
0.11083614265625,0.171565878615374
0.110680000751042,0.173080027392905
0.110523858845833,0.174508991399803
0.110367716940625,0.17585211887752
0.110211575035417,0.17710817090903
0.110055433130208,0.178275636804656
0.109899291225,0.179352843174808
0.109743149319792,0.180341130873134
0.109587007414583,0.181235307314085
0.109430865509375,0.182039447667236
0.109274723604167,0.182748759555092
0.109118581698958,0.183367135853165
0.10896243979375,0.183892151631805
0.108806297888542,0.184316421742365
0.108650155983333,0.184656406387658
0.108494014078125,0.184892309155677
0.108337872172917,0.185044667038731
0.108181730267708,0.185098436053376
0.1080255883625,0.185063478491108
0.107869446457292,0.184933114382834
0.107713304552083,0.184708126247962
0.107557162646875,0.184407384719513
0.107401020741667,0.184000948121659
0.107244878836458,0.18352252425121
0.10708873693125,0.182944279214784
0.106932595026042,0.182286638825991
0.106776453120833,0.181541292411512
0.106620311215625,0.180718669763722
0.106464169310417,0.179824534795903
0.106308027405208,0.178837527224551
0.1061518855,0.177791325491744
0.105995743594792,0.176662647017938
0.105839601689583,0.175470618740374
0.105683459784375,0.17421895527741
0.105527317879167,0.172900732052967
0.105371175973958,0.171530296781478
0.10521503406875,0.170090761171122
0.105058892163542,0.16861335643928
0.104902750258333,0.167084646894206
0.104746608353125,0.165508573887173
0.104590466447917,0.163907006033592
0.104434324542708,0.162251075251285
0.1042781826375,0.160584223015166
0.104122040732292,0.158872124919332
0.103965898827083,0.15716427240642
0.103809756921875,0.15543610709566
0.103653615016667,0.15369202535819
0.103497473111458,0.151971557703541
0.10334133120625,0.150222411151911
0.103185189301042,0.14852111923999
0.103029047395833,0.146804569464502
0.102872905490625,0.145143208234921
0.102716763585417,0.143496820448918
0.102560621680208,0.141876733626882
0.102404479775,0.140335228624868
0.102248337869792,0.138794376102314
0.102092195964583,0.13736284588853
0.101936054059375,0.135948292152086
0.101779912154167,0.134648570425927
0.101623770248958,0.133391699795576
0.10146762834375,0.132232397457481
0.101311486438542,0.131182771679909
0.101155344533333,0.130187194717227
0.100999202628125,0.129348779939552
0.100843060722917,0.128556950051291
0.100686918817708,0.127932226768277
0.1005307769125,0.127365373716359
0.100374635007292,0.126952809281716
0.100218493102083,0.126643089521377
0.100062351196875,0.126441513549331
0.0999062092916667,0.126385258640318
0.0997500673864583,0.126414125647528
0.09959392548125,0.126596396226629
0.0994377835760417,0.126855306292596
0.0992816416708333,0.127263397595756
0.099125499765625,0.12776088187586
0.0989693578604167,0.128374176057678
0.0988132159552083,0.129093640589547
0.09865707405,0.12990217278568
0.0985009321447917,0.130812815589537
0.0983447902395833,0.131796980364673
0.098188648334375,0.132876648193377
0.0980325064291667,0.134021461763939
0.0978763645239583,0.135237595430554
0.09772022261875,0.136513801766743
0.0975640807135417,0.137845609536714
0.0974079388083333,0.139226439484046
0.097251796903125,0.140649121552045
0.0970956549979167,0.142108476386205
0.0969395130927083,0.14359727270425
0.0967833711875,0.145109603761756
0.0966272292822917,0.146640060658532
0.0964710873770833,0.148182070410983
0.096314945471875,0.149730615854061
0.0961588035666667,0.15127789718356
0.0960026616614583,0.15282412035465
0.09584651975625,0.154360828000043
0.0956903778510417,0.155887319714848
0.0955342359458333,0.157392497185399
0.095378094040625,0.158879824434747
0.0952219521354167,0.160337190907649
0.0950658102302083,0.161771205405719
0.094909668325,0.163172688675104
0.0947535264197917,0.164545789566086
0.0945973845145833,0.165877897790829
0.094441242609375,0.167168622562519
0.0942851007041667,0.168422596363806
0.0941289587989583,0.169626355078152
0.09397281689375,0.17080091468514
0.0938166749885417,0.171911812702142
0.0936605330833333,0.172996205162446
0.093504391178125,0.174010642550858
0.0933482492729167,0.174995179638018
0.0931921073677083,0.175924184747426
0.0930359654625,0.176808855629322
0.0928798235572917,0.177655436059317
0.0927236816520833,0.1784302791795
0.092567539746875,0.17919442062915
0.0924113978416667,0.0165034668197097
0.0922552559364583,0.0161061617684258
0.09209911403125,0.0156836175940618
0.0919429721260417,0.0152711709322764
0.0917868302208333,0.0148619286203994
0.091630688315625,0.0144441895316645
0.0914745464104167,0.0140520692616422
0.0913184045052083,0.0136289466801352
0.0911622626,0.0132509436556834
0.0910061206947917,0.0128411085666197
0.0908499787895833,0.0124575444296151
0.090693836884375,0.0120675931451305
0.0905376949791667,0.011687185775209
0.0903815530739583,0.0113121953669056
0.09022541116875,0.0109243121662783
0.0900692692635417,0.0105401393968044
0.0899131273583333,0.0101197410362929
0.089756985453125,0.00967314732215063
0.0896008435479167,0.00914959857624757
0.0894447016427083,0.00851850964264193
0.0892885597375,0.00770310037499605
0.0891324178322917,0.00662551366284403
0.0889762759270833,0.00527083931529652
0.088820134021875,0.00394968773936161
0.0886639921166667,0.00407827131971286
0.0885078502114583,0.00642354555343666
0.08835170830625,0.00930710177234982
0.0881955664010417,0.0107984292154459
0.0880394244958333,0.00899855234362614
0.087883282590625,0.00371498683942608
0.0877271406854167,0.00731143336091108
0.0875709987802083,0.0120743691252363
0.087414856875,0.00839004396332038
0.0872587149697917,0.00210948950864106
0.0871025730645833,0.00164528425600056
0.086946431159375,0.00134193931026104
0.0867902892541667,0.00145742769862913
0.0866341473489583,0.00151769371943329
0.08647800544375,0.00146620125492211
0.0863218635385417,0.0013343232341906
0.0861657216333333,0.00114611054944955
0.086009579728125,0.000908015958089147
0.0858534378229167,0.000586462392670259
0.0856972959177083,0.000296176968687353
0.0855411540125,0.000120456544520984
0.0853850121072917,4.09945801695206e-05
0.0852288702020833,1.18132042781458e-05
0.085072728296875,2.72332404529896e-06
0.0849165863916667,0

==> 2d/lambda/asm.csv <==
x,e
-0.25045,0.048087
-0.2503,0.048147
-0.25014,0.048205
-0.24998,0.048252
-0.24983,0.048289
-0.24967,0.048343
-0.24951,0.048368
-0.24936,0.048395
-0.2492,0.048419
-0.24905,0.048435
-0.24889,0.048441
-0.24873,0.048454
-0.24858,0.048466
-0.24842,0.048442
-0.24827,0.048446
-0.24811,0.04845
-0.24795,0.04843
-0.2478,0.048415
-0.24764,0.0484
-0.24748,0.048371
-0.24733,0.048332
-0.24717,0.048329
-0.24702,0.048284
-0.24686,0.048226
-0.2467,0.048197
-0.24655,0.048147
-0.24639,0.048102
-0.24624,0.048059
-0.24608,0.047998
-0.24592,0.047927
-0.24577,0.047889
-0.24561,0.047842
-0.24546,0.04777
-0.2453,0.047715
-0.24514,0.047637
-0.24499,0.047577
-0.24483,0.047532
-0.24467,0.047463
-0.24452,0.047381
-0.24436,0.047314
-0.24421,0.047252
-0.24405,0.047188
-0.24389,0.047138
-0.24374,0.047052
-0.24358,0.046971
-0.24343,0.046923
-0.24327,0.046865
-0.24311,0.046807
-0.24296,0.046734
-0.2428,0.046659
-0.24264,0.046608
-0.24249,0.046573
-0.24233,0.046508
-0.24218,0.046447
-0.24202,0.046399
-0.24186,0.046337
-0.24171,0.046312
-0.24155,0.046275
-0.2414,0.046215
-0.24124,0.046176
-0.24108,0.046149
-0.24093,0.046104
-0.24077,0.046088
-0.24061,0.046072
-0.24046,0.04602
-0.2403,0.046004
-0.24015,0.045999
-0.23999,0.04598
-0.23983,0.045981
-0.23968,0.045971
-0.23952,0.045944
-0.23937,0.045954
-0.23921,0.045974
-0.23905,0.045968
-0.2389,0.045988
-0.23874,0.045992
-0.23858,0.046002
-0.23843,0.046039
-0.23827,0.046071
-0.23812,0.04608
-0.23796,0.046116
-0.2378,0.046157
-0.23765,0.04618
-0.23749,0.046235
-0.23734,0.046278
-0.23718,0.046312
-0.23702,0.046363
-0.23687,0.046426
-0.23671,0.046467
-0.23655,0.046529
-0.2364,0.046603
-0.23624,0.046663
-0.23609,0.046728
-0.23593,0.046803
-0.23577,0.046873
-0.23562,0.046939
-0.23546,0.047026
-0.23531,0.047109
-0.23515,0.047176
-0.23499,0.047262
-0.23484,0.04735
-0.23468,0.047424
-0.23453,0.047516
-0.23437,0.047621
-0.23421,0.047701
-0.23406,0.047785
-0.2339,0.047885
-0.23374,0.047984
-0.23359,0.048093
-0.23343,0.048191
-0.23328,0.04828
-0.23312,0.048375
-0.23296,0.048477
-0.23281,0.048591
-0.23265,0.048699
-0.2325,0.04879
-0.23234,0.048888
-0.23218,0.048998
-0.23203,0.04909
-0.23187,0.049205
-0.23171,0.049334
-0.23156,0.049417
-0.2314,0.049509
-0.23125,0.049625
-0.23109,0.049733
-0.23093,0.049848
-0.23078,0.049969
-0.23062,0.050046
-0.23047,0.050139
-0.23031,0.050264
-0.23015,0.050367
-0.23,0.050481
-0.22984,0.050581
-0.22968,0.050662
-0.22953,0.050765
-0.22937,0.05088
-0.22922,0.050974
-0.22906,0.051088
-0.2289,0.051181
-0.22875,0.051252
-0.22859,0.051362
-0.22844,0.051469
-0.22828,0.051551
-0.22812,0.051658
-0.22797,0.051751
-0.22781,0.051818
-0.22765,0.051919
-0.2275,0.052012
-0.22734,0.052091
-0.22719,0.052184
-0.22703,0.052269
-0.22687,0.052334
-0.22672,0.052423
-0.22656,0.052502
-0.22641,0.052576
-0.22625,0.05266
-0.22609,0.052731
-0.22594,0.052795
-0.22578,0.052858
-0.22563,0.052944
-0.22547,0.053007
-0.22531,0.053068
-0.22516,0.053134
-0.225,0.053193
-0.22484,0.053238
-0.22469,0.053312
-0.22453,0.053369
-0.22438,0.053407
-0.22422,0.053474
-0.22406,0.05352
-0.22391,0.053562
-0.22375,0.05361
-0.2236,0.053648
-0.22344,0.053694
-0.22328,0.053738
-0.22313,0.053767
-0.22297,0.053814
-0.22281,0.053844
-0.22266,0.053868
-0.2225,0.053908
-0.22235,0.053936
-0.22219,0.053959
-0.22203,0.053994
-0.22188,0.054022
-0.22172,0.054034
-0.22157,0.054047
-0.22141,0.054077
-0.22125,0.054107
-0.2211,0.054119
-0.22094,0.054125
-0.22078,0.054137
-0.22063,0.054152
-0.22047,0.054157
-0.22032,0.054176
-0.22016,0.054201
-0.22,0.054191
-0.21985,0.054195
-0.21969,0.0542
-0.21954,0.054202
-0.21938,0.054233
-0.21922,0.054235
-0.21907,0.054237
-0.21891,0.054233
-0.21875,0.054224
-0.2186,0.054244
-0.21844,0.054258
-0.21829,0.054247
-0.21813,0.054261
-0.21797,0.054261
-0.21782,0.054249
-0.21766,0.054252
-0.21751,0.054266
-0.21735,0.054275
-0.21719,0.054285
-0.21704,0.054282
-0.21688,0.054279
-0.21672,0.054296
-0.21657,0.05429
-0.21641,0.054315
-0.21626,0.054336
-0.2161,0.054336
-0.21594,0.05435
-0.21579,0.054356
-0.21563,0.054357
-0.21548,0.054395
-0.21532,0.054417
-0.21516,0.054432
-0.21501,0.054453
-0.21485,0.054465
-0.2147,0.054481
-0.21454,0.054522
-0.21438,0.05455
-0.21423,0.054586
-0.21407,0.05461
-0.21391,0.054637
-0.21376,0.054674
-0.2136,0.054707
-0.21345,0.054758
-0.21329,0.054798
-0.21313,0.054843
-0.21298,0.05488
-0.21282,0.05493
-0.21267,0.054975
-0.21251,0.055036
-0.21235,0.055089
-0.2122,0.055141
-0.21204,0.055208
-0.21188,0.055258
-0.21173,0.055324
-0.21157,0.055388
-0.21142,0.055456
-0.21126,0.055526
-0.2111,0.055585
-0.21095,0.055679
-0.21079,0.055747
-0.21064,0.055817
-0.21048,0.055902
-0.21032,0.055983
-0.21017,0.056059
-0.21001,0.056139
-0.20985,0.056242
-0.2097,0.056327
-0.20954,0.056418
-0.20939,0.056495
-0.20923,0.056591
-0.20907,0.05669
-0.20892,0.05677
-0.20876,0.056881
-0.20861,0.056984
-0.20845,0.057083
-0.20829,0.057176
-0.20814,0.057265
-0.20798,0.057379
-0.20782,0.057488
-0.20767,0.057592
-0.20751,0.057702
-0.20736,0.057813
-0.2072,0.057903
-0.20704,0.058002
-0.20689,0.058117
-0.20673,0.05823
-0.20658,0.058349
-0.20642,0.05845
-0.20626,0.058557
-0.20611,0.058661
-0.20595,0.058758
-0.2058,0.058883
-0.20564,0.058999
-0.20548,0.059107
-0.20533,0.05922
-0.20517,0.059328
-0.20501,0.059423
-0.20486,0.059542
-0.2047,0.059643
-0.20455,0.059756
-0.20439,0.059871
-0.20423,0.059967
-0.20408,0.060079
-0.20392,0.060182
-0.20377,0.060271
-0.20361,0.060379
-0.20345,0.06048
-0.2033,0.060591
-0.20314,0.060701
-0.20298,0.060796
-0.20283,0.060882
-0.20267,0.060986
-0.20252,0.06107
-0.20236,0.061177
-0.2022,0.061283
-0.20205,0.061371
-0.20189,0.061463
-0.20174,0.061546
-0.20158,0.061633
-0.20142,0.061715
-0.20127,0.061816
-0.20111,0.061904
-0.20095,0.061982
-0.2008,0.062069
-0.20064,0.062148
-0.20049,0.062222
-0.20033,0.062305
-0.20017,0.062373
-0.20002,0.06246
-0.19986,0.06254
-0.19971,0.062601
-0.19955,0.062677
-0.19939,0.062744
-0.19924,0.062809
-0.19908,0.062881
-0.19892,0.062941
-0.19877,0.063018
-0.19861,0.063078
-0.19846,0.063133
-0.1983,0.063191
-0.19814,0.063264
-0.19799,0.063311
-0.19783,0.063367
-0.19768,0.063421
-0.19752,0.063477
-0.19736,0.063534
-0.19721,0.063579
-0.19705,0.063636
-0.19689,0.063693
-0.19674,0.063722
-0.19658,0.063772
-0.19643,0.063828
-0.19627,0.063871
-0.19611,0.063924
-0.19596,0.063969
-0.1958,0.064008
-0.19565,0.064051
-0.19549,0.06408
-0.19533,0.064124
-0.19518,0.06417
-0.19502,0.064208
-0.19487,0.064259
-0.19471,0.064288
-0.19455,0.064321
-0.1944,0.064369
-0.19424,0.064393
-0.19408,0.064432
-0.19393,0.064482
-0.19377,0.064524
-0.19362,0.06456
-0.19346,0.064594
-0.1933,0.064635
-0.19315,0.06467
-0.19299,0.064689
-0.19284,0.064735
-0.19268,0.064785
-0.19252,0.064823
-0.19237,0.064861
-0.19221,0.064895
-0.19205,0.064939
-0.1919,0.064966
-0.19174,0.065009
-0.19159,0.065054
-0.19143,0.065108
-0.19127,0.065154
-0.19112,0.065192
-0.19096,0.065232
-0.19081,0.065285
-0.19065,0.065319
-0.19049,0.065358
-0.19034,0.065421
-0.19018,0.065471
-0.19002,0.065529
-0.18987,0.065574
-0.18971,0.065621
-0.18956,0.065671
-0.1894,0.065729
-0.18924,0.065783
-0.18909,0.065849
-0.18893,0.065911
-0.18878,0.065975
-0.18862,0.066027
-0.18846,0.066085
-0.18831,0.066161
-0.18815,0.066218
-0.18799,0.06629
-0.18784,0.066358
-0.18768,0.06643
-0.18753,0.066506
-0.18737,0.066579
-0.18721,0.066644
-0.18706,0.066731
-0.1869,0.066806
-0.18675,0.066887
-0.18659,0.066971
-0.18643,0.067049
-0.18628,0.067136
-0.18612,0.067217
-0.18597,0.067306
-0.18581,0.067399
-0.18565,0.067487
-0.1855,0.067581
-0.18534,0.06767
-0.18518,0.067759
-0.18503,0.067864
-0.18487,0.06796
-0.18472,0.068062
-0.18456,0.068165
-0.1844,0.068261
-0.18425,0.06837
-0.18409,0.068464
-0.18394,0.068564
-0.18378,0.068677
-0.18362,0.06878
-0.18347,0.068894
-0.18331,0.069006
-0.18315,0.069111
-0.183,0.069224
-0.18284,0.069331
-0.18269,0.069443
-0.18253,0.06956
-0.18237,0.069675
-0.18222,0.069798
-0.18206,0.069916
-0.18191,0.070031
-0.18175,0.070143
-0.18159,0.070258
-0.18144,0.070374
-0.18128,0.07049
-0.18112,0.070608
-0.18097,0.070736
-0.18081,0.070863
-0.18066,0.070974
-0.1805,0.071094
-0.18034,0.071214
-0.18019,0.071334
-0.18003,0.071453
-0.17988,0.07157
-0.17972,0.071697
-0.17956,0.071835
-0.17941,0.071943
-0.17925,0.072062
-0.17909,0.072178
-0.17894,0.072292
-0.17878,0.072411
-0.17863,0.07253
-0.17847,0.07265
-0.17831,0.072783
-0.17816,0.072899
-0.178,0.073009
-0.17785,0.073126
-0.17769,0.073237
-0.17753,0.073357
-0.17738,0.073466
-0.17722,0.073584
-0.17706,0.073707
-0.17691,0.073823
-0.17675,0.073932
-0.1766,0.074038
-0.17644,0.074132
-0.17628,0.07426
-0.17613,0.074361
-0.17597,0.074467
-0.17582,0.07459
-0.17566,0.074691
-0.1755,0.074802
-0.17535,0.074902
-0.17519,0.074991
-0.17504,0.075107
-0.17488,0.075203
-0.17472,0.075304
-0.17457,0.075411
-0.17441,0.075503
-0.17425,0.075616
-0.1741,0.075696
-0.17394,0.07579
-0.17379,0.075892
-0.17363,0.075984
-0.17347,0.07608
-0.17332,0.076179
-0.17316,0.076262
-0.17301,0.076359
-0.17285,0.076442
-0.17269,0.076536
-0.17254,0.076615
-0.17238,0.076706
-0.17222,0.076795
-0.17207,0.076884
-0.17191,0.076961
-0.17176,0.077043
-0.1716,0.077132
-0.17144,0.077212
-0.17129,0.077286
-0.17113,0.077385
-0.17098,0.077461
-0.17082,0.077542
-0.17066,0.077624
-0.17051,0.077695
-0.17035,0.07778
-0.17019,0.077845
-0.17004,0.077927
-0.16988,0.078015
-0.16973,0.078081
-0.16957,0.078167
-0.16941,0.078242
-0.16926,0.078312
-0.1691,0.078397
-0.16895,0.078456
-0.16879,0.078544
-0.16863,0.078619
-0.16848,0.078697
-0.16832,0.078786
-0.16816,0.078846
-0.16801,0.078935
-0.16785,0.079011
-0.1677,0.079071
-0.16754,0.079159
-0.16738,0.079217
-0.16723,0.07931
-0.16707,0.079395
-0.16692,0.079459
-0.16676,0.079558
-0.1666,0.079624
-0.16645,0.079716
-0.16629,0.079791
-0.16613,0.079855
-0.16598,0.079951
-0.16582,0.08003
-0.16567,0.080119
-0.16551,0.080208
-0.16535,0.080283
-0.1652,0.080389
-0.16504,0.080459
-0.16489,0.080549
-0.16473,0.080624
-0.16457,0.080715
-0.16442,0.08082
-0.16426,0.080904
-0.16411,0.081002
-0.16395,0.081105
-0.16379,0.081195
-0.16364,0.081299
-0.16348,0.081381
-0.16332,0.081477
-0.16317,0.081574
-0.16301,0.081683
-0.16286,0.081788
-0.1627,0.081887
-0.16254,0.081998
-0.16239,0.082106
-0.16223,0.082214
-0.16208,0.082317
-0.16192,0.082417
-0.16176,0.082539
-0.16161,0.082653
-0.16145,0.082767
-0.16129,0.082884
-0.16114,0.082993
-0.16098,0.083123
-0.16083,0.083235
-0.16067,0.083347
-0.16051,0.083475
-0.16036,0.083597
-0.1602,0.083727
-0.16005,0.08385
-0.15989,0.083973
-0.15973,0.084103
-0.15958,0.084233
-0.15942,0.084364
-0.15926,0.084494
-0.15911,0.08463
-0.15895,0.084767
-0.1588,0.084902
-0.15864,0.085042
-0.15848,0.085164
-0.15833,0.085304
-0.15817,0.08544
-0.15802,0.085582
-0.15786,0.085726
-0.1577,0.085862
-0.15755,0.086017
-0.15739,0.086166
-0.15723,0.086312
-0.15708,0.086452
-0.15692,0.086586
-0.15677,0.086746
-0.15661,0.086881
-0.15645,0.087029
-0.1563,0.087185
-0.15614,0.087325
-0.15599,0.087498
-0.15583,0.087635
-0.15567,0.087792
-0.15552,0.08794
-0.15536,0.08808
-0.15521,0.088241
-0.15505,0.088382
-0.15489,0.088538
-0.15474,0.0887
-0.15458,0.088847
-0.15442,0.089021
-0.15427,0.089163
-0.15411,0.089325
-0.15396,0.089469
-0.1538,0.089618
-0.15364,0.08977
-0.15349,0.089915
-0.15333,0.090078
-0.15318,0.090227
-0.15302,0.090385
-0.15286,0.090549
-0.15271,0.0907
-0.15255,0.090865
-0.15239,0.090999
-0.15224,0.091153
-0.15208,0.091309
-0.15193,0.091452
-0.15177,0.091606
-0.15161,0.091748
-0.15146,0.091907
-0.1513,0.09207
-0.15115,0.092218
-0.15099,0.092364
-0.15083,0.092512
-0.15068,0.09266
-0.15052,0.092809
-0.15036,0.092953
-0.15021,0.093093
-0.15005,0.093244
-0.1499,0.093397
-0.14974,0.093544
-0.14958,0.09369
-0.14943,0.093829
-0.14927,0.093975
-0.14912,0.094109
-0.14896,0.09426
-0.1488,0.094403
-0.14865,0.094539
-0.14849,0.094685
-0.14833,0.094825
-0.14818,0.094968
-0.14802,0.095108
-0.14787,0.095229
-0.14771,0.095384
-0.14755,0.095518
-0.1474,0.095664
-0.14724,0.0958
-0.14709,0.09593
-0.14693,0.096078
-0.14677,0.096197
-0.14662,0.096333
-0.14646,0.096457
-0.1463,0.096588
-0.14615,0.096744
-0.14599,0.096862
-0.14584,0.097011
-0.14568,0.097153
-0.14552,0.097274
-0.14537,0.097422
-0.14521,0.097522
-0.14506,0.097675
-0.1449,0.097792
-0.14474,0.097921
-0.14459,0.098052
-0.14443,0.098177
-0.14428,0.098329
-0.14412,0.098455
-0.14396,0.098584
-0.14381,0.098724
-0.14365,0.098848
-0.14349,0.098997
-0.14334,0.099107
-0.14318,0.09924
-0.14303,0.099369
-0.14287,0.099495
-0.14271,0.099638
-0.14256,0.099763
-0.1424,0.099906
-0.14225,0.10004
-0.14209,0.10018
-0.14193,0.10032
-0.14178,0.10045
-0.14162,0.10058
-0.14146,0.10071
-0.14131,0.10084
-0.14115,0.10098
-0.141,0.10112
-0.14084,0.10125
-0.14068,0.1014
-0.14053,0.10155
-0.14037,0.10169
-0.14022,0.10183
-0.14006,0.10196
-0.1399,0.10211
-0.13975,0.10225
-0.13959,0.10239
-0.13943,0.10253
-0.13928,0.10267
-0.13912,0.10284
-0.13897,0.103
-0.13881,0.10314
-0.13865,0.1033
-0.1385,0.10344
-0.13834,0.1036
-0.13819,0.10375
-0.13803,0.1039
-0.13787,0.10405
-0.13772,0.10421
-0.13756,0.10438
-0.1374,0.10454
-0.13725,0.1047
-0.13709,0.10486
-0.13694,0.10502
-0.13678,0.10519
-0.13662,0.10536
-0.13647,0.10553
-0.13631,0.1057
-0.13616,0.10587
-0.136,0.10605
-0.13584,0.10622
-0.13569,0.10639
-0.13553,0.10656
-0.13538,0.10673
-0.13522,0.10692
-0.13506,0.10709
-0.13491,0.10727
-0.13475,0.10746
-0.13459,0.10764
-0.13444,0.10783
-0.13428,0.10803
-0.13413,0.10822
-0.13397,0.1084
-0.13381,0.10859
-0.13366,0.10878
-0.1335,0.10897
-0.13335,0.10914
-0.13319,0.10935
-0.13303,0.10953
-0.13288,0.10974
-0.13272,0.10995
-0.13256,0.11015
-0.13241,0.11036
-0.13225,0.11056
-0.1321,0.11076
-0.13194,0.11096
-0.13178,0.11116
-0.13163,0.11136
-0.13147,0.11155
-0.13132,0.11177
-0.13116,0.11197
-0.131,0.11219
-0.13085,0.11241
-0.13069,0.11261
-0.13053,0.11284
-0.13038,0.11303
-0.13022,0.11327
-0.13007,0.11346
-0.12991,0.11368
-0.12975,0.11389
-0.1296,0.11409
-0.12944,0.11432
-0.12929,0.11452
-0.12913,0.11475
-0.12897,0.11497
-0.12882,0.11519
-0.12866,0.11542
-0.1285,0.11563
-0.12835,0.11586
-0.12819,0.11606
-0.12804,0.11628
-0.12788,0.11651
-0.12772,0.11672
-0.12757,0.11694
-0.12741,0.11715
-0.12726,0.11738
-0.1271,0.1176
-0.12694,0.11783
-0.12679,0.11807
-0.12663,0.11827
-0.12647,0.11849
-0.12632,0.11872
-0.12616,0.11894
-0.12601,0.11916
-0.12585,0.11937
-0.12569,0.11958
-0.12554,0.11981
-0.12538,0.12005
-0.12523,0.12026
-0.12507,0.12049
-0.12491,0.12071
-0.12476,0.12093
-0.1246,0.12115
-0.12445,0.12138
-0.12429,0.1216
-0.12413,0.1218
-0.12398,0.12203
-0.12382,0.12225
-0.12366,0.12247
-0.12351,0.12269
-0.12335,0.12292
-0.1232,0.12313
-0.12304,0.12335
-0.12288,0.12359
-0.12273,0.1238
-0.12257,0.12402
-0.12242,0.12423
-0.12226,0.12445
-0.1221,0.12467
-0.12195,0.12489
-0.12179,0.12512
-0.12163,0.12533
-0.12148,0.12555
-0.12132,0.12578
-0.12117,0.12599
-0.12101,0.12622
-0.12085,0.12643
-0.1207,0.12664
-0.12054,0.12686
-0.12039,0.12708
-0.12023,0.1273
-0.12007,0.12752
-0.11992,0.12775
-0.11976,0.12796
-0.1196,0.1282
-0.11945,0.12841
-0.11929,0.12864
-0.11914,0.12885
-0.11898,0.12907
-0.11882,0.12928
-0.11867,0.1295
-0.11851,0.12972
-0.11836,0.12994
-0.1182,0.13017
-0.11804,0.13039
-0.11789,0.13062
-0.11773,0.13085
-0.11757,0.13109
-0.11742,0.13131
-0.11726,0.13154
-0.11711,0.13176
-0.11695,0.13198
-0.11679,0.13221
-0.11664,0.13243
-0.11648,0.13266
-0.11633,0.13287
-0.11617,0.13311
-0.11601,0.13335
-0.11586,0.13359
-0.1157,0.13382
-0.11555,0.13406
-0.11539,0.1343
-0.11523,0.13454
-0.11508,0.13478
-0.11492,0.13501
-0.11476,0.13524
-0.11461,0.13547
-0.11445,0.13571
-0.1143,0.13596
-0.11414,0.1362
-0.11398,0.13644
-0.11383,0.1367
-0.11367,0.13695
-0.11352,0.1372
-0.11336,0.13746
-0.1132,0.13771
-0.11305,0.13796
-0.11289,0.1382
-0.11273,0.13846
-0.11258,0.13872
-0.11242,0.13897
-0.11227,0.13923
-0.11211,0.13949
-0.11195,0.13976
-0.1118,0.14002
-0.11164,0.14028
-0.11149,0.14056
-0.11133,0.14082
-0.11117,0.1411
-0.11102,0.14137
-0.11086,0.14165
-0.1107,0.14191
-0.11055,0.14219
-0.11039,0.14247
-0.11024,0.14275
-0.11008,0.14303
-0.10992,0.1433
-0.10977,0.1436
-0.10961,0.14388
-0.10946,0.14417
-0.1093,0.14446
-0.10914,0.14474
-0.10899,0.14504
-0.10883,0.14534
-0.10867,0.14564
-0.10852,0.14593
-0.10836,0.14623
-0.10821,0.14652
-0.10805,0.14683
-0.10789,0.14714
-0.10774,0.14744
-0.10758,0.14775
-0.10743,0.14805
-0.10727,0.14836
-0.10711,0.14868
-0.10696,0.14899
-0.1068,0.1493
-0.10664,0.14961
-0.10649,0.14992
-0.10633,0.15025
-0.10618,0.15057
-0.10602,0.15089
-0.10586,0.15121
-0.10571,0.15153
-0.10555,0.15186
-0.1054,0.1522
-0.10524,0.15253
-0.10508,0.15285
-0.10493,0.15318
-0.10477,0.15351
-0.10462,0.15384
-0.10446,0.15418
-0.1043,0.15451
-0.10415,0.15484
-0.10399,0.15517
-0.10383,0.15552
-0.10368,0.15586
-0.10352,0.15621
-0.10337,0.15655
-0.10321,0.15689
-0.10305,0.15724
-0.1029,0.15759
-0.10274,0.15794
-0.10259,0.15828
-0.10243,0.15863
-0.10227,0.15897
-0.10212,0.15932
-0.10196,0.15967
-0.1018,0.16002
-0.10165,0.16038
-0.10149,0.16072
-0.10134,0.16108
-0.10118,0.16144
-0.10102,0.1618
-0.10087,0.16216
-0.10071,0.16251
-0.10056,0.16288
-0.1004,0.16323
-0.10024,0.1636
-0.10009,0.16395
-0.099931,0.16431
-0.099775,0.16467
-0.099619,0.16503
-0.099462,0.1654
-0.099306,0.16575
-0.09915,0.16613
-0.098994,0.16649
-0.098838,0.16686
-0.098682,0.16723
-0.098526,0.16759
-0.098369,0.16796
-0.098213,0.16833
-0.098057,0.16871
-0.097901,0.16908
-0.097745,0.16944
-0.097589,0.1698
-0.097433,0.17017
-0.097276,0.17055
-0.09712,0.17092
-0.096964,0.17131
-0.096808,0.17168
-0.096652,0.17205
-0.096496,0.17242
-0.09634,0.1728
-0.096183,0.17319
-0.096027,0.17357
-0.095871,0.17395
-0.095715,0.17431
-0.095559,0.17469
-0.095403,0.17507
-0.095247,0.17546
-0.09509,0.17585
-0.094934,0.17623
-0.094778,0.17661
-0.094622,0.17699
-0.094466,0.17738
-0.09431,0.17777
-0.094154,0.17816
-0.093997,0.17856
-0.093841,0.17893
-0.093685,0.17932
-0.093529,0.17971
-0.093373,0.18011
-0.093217,0.1805
-0.093061,0.18089
-0.092904,0.18129
-0.092748,0.18168
-0.092592,0.18209
-0.092436,0.18248
-0.09228,0.18289
-0.092124,0.18329
-0.091968,0.18369
-0.091811,0.1841
-0.091655,0.18451
-0.091499,0.18492
-0.091343,0.18532
-0.091187,0.18573
-0.091031,0.18614
-0.090875,0.18655
-0.090718,0.18697
-0.090562,0.18739
-0.090406,0.18779
-0.09025,0.18821
-0.090094,0.18863
-0.089938,0.18905
-0.089782,0.18948
-0.089625,0.18991
-0.089469,0.19034
-0.089313,0.19076
-0.089157,0.1912
-0.089001,0.19163
-0.088845,0.19207
-0.088689,0.19251
-0.088532,0.19294
-0.088376,0.19339
-0.08822,0.19382
-0.088064,0.19427
-0.087908,0.1947
-0.087752,0.19516
-0.087596,0.19561
-0.087439,0.19606
-0.087283,0.19651
-0.087127,0.19696
-0.086971,0.19743
-0.086815,0.19789
-0.086659,0.19836
-0.086503,0.19883
-0.086346,0.19929
-0.08619,0.19977
-0.086034,0.20024
-0.085878,0.20073
-0.085722,0.20119
-0.085566,0.20168
-0.08541,0.20215
-0.085253,0.20263
-0.085097,0.20312
-0.084941,0.20361
-0.084785,0.2041
-0.084629,0.20459
-0.084473,0.20509
-0.084317,0.20559
-0.08416,0.20609
-0.084004,0.2066
-0.083848,0.20711
-0.083692,0.20762
-0.083536,0.20813
-0.08338,0.20865
-0.083224,0.20916
-0.083067,0.20968
-0.082911,0.2102
-0.082755,0.21072
-0.082599,0.21125
-0.082443,0.21178
-0.082287,0.21231
-0.082131,0.21284
-0.081975,0.21338
-0.081818,0.21393
-0.081662,0.21448
-0.081506,0.21502
-0.08135,0.21558
-0.081194,0.21613
-0.081038,0.21668
-0.080882,0.21724
-0.080725,0.2178
-0.080569,0.21836
-0.080413,0.21891
-0.080257,0.21948
-0.080101,0.22004
-0.079945,0.22062
-0.079789,0.22119
-0.079632,0.22177
-0.079476,0.22234
-0.07932,0.22293
-0.079164,0.22351
-0.079008,0.2241
-0.078852,0.2247
-0.078696,0.22529
-0.078539,0.2259
-0.078383,0.22648
-0.078227,0.22709
-0.078071,0.22768
-0.077915,0.22831
-0.077759,0.22891
-0.077603,0.22952
-0.077446,0.23013
-0.07729,0.23073
-0.077134,0.23136
-0.076978,0.23197
-0.076822,0.23261
-0.076666,0.23321
-0.07651,0.23385
-0.076353,0.23447
-0.076197,0.2351
-0.076041,0.23574
-0.075885,0.23638
-0.075729,0.23702
-0.075573,0.23766
-0.075417,0.23831
-0.07526,0.23896
-0.075104,0.23961
-0.074948,0.24026
-0.074792,0.24092
-0.074636,0.24157
-0.07448,0.24224
-0.074324,0.2429
-0.074167,0.24356
-0.074011,0.24422
-0.073855,0.24488
-0.073699,0.24556
-0.073543,0.24622
-0.073387,0.2469
-0.073231,0.24757
-0.073074,0.24825
-0.072918,0.24893
-0.072762,0.24963
-0.072606,0.25031
-0.07245,0.251
-0.072294,0.25169
-0.072138,0.25239
-0.071981,0.25309
-0.071825,0.25379
-0.071669,0.25449
-0.071513,0.25519
-0.071357,0.2559
-0.071201,0.2566
-0.071045,0.25732
-0.070888,0.25802
-0.070732,0.25874
-0.070576,0.25946
-0.07042,0.26018
-0.070264,0.26092
-0.070108,0.26163
-0.069952,0.26237
-0.069795,0.26309
-0.069639,0.26384
-0.069483,0.26458
-0.069327,0.26532
-0.069171,0.26606
-0.069015,0.26679
-0.068859,0.26755
-0.068702,0.26829
-0.068546,0.26906
-0.06839,0.2698
-0.068234,0.27056
-0.068078,0.27131
-0.067922,0.27207
-0.067766,0.27285
-0.067609,0.27362
-0.067453,0.2744
-0.067297,0.27516
-0.067141,0.27595
-0.066985,0.27673
-0.066829,0.27752
-0.066673,0.27831
-0.066516,0.27911
-0.06636,0.27991
-0.066204,0.2807
-0.066048,0.28151
-0.065892,0.2823
-0.065736,0.28312
-0.06558,0.28392
-0.065423,0.28475
-0.065267,0.28556
-0.065111,0.28638
-0.064955,0.2872
-0.064799,0.28802
-0.064643,0.28886
-0.064487,0.2897
-0.06433,0.29054
-0.064174,0.29138
-0.064018,0.29223
-0.063862,0.29307
-0.063706,0.29393
-0.06355,0.29479
-0.063394,0.29565
-0.063237,0.29652
-0.063081,0.29739
-0.062925,0.29825
-0.062769,0.29913
-0.062613,0.30001
-0.062457,0.3009
-0.062301,0.30179
-0.062144,0.30269
-0.061988,0.30359
-0.061832,0.30449
-0.061676,0.3054
-0.06152,0.30632
-0.061364,0.30724
-0.061208,0.30816
-0.061051,0.30909
-0.060895,0.31001
-0.060739,0.31094
-0.060583,0.31188
-0.060427,0.31283
-0.060271,0.31377
-0.060115,0.31472
-0.059958,0.31568
-0.059802,0.31664
-0.059646,0.31761
-0.05949,0.31858
-0.059334,0.31956
-0.059178,0.32053
-0.059022,0.32152
-0.058865,0.32251
-0.058709,0.32351
-0.058553,0.32451
-0.058397,0.32552
-0.058241,0.32652
-0.058085,0.32754
-0.057929,0.32856
-0.057773,0.32959
-0.057616,0.33062
-0.05746,0.33166
-0.057304,0.33271
-0.057148,0.33375
-0.056992,0.33481
-0.056836,0.33587
-0.05668,0.33693
-0.056523,0.338
-0.056367,0.33908
-0.056211,0.34015
-0.056055,0.34124
-0.055899,0.34233
-0.055743,0.34342
-0.055587,0.34452
-0.05543,0.34564
-0.055274,0.34675
-0.055118,0.34786
-0.054962,0.34899
-0.054806,0.35012
-0.05465,0.35126
-0.054494,0.35241
-0.054337,0.35356
-0.054181,0.35471
-0.054025,0.35587
-0.053869,0.35703
-0.053713,0.3582
-0.053557,0.35938
-0.053401,0.36056
-0.053244,0.36176
-0.053088,0.36294
-0.052932,0.36415
-0.052776,0.36534
-0.05262,0.36655
-0.052464,0.36777
-0.052308,0.369
-0.052151,0.37023
-0.051995,0.37147
-0.051839,0.3727
-0.051683,0.37394
-0.051527,0.3752
-0.051371,0.37646
-0.051215,0.37774
-0.051058,0.37901
-0.050902,0.3803
-0.050746,0.38157
-0.05059,0.38287
-0.050434,0.38416
-0.050278,0.38548
-0.050122,0.38678
-0.049965,0.38811
-0.049809,0.38942
-0.049653,0.39076
-0.049497,0.39208
-0.049341,0.39342
-0.049185,0.39478
-0.049029,0.39613
-0.048872,0.3975
-0.048716,0.39885
-0.04856,0.40023
-0.048404,0.4016
-0.048248,0.40299
-0.048092,0.40438
-0.047936,0.40579
-0.047779,0.40718
-0.047623,0.40861
-0.047467,0.41001
-0.047311,0.41144
-0.047155,0.41287
-0.046999,0.4143
-0.046843,0.41575
-0.046686,0.4172
-0.04653,0.41866
-0.046374,0.42012
-0.046218,0.4216
-0.046062,0.42307
-0.045906,0.42456
-0.04575,0.42605
-0.045593,0.42756
-0.045437,0.42905
-0.045281,0.43057
-0.045125,0.43208
-0.044969,0.43361
-0.044813,0.43514
-0.044657,0.43667
-0.0445,0.43822
-0.044344,0.43977
-0.044188,0.44133
-0.044032,0.4429
-0.043876,0.44447
-0.04372,0.44605
-0.043564,0.44764
-0.043407,0.44923
-0.043251,0.45084
-0.043095,0.45245
-0.042939,0.45407
-0.042783,0.45569
-0.042627,0.45732
-0.042471,0.45895
-0.042314,0.4606
-0.042158,0.46225
-0.042002,0.46391
-0.041846,0.46557
-0.04169,0.46725
-0.041534,0.46894
-0.041378,0.47062
-0.041221,0.47231
-0.041065,0.47401
-0.040909,0.47572
-0.040753,0.47745
-0.040597,0.47918
-0.040441,0.48091
-0.040285,0.48265
-0.040128,0.48439
-0.039972,0.48615
-0.039816,0.48791
-0.03966,0.48968
-0.039504,0.49146
-0.039348,0.49326
-0.039192,0.49505
-0.039035,0.49685
-0.038879,0.49866
-0.038723,0.50047
-0.038567,0.5023
-0.038411,0.50414
-0.038255,0.50599
-0.038099,0.50784
-0.037942,0.5097
-0.037786,0.51156
-0.03763,0.51343
-0.037474,0.51531
-0.037318,0.51721
-0.037162,0.5191
-0.037006,0.52103
-0.036849,0.52293
-0.036693,0.52486
-0.036537,0.52678
-0.036381,0.52872
-0.036225,0.53066
-0.036069,0.53263
-0.035913,0.53459
-0.035756,0.53657
-0.0356,0.53855
-0.035444,0.54054
-0.035288,0.54253
-0.035132,0.54454
-0.034976,0.54655
-0.03482,0.54858
-0.034664,0.55062
-0.034507,0.55265
-0.034351,0.5547
-0.034195,0.55675
-0.034039,0.55882
-0.033883,0.56088
-0.033727,0.56298
-0.033571,0.56506
-0.033414,0.56717
-0.033258,0.56927
-0.033102,0.57139
-0.032946,0.5735
-0.03279,0.57565
-0.032634,0.57778
-0.032478,0.57994
-0.032321,0.58209
-0.032165,0.58427
-0.032009,0.58643
-0.031853,0.58862
-0.031697,0.59081
-0.031541,0.59301
-0.031385,0.59522
-0.031228,0.59744
-0.031072,0.59967
-0.030916,0.6019
-0.03076,0.60414
-0.030604,0.60638
-0.030448,0.60865
-0.030292,0.61091
-0.030135,0.61319
-0.029979,0.61547
-0.029823,0.61777
-0.029667,0.62006
-0.029511,0.62239
-0.029355,0.62469
-0.029199,0.62703
-0.029042,0.62935
-0.028886,0.6317
-0.02873,0.63404
-0.028574,0.6364
-0.028418,0.63876
-0.028262,0.64113
-0.028106,0.6435
-0.027949,0.64589
-0.027793,0.64829
-0.027637,0.65069
-0.027481,0.65311
-0.027325,0.65553
-0.027169,0.65795
-0.027013,0.66039
-0.026856,0.66282
-0.0267,0.66527
-0.026544,0.66771
-0.026388,0.67017
-0.026232,0.67263
-0.026076,0.6751
-0.02592,0.67758
-0.025763,0.68006
-0.025607,0.68256
-0.025451,0.68505
-0.025295,0.68756
-0.025139,0.69007
-0.024983,0.69259
-0.024827,0.69511
-0.02467,0.69764
-0.024514,0.70017
-0.024358,0.7027
-0.024202,0.70524
-0.024046,0.70779
-0.02389,0.71034
-0.023734,0.7129
-0.023577,0.71547
-0.023421,0.71804
-0.023265,0.72061
-0.023109,0.72318
-0.022953,0.72576
-0.022797,0.72835
-0.022641,0.73093
-0.022484,0.73353
-0.022328,0.73613
-0.022172,0.73872
-0.022016,0.74133
-0.02186,0.74394
-0.021704,0.74655
-0.021548,0.74916
-0.021391,0.75177
-0.021235,0.75438
-0.021079,0.757
-0.020923,0.75962
-0.020767,0.76223
-0.020611,0.76486
-0.020455,0.76748
-0.020298,0.7701
-0.020142,0.77274
-0.019986,0.77536
-0.01983,0.77799
-0.019674,0.78061
-0.019518,0.78323
-0.019362,0.78586
-0.019205,0.78849
-0.019049,0.7911
-0.018893,0.79373
-0.018737,0.79634
-0.018581,0.79896
-0.018425,0.80158
-0.018269,0.8042
-0.018112,0.8068
-0.017956,0.80941
-0.0178,0.81201
-0.017644,0.81462
-0.017488,0.81721
-0.017332,0.81981
-0.017176,0.82239
-0.017019,0.82498
-0.016863,0.82756
-0.016707,0.83013
-0.016551,0.8327
-0.016395,0.83526
-0.016239,0.83781
-0.016083,0.84037
-0.015926,0.84291
-0.01577,0.84545
-0.015614,0.84798
-0.015458,0.85049
-0.015302,0.853
-0.015146,0.85551
-0.01499,0.858
-0.014833,0.86048
-0.014677,0.86296
-0.014521,0.86542
-0.014365,0.86789
-0.014209,0.87034
-0.014053,0.87277
-0.013897,0.87519
-0.01374,0.87761
-0.013584,0.87999
-0.013428,0.88239
-0.013272,0.88475
-0.013116,0.88711
-0.01296,0.88946
-0.012804,0.89179
-0.012647,0.89411
-0.012491,0.89643
-0.012335,0.8987
-0.012179,0.90098
-0.012023,0.90323
-0.011867,0.90547
-0.011711,0.90769
-0.011555,0.90991
-0.011398,0.91209
-0.011242,0.91427
-0.011086,0.91641
-0.01093,0.91856
-0.010774,0.92066
-0.010618,0.92276
-0.010462,0.92482
-0.010305,0.92689
-0.010149,0.92891
-0.0099931,0.93094
-0.0098369,0.93292
-0.0096808,0.9349
-0.0095247,0.93684
-0.0093685,0.93878
-0.0092124,0.94066
-0.0090562,0.94255
-0.0089001,0.9444
-0.0087439,0.94624
-0.0085878,0.94803
-0.0084317,0.94982
-0.0082755,0.95156
-0.0081194,0.9533
-0.0079632,0.95499
-0.0078071,0.95668
-0.007651,0.95832
-0.0074948,0.95996
-0.0073387,0.96154
-0.0071825,0.96312
-0.0070264,0.96465
-0.0068702,0.96616
-0.0067141,0.96763
-0.006558,0.96909
-0.0064018,0.9705
-0.0062457,0.97191
-0.0060895,0.97326
-0.0059334,0.9746
-0.0057773,0.97589
-0.0056211,0.97717
-0.005465,0.97839
-0.0053088,0.9796
-0.0051527,0.98076
-0.0049965,0.98191
-0.0048404,0.98302
-0.0046843,0.9841
-0.0045281,0.98514
-0.004372,0.98616
-0.0042158,0.98712
-0.0040597,0.98806
-0.0039035,0.98896
-0.0037474,0.98983
-0.0035913,0.99067
-0.0034351,0.99148
-0.003279,0.99224
-0.0031228,0.99299
-0.0029667,0.99368
-0.0028106,0.99434
-0.0026544,0.99496
-0.0024983,0.99554
-0.0023421,0.99609
-0.002186,0.99661
-0.0020298,0.99709
-0.0018737,0.99754
-0.0017176,0.99795
-0.0015614,0.99833
-0.0014053,0.99866
-0.0012491,0.99895
-0.001093,0.9992
-0.00093685,0.99943
-0.00078071,0.99961
-0.00062457,0.99976
-0.00046843,0.99988
-0.00031228,0.99996
-0.00015614,1
0,1
0.00015614,0.99996
0.00031228,0.99988
0.00046843,0.99976
0.00062457,0.99961
0.00078071,0.99943
0.00093685,0.9992
0.001093,0.99895
0.0012491,0.99866
0.0014053,0.99833
0.0015614,0.99795
0.0017176,0.99754
0.0018737,0.99709
0.0020298,0.99661
0.002186,0.99609
0.0023421,0.99554
0.0024983,0.99496
0.0026544,0.99434
0.0028106,0.99368
0.0029667,0.99299
0.0031228,0.99224
0.003279,0.99148
0.0034351,0.99067
0.0035913,0.98983
0.0037474,0.98896
0.0039035,0.98806
0.0040597,0.98712
0.0042158,0.98616
0.004372,0.98514
0.0045281,0.9841
0.0046843,0.98302
0.0048404,0.98191
0.0049965,0.98076
0.0051527,0.9796
0.0053088,0.97839
0.005465,0.97717
0.0056211,0.97589
0.0057773,0.9746
0.0059334,0.97326
0.0060895,0.97191
0.0062457,0.9705
0.0064018,0.96909
0.006558,0.96763
0.0067141,0.96616
0.0068702,0.96465
0.0070264,0.96312
0.0071825,0.96154
0.0073387,0.95996
0.0074948,0.95832
0.007651,0.95668
0.0078071,0.95499
0.0079632,0.9533
0.0081194,0.95156
0.0082755,0.94982
0.0084317,0.94803
0.0085878,0.94624
0.0087439,0.9444
0.0089001,0.94255
0.0090562,0.94066
0.0092124,0.93878
0.0093685,0.93684
0.0095247,0.9349
0.0096808,0.93292
0.0098369,0.93094
0.0099931,0.92891
0.010149,0.92689
0.010305,0.92482
0.010462,0.92276
0.010618,0.92066
0.010774,0.91856
0.01093,0.91641
0.011086,0.91427
0.011242,0.91209
0.011398,0.90991
0.011555,0.90769
0.011711,0.90547
0.011867,0.90323
0.012023,0.90098
0.012179,0.8987
0.012335,0.89643
0.012491,0.89411
0.012647,0.89179
0.012804,0.88946
0.01296,0.88711
0.013116,0.88475
0.013272,0.88239
0.013428,0.87999
0.013584,0.87761
0.01374,0.87519
0.013897,0.87277
0.014053,0.87034
0.014209,0.86789
0.014365,0.86542
0.014521,0.86296
0.014677,0.86048
0.014833,0.858
0.01499,0.85551
0.015146,0.853
0.015302,0.85049
0.015458,0.84798
0.015614,0.84545
0.01577,0.84291
0.015926,0.84037
0.016083,0.83781
0.016239,0.83526
0.016395,0.8327
0.016551,0.83013
0.016707,0.82756
0.016863,0.82498
0.017019,0.82239
0.017176,0.81981
0.017332,0.81721
0.017488,0.81462
0.017644,0.81201
0.0178,0.80941
0.017956,0.8068
0.018112,0.8042
0.018269,0.80158
0.018425,0.79896
0.018581,0.79634
0.018737,0.79373
0.018893,0.7911
0.019049,0.78849
0.019205,0.78586
0.019362,0.78323
0.019518,0.78061
0.019674,0.77799
0.01983,0.77536
0.019986,0.77274
0.020142,0.7701
0.020298,0.76748
0.020455,0.76486
0.020611,0.76223
0.020767,0.75962
0.020923,0.757
0.021079,0.75438
0.021235,0.75177
0.021391,0.74916
0.021548,0.74655
0.021704,0.74394
0.02186,0.74133
0.022016,0.73872
0.022172,0.73613
0.022328,0.73353
0.022484,0.73093
0.022641,0.72835
0.022797,0.72576
0.022953,0.72318
0.023109,0.72061
0.023265,0.71804
0.023421,0.71547
0.023577,0.7129
0.023734,0.71034
0.02389,0.70779
0.024046,0.70524
0.024202,0.7027
0.024358,0.70017
0.024514,0.69764
0.02467,0.69511
0.024827,0.69259
0.024983,0.69007
0.025139,0.68756
0.025295,0.68505
0.025451,0.68256
0.025607,0.68006
0.025763,0.67758
0.02592,0.6751
0.026076,0.67263
0.026232,0.67017
0.026388,0.66771
0.026544,0.66527
0.0267,0.66282
0.026856,0.66039
0.027013,0.65795
0.027169,0.65553
0.027325,0.65311
0.027481,0.65069
0.027637,0.64829
0.027793,0.64589
0.027949,0.6435
0.028106,0.64113
0.028262,0.63876
0.028418,0.6364
0.028574,0.63404
0.02873,0.6317
0.028886,0.62935
0.029042,0.62703
0.029199,0.62469
0.029355,0.62239
0.029511,0.62006
0.029667,0.61777
0.029823,0.61547
0.029979,0.61319
0.030135,0.61091
0.030292,0.60865
0.030448,0.60638
0.030604,0.60414
0.03076,0.6019
0.030916,0.59967
0.031072,0.59744
0.031228,0.59522
0.031385,0.59301
0.031541,0.59081
0.031697,0.58862
0.031853,0.58643
0.032009,0.58427
0.032165,0.58209
0.032321,0.57994
0.032478,0.57778
0.032634,0.57565
0.03279,0.5735
0.032946,0.57139
0.033102,0.56927
0.033258,0.56717
0.033414,0.56506
0.033571,0.56298
0.033727,0.56088
0.033883,0.55882
0.034039,0.55675
0.034195,0.5547
0.034351,0.55265
0.034507,0.55062
0.034664,0.54858
0.03482,0.54655
0.034976,0.54454
0.035132,0.54253
0.035288,0.54054
0.035444,0.53855
0.0356,0.53657
0.035756,0.53459
0.035913,0.53263
0.036069,0.53066
0.036225,0.52872
0.036381,0.52678
0.036537,0.52486
0.036693,0.52293
0.036849,0.52103
0.037006,0.5191
0.037162,0.51721
0.037318,0.51531
0.037474,0.51343
0.03763,0.51156
0.037786,0.5097
0.037942,0.50784
0.038099,0.50599
0.038255,0.50414
0.038411,0.5023
0.038567,0.50047
0.038723,0.49866
0.038879,0.49685
0.039035,0.49505
0.039192,0.49326
0.039348,0.49146
0.039504,0.48968
0.03966,0.48791
0.039816,0.48615
0.039972,0.48439
0.040128,0.48265
0.040285,0.48091
0.040441,0.47918
0.040597,0.47745
0.040753,0.47572
0.040909,0.47401
0.041065,0.47231
0.041221,0.47062
0.041378,0.46894
0.041534,0.46725
0.04169,0.46557
0.041846,0.46391
0.042002,0.46225
0.042158,0.4606
0.042314,0.45895
0.042471,0.45732
0.042627,0.45569
0.042783,0.45407
0.042939,0.45245
0.043095,0.45084
0.043251,0.44923
0.043407,0.44764
0.043564,0.44605
0.04372,0.44447
0.043876,0.4429
0.044032,0.44133
0.044188,0.43977
0.044344,0.43822
0.0445,0.43667
0.044657,0.43514
0.044813,0.43361
0.044969,0.43208
0.045125,0.43057
0.045281,0.42905
0.045437,0.42756
0.045593,0.42605
0.04575,0.42456
0.045906,0.42307
0.046062,0.4216
0.046218,0.42012
0.046374,0.41866
0.04653,0.4172
0.046686,0.41575
0.046843,0.4143
0.046999,0.41287
0.047155,0.41144
0.047311,0.41001
0.047467,0.40861
0.047623,0.40718
0.047779,0.40579
0.047936,0.40438
0.048092,0.40299
0.048248,0.4016
0.048404,0.40023
0.04856,0.39885
0.048716,0.3975
0.048872,0.39613
0.049029,0.39478
0.049185,0.39342
0.049341,0.39208
0.049497,0.39076
0.049653,0.38942
0.049809,0.38811
0.049965,0.38678
0.050122,0.38548
0.050278,0.38416
0.050434,0.38287
0.05059,0.38157
0.050746,0.3803
0.050902,0.37901
0.051058,0.37774
0.051215,0.37646
0.051371,0.3752
0.051527,0.37394
0.051683,0.3727
0.051839,0.37147
0.051995,0.37023
0.052151,0.369
0.052308,0.36777
0.052464,0.36655
0.05262,0.36534
0.052776,0.36415
0.052932,0.36294
0.053088,0.36176
0.053244,0.36056
0.053401,0.35938
0.053557,0.3582
0.053713,0.35703
0.053869,0.35587
0.054025,0.35471
0.054181,0.35356
0.054337,0.35241
0.054494,0.35126
0.05465,0.35012
0.054806,0.34899
0.054962,0.34786
0.055118,0.34675
0.055274,0.34564
0.05543,0.34452
0.055587,0.34342
0.055743,0.34233
0.055899,0.34124
0.056055,0.34015
0.056211,0.33908
0.056367,0.338
0.056523,0.33693
0.05668,0.33587
0.056836,0.33481
0.056992,0.33375
0.057148,0.33271
0.057304,0.33166
0.05746,0.33062
0.057616,0.32959
0.057773,0.32856
0.057929,0.32754
0.058085,0.32652
0.058241,0.32552
0.058397,0.32451
0.058553,0.32351
0.058709,0.32251
0.058865,0.32152
0.059022,0.32053
0.059178,0.31956
0.059334,0.31858
0.05949,0.31761
0.059646,0.31664
0.059802,0.31568
0.059958,0.31472
0.060115,0.31377
0.060271,0.31283
0.060427,0.31188
0.060583,0.31094
0.060739,0.31001
0.060895,0.30909
0.061051,0.30816
0.061208,0.30724
0.061364,0.30632
0.06152,0.3054
0.061676,0.30449
0.061832,0.30359
0.061988,0.30269
0.062144,0.30179
0.062301,0.3009
0.062457,0.30001
0.062613,0.29913
0.062769,0.29825
0.062925,0.29739
0.063081,0.29652
0.063237,0.29565
0.063394,0.29479
0.06355,0.29393
0.063706,0.29307
0.063862,0.29223
0.064018,0.29138
0.064174,0.29054
0.06433,0.2897
0.064487,0.28886
0.064643,0.28802
0.064799,0.2872
0.064955,0.28638
0.065111,0.28556
0.065267,0.28475
0.065423,0.28392
0.06558,0.28312
0.065736,0.2823
0.065892,0.28151
0.066048,0.2807
0.066204,0.27991
0.06636,0.27911
0.066516,0.27831
0.066673,0.27752
0.066829,0.27673
0.066985,0.27595
0.067141,0.27516
0.067297,0.2744
0.067453,0.27362
0.067609,0.27285
0.067766,0.27207
0.067922,0.27131
0.068078,0.27056
0.068234,0.2698
0.06839,0.26906
0.068546,0.26829
0.068702,0.26755
0.068859,0.26679
0.069015,0.26606
0.069171,0.26532
0.069327,0.26458
0.069483,0.26384
0.069639,0.26309
0.069795,0.26237
0.069952,0.26163
0.070108,0.26092
0.070264,0.26018
0.07042,0.25946
0.070576,0.25874
0.070732,0.25802
0.070888,0.25732
0.071045,0.2566
0.071201,0.2559
0.071357,0.25519
0.071513,0.25449
0.071669,0.25379
0.071825,0.25309
0.071981,0.25239
0.072138,0.25169
0.072294,0.251
0.07245,0.25031
0.072606,0.24963
0.072762,0.24893
0.072918,0.24825
0.073074,0.24757
0.073231,0.2469
0.073387,0.24622
0.073543,0.24556
0.073699,0.24488
0.073855,0.24422
0.074011,0.24356
0.074167,0.2429
0.074324,0.24224
0.07448,0.24157
0.074636,0.24092
0.074792,0.24026
0.074948,0.23961
0.075104,0.23896
0.07526,0.23831
0.075417,0.23766
0.075573,0.23702
0.075729,0.23638
0.075885,0.23574
0.076041,0.2351
0.076197,0.23447
0.076353,0.23385
0.07651,0.23321
0.076666,0.23261
0.076822,0.23197
0.076978,0.23136
0.077134,0.23073
0.07729,0.23013
0.077446,0.22952
0.077603,0.22891
0.077759,0.22831
0.077915,0.22768
0.078071,0.22709
0.078227,0.22648
0.078383,0.2259
0.078539,0.22529
0.078696,0.2247
0.078852,0.2241
0.079008,0.22351
0.079164,0.22293
0.07932,0.22234
0.079476,0.22177
0.079632,0.22119
0.079789,0.22062
0.079945,0.22004
0.080101,0.21948
0.080257,0.21891
0.080413,0.21836
0.080569,0.2178
0.080725,0.21724
0.080882,0.21668
0.081038,0.21613
0.081194,0.21558
0.08135,0.21502
0.081506,0.21448
0.081662,0.21393
0.081818,0.21338
0.081975,0.21284
0.082131,0.21231
0.082287,0.21178
0.082443,0.21125
0.082599,0.21072
0.082755,0.2102
0.082911,0.20968
0.083067,0.20916
0.083224,0.20865
0.08338,0.20813
0.083536,0.20762
0.083692,0.20711
0.083848,0.2066
0.084004,0.20609
0.08416,0.20559
0.084317,0.20509
0.084473,0.20459
0.084629,0.2041
0.084785,0.20361
0.084941,0.20312
0.085097,0.20263
0.085253,0.20215
0.08541,0.20168
0.085566,0.20119
0.085722,0.20073
0.085878,0.20024
0.086034,0.19977
0.08619,0.19929
0.086346,0.19883
0.086503,0.19836
0.086659,0.19789
0.086815,0.19743
0.086971,0.19696
0.087127,0.19651
0.087283,0.19606
0.087439,0.19561
0.087596,0.19516
0.087752,0.1947
0.087908,0.19427
0.088064,0.19382
0.08822,0.19339
0.088376,0.19294
0.088532,0.19251
0.088689,0.19207
0.088845,0.19163
0.089001,0.1912
0.089157,0.19076
0.089313,0.19034
0.089469,0.18991
0.089625,0.18948
0.089782,0.18905
0.089938,0.18863
0.090094,0.18821
0.09025,0.18779
0.090406,0.18739
0.090562,0.18697
0.090718,0.18655
0.090875,0.18614
0.091031,0.18573
0.091187,0.18532
0.091343,0.18492
0.091499,0.18451
0.091655,0.1841
0.091811,0.18369
0.091968,0.18329
0.092124,0.18289
0.09228,0.18248
0.092436,0.18209
0.092592,0.18168
0.092748,0.18129
0.092904,0.18089
0.093061,0.1805
0.093217,0.18011
0.093373,0.17971
0.093529,0.17932
0.093685,0.17893
0.093841,0.17856
0.093997,0.17816
0.094154,0.17777
0.09431,0.17738
0.094466,0.17699
0.094622,0.17661
0.094778,0.17623
0.094934,0.17585
0.09509,0.17546
0.095247,0.17507
0.095403,0.17469
0.095559,0.17431
0.095715,0.17395
0.095871,0.17357
0.096027,0.17319
0.096183,0.1728
0.09634,0.17242
0.096496,0.17205
0.096652,0.17168
0.096808,0.17131
0.096964,0.17092
0.09712,0.17055
0.097276,0.17017
0.097433,0.1698
0.097589,0.16944
0.097745,0.16908
0.097901,0.16871
0.098057,0.16833
0.098213,0.16796
0.098369,0.16759
0.098526,0.16723
0.098682,0.16686
0.098838,0.16649
0.098994,0.16613
0.09915,0.16575
0.099306,0.1654
0.099462,0.16503
0.099619,0.16467
0.099775,0.16431
0.099931,0.16395
0.10009,0.1636
0.10024,0.16323
0.1004,0.16288
0.10056,0.16251
0.10071,0.16216
0.10087,0.1618
0.10102,0.16144
0.10118,0.16108
0.10134,0.16072
0.10149,0.16038
0.10165,0.16002
0.1018,0.15967
0.10196,0.15932
0.10212,0.15897
0.10227,0.15863
0.10243,0.15828
0.10259,0.15794
0.10274,0.15759
0.1029,0.15724
0.10305,0.15689
0.10321,0.15655
0.10337,0.15621
0.10352,0.15586
0.10368,0.15552
0.10383,0.15517
0.10399,0.15484
0.10415,0.15451
0.1043,0.15418
0.10446,0.15384
0.10462,0.15351
0.10477,0.15318
0.10493,0.15285
0.10508,0.15253
0.10524,0.1522
0.1054,0.15186
0.10555,0.15153
0.10571,0.15121
0.10586,0.15089
0.10602,0.15057
0.10618,0.15025
0.10633,0.14992
0.10649,0.14961
0.10664,0.1493
0.1068,0.14899
0.10696,0.14868
0.10711,0.14836
0.10727,0.14805
0.10743,0.14775
0.10758,0.14744
0.10774,0.14714
0.10789,0.14683
0.10805,0.14652
0.10821,0.14623
0.10836,0.14593
0.10852,0.14564
0.10867,0.14534
0.10883,0.14504
0.10899,0.14474
0.10914,0.14446
0.1093,0.14417
0.10946,0.14388
0.10961,0.1436
0.10977,0.1433
0.10992,0.14303
0.11008,0.14275
0.11024,0.14247
0.11039,0.14219
0.11055,0.14191
0.1107,0.14165
0.11086,0.14137
0.11102,0.1411
0.11117,0.14082
0.11133,0.14056
0.11149,0.14028
0.11164,0.14002
0.1118,0.13976
0.11195,0.13949
0.11211,0.13923
0.11227,0.13897
0.11242,0.13872
0.11258,0.13846
0.11273,0.1382
0.11289,0.13796
0.11305,0.13771
0.1132,0.13746
0.11336,0.1372
0.11352,0.13695
0.11367,0.1367
0.11383,0.13644
0.11398,0.1362
0.11414,0.13596
0.1143,0.13571
0.11445,0.13547
0.11461,0.13524
0.11476,0.13501
0.11492,0.13478
0.11508,0.13454
0.11523,0.1343
0.11539,0.13406
0.11555,0.13382
0.1157,0.13359
0.11586,0.13335
0.11601,0.13311
0.11617,0.13287
0.11633,0.13266
0.11648,0.13243
0.11664,0.13221
0.11679,0.13198
0.11695,0.13176
0.11711,0.13154
0.11726,0.13131
0.11742,0.13109
0.11757,0.13085
0.11773,0.13062
0.11789,0.13039
0.11804,0.13017
0.1182,0.12994
0.11836,0.12972
0.11851,0.1295
0.11867,0.12928
0.11882,0.12907
0.11898,0.12885
0.11914,0.12864
0.11929,0.12841
0.11945,0.1282
0.1196,0.12796
0.11976,0.12775
0.11992,0.12752
0.12007,0.1273
0.12023,0.12708
0.12039,0.12686
0.12054,0.12664
0.1207,0.12643
0.12085,0.12622
0.12101,0.12599
0.12117,0.12578
0.12132,0.12555
0.12148,0.12533
0.12163,0.12512
0.12179,0.12489
0.12195,0.12467
0.1221,0.12445
0.12226,0.12423
0.12242,0.12402
0.12257,0.1238
0.12273,0.12359
0.12288,0.12335
0.12304,0.12313
0.1232,0.12292
0.12335,0.12269
0.12351,0.12247
0.12366,0.12225
0.12382,0.12203
0.12398,0.1218
0.12413,0.1216
0.12429,0.12138
0.12445,0.12115
0.1246,0.12093
0.12476,0.12071
0.12491,0.12049
0.12507,0.12026
0.12523,0.12005
0.12538,0.11981
0.12554,0.11958
0.12569,0.11937
0.12585,0.11916
0.12601,0.11894
0.12616,0.11872
0.12632,0.11849
0.12647,0.11827
0.12663,0.11807
0.12679,0.11783
0.12694,0.1176
0.1271,0.11738
0.12726,0.11715
0.12741,0.11694
0.12757,0.11672
0.12772,0.11651
0.12788,0.11628
0.12804,0.11606
0.12819,0.11586
0.12835,0.11563
0.1285,0.11542
0.12866,0.11519
0.12882,0.11497
0.12897,0.11475
0.12913,0.11452
0.12929,0.11432
0.12944,0.11409
0.1296,0.11389
0.12975,0.11368
0.12991,0.11346
0.13007,0.11327
0.13022,0.11303
0.13038,0.11284
0.13053,0.11261
0.13069,0.11241
0.13085,0.11219
0.131,0.11197
0.13116,0.11177
0.13132,0.11155
0.13147,0.11136
0.13163,0.11116
0.13178,0.11096
0.13194,0.11076
0.1321,0.11056
0.13225,0.11036
0.13241,0.11015
0.13256,0.10995
0.13272,0.10974
0.13288,0.10953
0.13303,0.10935
0.13319,0.10914
0.13335,0.10897
0.1335,0.10878
0.13366,0.10859
0.13381,0.1084
0.13397,0.10822
0.13413,0.10803
0.13428,0.10783
0.13444,0.10764
0.13459,0.10746
0.13475,0.10727
0.13491,0.10709
0.13506,0.10692
0.13522,0.10673
0.13538,0.10656
0.13553,0.10639
0.13569,0.10622
0.13584,0.10605
0.136,0.10587
0.13616,0.1057
0.13631,0.10553
0.13647,0.10536
0.13662,0.10519
0.13678,0.10502
0.13694,0.10486
0.13709,0.1047
0.13725,0.10454
0.1374,0.10438
0.13756,0.10421
0.13772,0.10405
0.13787,0.1039
0.13803,0.10375
0.13819,0.1036
0.13834,0.10344
0.1385,0.1033
0.13865,0.10314
0.13881,0.103
0.13897,0.10284
0.13912,0.10267
0.13928,0.10253
0.13943,0.10239
0.13959,0.10225
0.13975,0.10211
0.1399,0.10196
0.14006,0.10183
0.14022,0.10169
0.14037,0.10155
0.14053,0.1014
0.14068,0.10125
0.14084,0.10112
0.141,0.10098
0.14115,0.10084
0.14131,0.10071
0.14146,0.10058
0.14162,0.10045
0.14178,0.10032
0.14193,0.10018
0.14209,0.10004
0.14225,0.099906
0.1424,0.099763
0.14256,0.099638
0.14271,0.099495
0.14287,0.099369
0.14303,0.09924
0.14318,0.099107
0.14334,0.098997
0.14349,0.098848
0.14365,0.098724
0.14381,0.098584
0.14396,0.098455
0.14412,0.098329
0.14428,0.098177
0.14443,0.098052
0.14459,0.097921
0.14474,0.097792
0.1449,0.097675
0.14506,0.097522
0.14521,0.097422
0.14537,0.097274
0.14552,0.097153
0.14568,0.097011
0.14584,0.096862
0.14599,0.096744
0.14615,0.096588
0.1463,0.096457
0.14646,0.096333
0.14662,0.096197
0.14677,0.096078
0.14693,0.09593
0.14709,0.0958
0.14724,0.095664
0.1474,0.095518
0.14755,0.095384
0.14771,0.095229
0.14787,0.095108
0.14802,0.094968
0.14818,0.094825
0.14833,0.094685
0.14849,0.094539
0.14865,0.094403
0.1488,0.09426
0.14896,0.094109
0.14912,0.093975
0.14927,0.093829
0.14943,0.09369
0.14958,0.093544
0.14974,0.093397
0.1499,0.093244
0.15005,0.093093
0.15021,0.092953
0.15036,0.092809
0.15052,0.09266
0.15068,0.092512
0.15083,0.092364
0.15099,0.092218
0.15115,0.09207
0.1513,0.091907
0.15146,0.091748
0.15161,0.091606
0.15177,0.091452
0.15193,0.091309
0.15208,0.091153
0.15224,0.090999
0.15239,0.090865
0.15255,0.0907
0.15271,0.090549
0.15286,0.090385
0.15302,0.090227
0.15318,0.090078
0.15333,0.089915
0.15349,0.08977
0.15364,0.089618
0.1538,0.089469
0.15396,0.089325
0.15411,0.089163
0.15427,0.089021
0.15442,0.088847
0.15458,0.0887
0.15474,0.088538
0.15489,0.088382
0.15505,0.088241
0.15521,0.08808
0.15536,0.08794
0.15552,0.087792
0.15567,0.087635
0.15583,0.087498
0.15599,0.087325
0.15614,0.087185
0.1563,0.087029
0.15645,0.086881
0.15661,0.086746
0.15677,0.086586
0.15692,0.086452
0.15708,0.086312
0.15723,0.086166
0.15739,0.086017
0.15755,0.085862
0.1577,0.085726
0.15786,0.085582
0.15802,0.08544
0.15817,0.085304
0.15833,0.085164
0.15848,0.085042
0.15864,0.084902
0.1588,0.084767
0.15895,0.08463
0.15911,0.084494
0.15926,0.084364
0.15942,0.084233
0.15958,0.084103
0.15973,0.083973
0.15989,0.08385
0.16005,0.083727
0.1602,0.083597
0.16036,0.083475
0.16051,0.083347
0.16067,0.083235
0.16083,0.083123
0.16098,0.082993
0.16114,0.082884
0.16129,0.082767
0.16145,0.082653
0.16161,0.082539
0.16176,0.082417
0.16192,0.082317
0.16208,0.082214
0.16223,0.082106
0.16239,0.081998
0.16254,0.081887
0.1627,0.081788
0.16286,0.081683
0.16301,0.081574
0.16317,0.081477
0.16332,0.081381
0.16348,0.081299
0.16364,0.081195
0.16379,0.081105
0.16395,0.081002
0.16411,0.080904
0.16426,0.08082
0.16442,0.080715
0.16457,0.080624
0.16473,0.080549
0.16489,0.080459
0.16504,0.080389
0.1652,0.080283
0.16535,0.080208
0.16551,0.080119
0.16567,0.08003
0.16582,0.079951
0.16598,0.079855
0.16613,0.079791
0.16629,0.079716
0.16645,0.079624
0.1666,0.079558
0.16676,0.079459
0.16692,0.079395
0.16707,0.07931
0.16723,0.079217
0.16738,0.079159
0.16754,0.079071
0.1677,0.079011
0.16785,0.078935
0.16801,0.078846
0.16816,0.078786
0.16832,0.078697
0.16848,0.078619
0.16863,0.078544
0.16879,0.078456
0.16895,0.078397
0.1691,0.078312
0.16926,0.078242
0.16941,0.078167
0.16957,0.078081
0.16973,0.078015
0.16988,0.077927
0.17004,0.077845
0.17019,0.07778
0.17035,0.077695
0.17051,0.077624
0.17066,0.077542
0.17082,0.077461
0.17098,0.077385
0.17113,0.077286
0.17129,0.077212
0.17144,0.077132
0.1716,0.077043
0.17176,0.076961
0.17191,0.076884
0.17207,0.076795
0.17222,0.076706
0.17238,0.076615
0.17254,0.076536
0.17269,0.076442
0.17285,0.076359
0.17301,0.076262
0.17316,0.076179
0.17332,0.07608
0.17347,0.075984
0.17363,0.075892
0.17379,0.07579
0.17394,0.075696
0.1741,0.075616
0.17425,0.075503
0.17441,0.075411
0.17457,0.075304
0.17472,0.075203
0.17488,0.075107
0.17504,0.074991
0.17519,0.074902
0.17535,0.074802
0.1755,0.074691
0.17566,0.07459
0.17582,0.074467
0.17597,0.074361
0.17613,0.07426
0.17628,0.074132
0.17644,0.074038
0.1766,0.073932
0.17675,0.073823
0.17691,0.073707
0.17706,0.073584
0.17722,0.073466
0.17738,0.073357
0.17753,0.073237
0.17769,0.073126
0.17785,0.073009
0.178,0.072899
0.17816,0.072783
0.17831,0.07265
0.17847,0.07253
0.17863,0.072411
0.17878,0.072292
0.17894,0.072178
0.17909,0.072062
0.17925,0.071943
0.17941,0.071835
0.17956,0.071697
0.17972,0.07157
0.17988,0.071453
0.18003,0.071334
0.18019,0.071214
0.18034,0.071094
0.1805,0.070974
0.18066,0.070863
0.18081,0.070736
0.18097,0.070608
0.18112,0.07049
0.18128,0.070374
0.18144,0.070258
0.18159,0.070143
0.18175,0.070031
0.18191,0.069916
0.18206,0.069798
0.18222,0.069675
0.18237,0.06956
0.18253,0.069443
0.18269,0.069331
0.18284,0.069224
0.183,0.069111
0.18315,0.069006
0.18331,0.068894
0.18347,0.06878
0.18362,0.068677
0.18378,0.068564
0.18394,0.068464
0.18409,0.06837
0.18425,0.068261
0.1844,0.068165
0.18456,0.068062
0.18472,0.06796
0.18487,0.067864
0.18503,0.067759
0.18518,0.06767
0.18534,0.067581
0.1855,0.067487
0.18565,0.067399
0.18581,0.067306
0.18597,0.067217
0.18612,0.067136
0.18628,0.067049
0.18643,0.066971
0.18659,0.066887
0.18675,0.066806
0.1869,0.066731
0.18706,0.066644
0.18721,0.066579
0.18737,0.066506
0.18753,0.06643
0.18768,0.066358
0.18784,0.06629
0.18799,0.066218
0.18815,0.066161
0.18831,0.066085
0.18846,0.066027
0.18862,0.065975
0.18878,0.065911
0.18893,0.065849
0.18909,0.065783
0.18924,0.065729
0.1894,0.065671
0.18956,0.065621
0.18971,0.065574
0.18987,0.065529
0.19002,0.065471
0.19018,0.065421
0.19034,0.065358
0.19049,0.065319
0.19065,0.065285
0.19081,0.065232
0.19096,0.065192
0.19112,0.065154
0.19127,0.065108
0.19143,0.065054
0.19159,0.065009
0.19174,0.064966
0.1919,0.064939
0.19205,0.064895
0.19221,0.064861
0.19237,0.064823
0.19252,0.064785
0.19268,0.064735
0.19284,0.064689
0.19299,0.06467
0.19315,0.064635
0.1933,0.064594
0.19346,0.06456
0.19362,0.064524
0.19377,0.064482
0.19393,0.064432
0.19408,0.064393
0.19424,0.064369
0.1944,0.064321
0.19455,0.064288
0.19471,0.064259
0.19487,0.064208
0.19502,0.06417
0.19518,0.064124
0.19533,0.06408
0.19549,0.064051
0.19565,0.064008
0.1958,0.063969
0.19596,0.063924
0.19611,0.063871
0.19627,0.063828
0.19643,0.063772
0.19658,0.063722
0.19674,0.063693
0.19689,0.063636
0.19705,0.063579
0.19721,0.063534
0.19736,0.063477
0.19752,0.063421
0.19768,0.063367
0.19783,0.063311
0.19799,0.063264
0.19814,0.063191
0.1983,0.063133
0.19846,0.063078
0.19861,0.063018
0.19877,0.062941
0.19892,0.062881
0.19908,0.062809
0.19924,0.062744
0.19939,0.062677
0.19955,0.062601
0.19971,0.06254
0.19986,0.06246
0.20002,0.062373
0.20017,0.062305
0.20033,0.062222
0.20049,0.062148
0.20064,0.062069
0.2008,0.061982
0.20095,0.061904
0.20111,0.061816
0.20127,0.061715
0.20142,0.061633
0.20158,0.061546
0.20174,0.061463
0.20189,0.061371
0.20205,0.061283
0.2022,0.061177
0.20236,0.06107
0.20252,0.060986
0.20267,0.060882
0.20283,0.060796
0.20298,0.060701
0.20314,0.060591
0.2033,0.06048
0.20345,0.060379
0.20361,0.060271
0.20377,0.060182
0.20392,0.060079
0.20408,0.059967
0.20423,0.059871
0.20439,0.059756
0.20455,0.059643
0.2047,0.059542
0.20486,0.059423
0.20501,0.059328
0.20517,0.05922
0.20533,0.059107
0.20548,0.058999
0.20564,0.058883
0.2058,0.058758
0.20595,0.058661
0.20611,0.058557
0.20626,0.05845
0.20642,0.058349
0.20658,0.05823
0.20673,0.058117
0.20689,0.058002
0.20704,0.057903
0.2072,0.057813
0.20736,0.057702
0.20751,0.057592
0.20767,0.057488
0.20782,0.057379
0.20798,0.057265
0.20814,0.057176
0.20829,0.057083
0.20845,0.056984
0.20861,0.056881
0.20876,0.05677
0.20892,0.05669
0.20907,0.056591
0.20923,0.056495
0.20939,0.056418
0.20954,0.056327
0.2097,0.056242
0.20985,0.056139
0.21001,0.056059
0.21017,0.055983
0.21032,0.055902
0.21048,0.055817
0.21064,0.055747
0.21079,0.055679
0.21095,0.055585
0.2111,0.055526
0.21126,0.055456
0.21142,0.055388
0.21157,0.055324
0.21173,0.055258
0.21188,0.055208
0.21204,0.055141
0.2122,0.055089
0.21235,0.055036
0.21251,0.054975
0.21267,0.05493
0.21282,0.05488
0.21298,0.054843
0.21313,0.054798
0.21329,0.054758
0.21345,0.054707
0.2136,0.054674
0.21376,0.054637
0.21391,0.05461
0.21407,0.054586
0.21423,0.05455
0.21438,0.054522
0.21454,0.054481
0.2147,0.054465
0.21485,0.054453
0.21501,0.054432
0.21516,0.054417
0.21532,0.054395
0.21548,0.054357
0.21563,0.054356
0.21579,0.05435
0.21594,0.054336
0.2161,0.054336
0.21626,0.054315
0.21641,0.05429
0.21657,0.054296
0.21672,0.054279
0.21688,0.054282
0.21704,0.054285
0.21719,0.054275
0.21735,0.054266
0.21751,0.054252
0.21766,0.054249
0.21782,0.054261
0.21797,0.054261
0.21813,0.054247
0.21829,0.054258
0.21844,0.054244
0.2186,0.054224
0.21875,0.054233
0.21891,0.054237
0.21907,0.054235
0.21922,0.054233
0.21938,0.054202
0.21954,0.0542
0.21969,0.054195
0.21985,0.054191
0.22,0.054201
0.22016,0.054176
0.22032,0.054157
0.22047,0.054152
0.22063,0.054137
0.22078,0.054125
0.22094,0.054119
0.2211,0.054107
0.22125,0.054077
0.22141,0.054047
0.22157,0.054034
0.22172,0.054022
0.22188,0.053994
0.22203,0.053959
0.22219,0.053936
0.22235,0.053908
0.2225,0.053868
0.22266,0.053844
0.22281,0.053814
0.22297,0.053767
0.22313,0.053738
0.22328,0.053694
0.22344,0.053648
0.2236,0.05361
0.22375,0.053562
0.22391,0.05352
0.22406,0.053474
0.22422,0.053407
0.22438,0.053369
0.22453,0.053312
0.22469,0.053238
0.22484,0.053193
0.225,0.053134
0.22516,0.053068
0.22531,0.053007
0.22547,0.052944
0.22563,0.052858
0.22578,0.052795
0.22594,0.052731
0.22609,0.05266
0.22625,0.052576
0.22641,0.052502
0.22656,0.052423
0.22672,0.052334
0.22687,0.052269
0.22703,0.052184
0.22719,0.052091
0.22734,0.052012
0.2275,0.051919
0.22765,0.051818
0.22781,0.051751
0.22797,0.051658
0.22812,0.051551
0.22828,0.051469
0.22844,0.051362
0.22859,0.051252
0.22875,0.051181
0.2289,0.051088
0.22906,0.050974
0.22922,0.05088
0.22937,0.050765
0.22953,0.050662
0.22968,0.050581
0.22984,0.050481
0.23,0.050367
0.23015,0.050264
0.23031,0.050139
0.23047,0.050046
0.23062,0.049969
0.23078,0.049848
0.23093,0.049733
0.23109,0.049625
0.23125,0.049509
0.2314,0.049417
0.23156,0.049334
0.23171,0.049205
0.23187,0.04909
0.23203,0.048998
0.23218,0.048888
0.23234,0.04879
0.2325,0.048699
0.23265,0.048591
0.23281,0.048477
0.23296,0.048375
0.23312,0.04828
0.23328,0.048191
0.23343,0.048093
0.23359,0.047984
0.23374,0.047885
0.2339,0.047785
0.23406,0.047701
0.23421,0.047621
0.23437,0.047516
0.23453,0.047424
0.23468,0.04735
0.23484,0.047262
0.23499,0.047176
0.23515,0.047109
0.23531,0.047026
0.23546,0.046939
0.23562,0.046873
0.23577,0.046803
0.23593,0.046728
0.23609,0.046663
0.23624,0.046603
0.2364,0.046529
0.23655,0.046467
0.23671,0.046426
0.23687,0.046363
0.23702,0.046312
0.23718,0.046278
0.23734,0.046235
0.23749,0.04618
0.23765,0.046157
0.2378,0.046116
0.23796,0.04608
0.23812,0.046071
0.23827,0.046039
0.23843,0.046002
0.23858,0.045992
0.23874,0.045988
0.2389,0.045968
0.23905,0.045974
0.23921,0.045954
0.23937,0.045944
0.23952,0.045971
0.23968,0.045981
0.23983,0.04598
0.23999,0.045999
0.24015,0.046004
0.2403,0.04602
0.24046,0.046072
0.24061,0.046088
0.24077,0.046104
0.24093,0.046149
0.24108,0.046176
0.24124,0.046215
0.2414,0.046275
0.24155,0.046312
0.24171,0.046337
0.24186,0.046399
0.24202,0.046447
0.24218,0.046508
0.24233,0.046573
0.24249,0.046608
0.24264,0.046659
0.2428,0.046734
0.24296,0.046807
0.24311,0.046865
0.24327,0.046923
0.24343,0.046971
0.24358,0.047052
0.24374,0.047138
0.24389,0.047188
0.24405,0.047252
0.24421,0.047314
0.24436,0.047381
0.24452,0.047463
0.24467,0.047532
0.24483,0.047577
0.24499,0.047637
0.24514,0.047715
0.2453,0.04777
0.24546,0.047842
0.24561,0.047889
0.24577,0.047927
0.24592,0.047998
0.24608,0.048059
0.24624,0.048102
0.24639,0.048147
0.24655,0.048197
0.2467,0.048226
0.24686,0.048284
0.24702,0.048329
0.24717,0.048332
0.24733,0.048371
0.24748,0.0484
0.24764,0.048415
0.2478,0.04843
0.24795,0.04845
0.24811,0.048446
0.24827,0.048442
0.24842,0.048466
0.24858,0.048454
0.24873,0.048441
0.24889,0.048435
0.24905,0.048419
0.2492,0.048395
0.24936,0.048368
0.24951,0.048343
0.24967,0.048289
0.24983,0.048252
0.24998,0.048205
0.25014,0.048147
0.2503,0.048087

==> 2d/lambda/full.csv <==
x,e
-0.18112,0
-0.18097,9.9914e-05
-0.18081,0.00030426
-0.18066,0.00076482
-0.1805,0.0017275
-0.18034,0.0035643
-0.18019,0.006779
-0.18003,0.011975
-0.17988,0.019785
-0.17972,0.030768
-0.17956,0.045297
-0.17941,0.063461
-0.17925,0.085009
-0.17909,0.10936
-0.17894,0.13565
-0.17878,0.16288
-0.17863,0.19004
-0.17847,0.21618
-0.17831,0.24054
-0.17816,0.26255
-0.178,0.28187
-0.17785,0.29834
-0.17769,0.31199
-0.17753,0.32295
-0.17738,0.33147
-0.17722,0.33784
-0.17706,0.34238
-0.17691,0.34539
-0.17675,0.34718
-0.1766,0.34801
-0.17644,0.34811
-0.17628,0.34768
-0.17613,0.34688
-0.17597,0.34582
-0.17582,0.34461
-0.17566,0.34331
-0.1755,0.34195
-0.17535,0.34058
-0.17519,0.3392
-0.17504,0.33782
-0.17488,0.33643
-0.17472,0.33504
-0.17457,0.33365
-0.17441,0.33226
-0.17425,0.33087
-0.1741,0.32947
-0.17394,0.32808
-0.17379,0.32668
-0.17363,0.32528
-0.17347,0.32388
-0.17332,0.32247
-0.17316,0.32107
-0.17301,0.31966
-0.17285,0.31825
-0.17269,0.31684
-0.17254,0.31543
-0.17238,0.31402
-0.17222,0.31261
-0.17207,0.31119
-0.17191,0.30977
-0.17176,0.30836
-0.1716,0.30694
-0.17144,0.30551
-0.17129,0.30409
-0.17113,0.30267
-0.17098,0.30124
-0.17082,0.29982
-0.17066,0.29839
-0.17051,0.29696
-0.17035,0.29553
-0.17019,0.2941
-0.17004,0.29267
-0.16988,0.29124
-0.16973,0.2898
-0.16957,0.28837
-0.16941,0.28693
-0.16926,0.2855
-0.1691,0.28406
-0.16895,0.28262
-0.16879,0.28118
-0.16863,0.27974
-0.16848,0.2783
-0.16832,0.27686
-0.16816,0.27542
-0.16801,0.27398
-0.16785,0.27253
-0.1677,0.27109
-0.16754,0.26965
-0.16738,0.2682
-0.16723,0.26676
-0.16707,0.26531
-0.16692,0.26387
-0.16676,0.26243
-0.1666,0.26098
-0.16645,0.25954
-0.16629,0.25809
-0.16613,0.25665
-0.16598,0.2552
-0.16582,0.25376
-0.16567,0.25231
-0.16551,0.25087
-0.16535,0.24943
-0.1652,0.24798
-0.16504,0.24654
-0.16489,0.2451
-0.16473,0.24366
-0.16457,0.24222
-0.16442,0.24078
-0.16426,0.23935
-0.16411,0.23791
-0.16395,0.23647
-0.16379,0.23504
-0.16364,0.23361
-0.16348,0.23218
-0.16332,0.23075
-0.16317,0.22932
-0.16301,0.2279
-0.16286,0.22647
-0.1627,0.22505
-0.16254,0.22363
-0.16239,0.22222
-0.16223,0.2208
-0.16208,0.21939
-0.16192,0.21798
-0.16176,0.21658
-0.16161,0.21517
-0.16145,0.21377
-0.16129,0.21238
-0.16114,0.21098
-0.16098,0.2096
-0.16083,0.20821
-0.16067,0.20683
-0.16051,0.20545
-0.16036,0.20408
-0.1602,0.20271
-0.16005,0.20135
-0.15989,0.19999
-0.15973,0.19864
-0.15958,0.19729
-0.15942,0.19595
-0.15926,0.19462
-0.15911,0.19329
-0.15895,0.19197
-0.1588,0.19065
-0.15864,0.18934
-0.15848,0.18804
-0.15833,0.18674
-0.15817,0.18546
-0.15802,0.18418
-0.15786,0.18291
-0.1577,0.18164
-0.15755,0.18039
-0.15739,0.17915
-0.15723,0.17791
-0.15708,0.17669
-0.15692,0.17547
-0.15677,0.17427
-0.15661,0.17308
-0.15645,0.17189
-0.1563,0.17072
-0.15614,0.16956
-0.15599,0.16842
-0.15583,0.16728
-0.15567,0.16616
-0.15552,0.16506
-0.15536,0.16396
-0.15521,0.16288
-0.15505,0.16182
-0.15489,0.16077
-0.15474,0.15974
-0.15458,0.15872
-0.15442,0.15772
-0.15427,0.15673
-0.15411,0.15576
-0.15396,0.15482
-0.1538,0.15388
-0.15364,0.15297
-0.15349,0.15208
-0.15333,0.1512
-0.15318,0.15035
-0.15302,0.14952
-0.15286,0.14871
-0.15271,0.14792
-0.15255,0.14715
-0.15239,0.1464
-0.15224,0.14568
-0.15208,0.14498
-0.15193,0.1443
-0.15177,0.14365
-0.15161,0.14302
-0.15146,0.14242
-0.1513,0.14184
-0.15115,0.14129
-0.15099,0.14077
-0.15083,0.14027
-0.15068,0.1398
-0.15052,0.13935
-0.15036,0.13894
-0.15021,0.13855
-0.15005,0.13819
-0.1499,0.13786
-0.14974,0.13756
-0.14958,0.13728
-0.14943,0.13704
-0.14927,0.13683
-0.14912,0.13664
-0.14896,0.13649
-0.1488,0.13636
-0.14865,0.13627
-0.14849,0.1362
-0.14833,0.13617
-0.14818,0.13616
-0.14802,0.13619
-0.14787,0.13624
-0.14771,0.13633
-0.14755,0.13644
-0.1474,0.13659
-0.14724,0.13676
-0.14709,0.13697
-0.14693,0.1372
-0.14677,0.13746
-0.14662,0.13775
-0.14646,0.13807
-0.1463,0.13841
-0.14615,0.13879
-0.14599,0.13919
-0.14584,0.13962
-0.14568,0.14007
-0.14552,0.14055
-0.14537,0.14105
-0.14521,0.14158
-0.14506,0.14214
-0.1449,0.14272
-0.14474,0.14332
-0.14459,0.14394
-0.14443,0.14459
-0.14428,0.14526
-0.14412,0.14595
-0.14396,0.14666
-0.14381,0.14739
-0.14365,0.14814
-0.14349,0.14891
-0.14334,0.14969
-0.14318,0.15049
-0.14303,0.15131
-0.14287,0.15215
-0.14271,0.153
-0.14256,0.15386
-0.1424,0.15474
-0.14225,0.15563
-0.14209,0.15653
-0.14193,0.15745
-0.14178,0.15837
-0.14162,0.15931
-0.14146,0.16026
-0.14131,0.16121
-0.14115,0.16217
-0.141,0.16314
-0.14084,0.16412
-0.14068,0.1651
-0.14053,0.16609
-0.14037,0.16708
-0.14022,0.16807
-0.14006,0.16907
-0.1399,0.17007
-0.13975,0.17107
-0.13959,0.17207
-0.13943,0.17307
-0.13928,0.17407
-0.13912,0.17507
-0.13897,0.17607
-0.13881,0.17706
-0.13865,0.17805
-0.1385,0.17904
-0.13834,0.18002
-0.13819,0.18099
-0.13803,0.18196
-0.13787,0.18292
-0.13772,0.18387
-0.13756,0.18482
-0.1374,0.18575
-0.13725,0.18667
-0.13709,0.18758
-0.13694,0.18848
-0.13678,0.18936
-0.13662,0.19024
-0.13647,0.19109
-0.13631,0.19194
-0.13616,0.19276
-0.136,0.19357
-0.13584,0.19437
-0.13569,0.19514
-0.13553,0.1959
-0.13538,0.19663
-0.13522,0.19735
-0.13506,0.19804
-0.13491,0.19871
-0.13475,0.19936
-0.13459,0.19999
-0.13444,0.20059
-0.13428,0.20117
-0.13413,0.20172
-0.13397,0.20224
-0.13381,0.20274
-0.13366,0.2032
-0.1335,0.20364
-0.13335,0.20405
-0.13319,0.20443
-0.13303,0.20478
-0.13288,0.20509
-0.13272,0.20538
-0.13256,0.20563
-0.13241,0.20584
-0.13225,0.20602
-0.1321,0.20617
-0.13194,0.20627
-0.13178,0.20634
-0.13163,0.20638
-0.13147,0.20637
-0.13132,0.20633
-0.13116,0.20624
-0.131,0.20612
-0.13085,0.20595
-0.13069,0.20574
-0.13053,0.20549
-0.13038,0.2052
-0.13022,0.20486
-0.13007,0.20448
-0.12991,0.20406
-0.12975,0.20358
-0.1296,0.20307
-0.12944,0.2025
-0.12929,0.20189
-0.12913,0.20124
-0.12897,0.20053
-0.12882,0.19978
-0.12866,0.19898
-0.1285,0.19813
-0.12835,0.19723
-0.12819,0.19628
-0.12804,0.19528
-0.12788,0.19423
-0.12772,0.19314
-0.12757,0.19199
-0.12741,0.19079
-0.12726,0.18954
-0.1271,0.18825
-0.12694,0.1869
-0.12679,0.1855
-0.12663,0.18406
-0.12647,0.18256
-0.12632,0.18102
-0.12616,0.17942
-0.12601,0.17778
-0.12585,0.17609
-0.12569,0.17436
-0.12554,0.17257
-0.12538,0.17075
-0.12523,0.16887
-0.12507,0.16696
-0.12491,0.165
-0.12476,0.16299
-0.1246,0.16095
-0.12445,0.15887
-0.12429,0.15675
-0.12413,0.15459
-0.12398,0.1524
-0.12382,0.15018
-0.12366,0.14793
-0.12351,0.14565
-0.12335,0.14334
-0.1232,0.14101
-0.12304,0.13865
-0.12288,0.13628
-0.12273,0.1339
-0.12257,0.1315
-0.12242,0.1291
-0.12226,0.12669
-0.1221,0.12428
-0.12195,0.12188
-0.12179,0.11949
-0.12163,0.11711
-0.12148,0.11476
-0.12132,0.11243
-0.12117,0.11013
-0.12101,0.10788
-0.12085,0.10567
-0.1207,0.10351
-0.12054,0.10142
-0.12039,0.099403
-0.12023,0.097463
-0.12007,0.095613
-0.11992,0.093861
-0.11976,0.092217
-0.1196,0.090691
-0.11945,0.089292
-0.11929,0.08803
-0.11914,0.086912
-0.11898,0.085949
-0.11882,0.085147
-0.11867,0.084514
-0.11851,0.084054
-0.11836,0.083771
-0.1182,0.083668
-0.11804,0.083747
-0.11789,0.084006
-0.11773,0.084444
-0.11757,0.085057
-0.11742,0.08584
-0.11726,0.086787
-0.11711,0.08789
-0.11695,0.089141
-0.11679,0.090531
-0.11664,0.09205
-0.11648,0.09369
-0.11633,0.095439
-0.11617,0.097288
-0.11601,0.099227
-0.11586,0.10125
-0.1157,0.10333
-0.11555,0.10548
-0.11539,0.10769
-0.11523,0.10993
-0.11508,0.11221
-0.11492,0.11452
-0.11476,0.11685
-0.11461,0.11919
-0.11445,0.12154
-0.1143,0.12389
-0.11414,0.12623
-0.11398,0.12856
-0.11383,0.13087
-0.11367,0.13316
-0.11352,0.13542
-0.11336,0.13765
-0.1132,0.13985
-0.11305,0.142
-0.11289,0.14411
-0.11273,0.14617
-0.11258,0.14818
-0.11242,0.15014
-0.11227,0.15204
-0.11211,0.15387
-0.11195,0.15565
-0.1118,0.15736
-0.11164,0.159
-0.11149,0.16056
-0.11133,0.16206
-0.11117,0.16348
-0.11102,0.16482
-0.11086,0.16609
-0.1107,0.16728
-0.11055,0.16839
-0.11039,0.16941
-0.11024,0.17035
-0.11008,0.17121
-0.10992,0.17199
-0.10977,0.17268
-0.10961,0.17328
-0.10946,0.1738
-0.1093,0.17423
-0.10914,0.17458
-0.10899,0.17485
-0.10883,0.17503
-0.10867,0.17512
-0.10852,0.17514
-0.10836,0.17507
-0.10821,0.17492
-0.10805,0.1747
-0.10789,0.1744
-0.10774,0.17402
-0.10758,0.17356
-0.10743,0.17304
-0.10727,0.17245
-0.10711,0.17179
-0.10696,0.17106
-0.1068,0.17028
-0.10664,0.16944
-0.10649,0.16854
-0.10633,0.16759
-0.10618,0.1666
-0.10602,0.16556
-0.10586,0.16449
-0.10571,0.16338
-0.10555,0.16224
-0.1054,0.16107
-0.10524,0.15989
-0.10508,0.15869
-0.10493,0.15748
-0.10477,0.15627
-0.10462,0.15506
-0.10446,0.15385
-0.1043,0.15266
-0.10415,0.15149
-0.10399,0.15035
-0.10383,0.14924
-0.10368,0.14816
-0.10352,0.14713
-0.10337,0.14615
-0.10321,0.14523
-0.10305,0.14437
-0.1029,0.14357
-0.10274,0.14285
-0.10259,0.14221
-0.10243,0.14165
-0.10227,0.14117
-0.10212,0.14079
-0.10196,0.1405
-0.1018,0.14031
-0.10165,0.14021
-0.10149,0.14022
-0.10134,0.14033
-0.10118,0.14053
-0.10102,0.14085
-0.10087,0.14126
-0.10071,0.14177
-0.10056,0.14237
-0.1004,0.14308
-0.10024,0.14387
-0.10009,0.14475
-0.099931,0.14571
-0.099775,0.14675
-0.099619,0.14787
-0.099462,0.14906
-0.099306,0.15031
-0.09915,0.15161
-0.098994,0.15297
-0.098838,0.15438
-0.098682,0.15582
-0.098526,0.15731
-0.098369,0.15881
-0.098213,0.16035
-0.098057,0.1619
-0.097901,0.16346
-0.097745,0.16503
-0.097589,0.1666
-0.097433,0.16816
-0.097276,0.16972
-0.09712,0.17126
-0.096964,0.17278
-0.096808,0.17428
-0.096652,0.17574
-0.096496,0.17718
-0.09634,0.17858
-0.096183,0.17995
-0.096027,0.18127
-0.095871,0.18254
-0.095715,0.18377
-0.095559,0.18494
-0.095403,0.18606
-0.095247,0.18713
-0.09509,0.18814
-0.094934,0.18908
-0.094778,0.18997
-0.094622,0.1908
-0.094466,0.19156
-0.09431,0.19226
-0.094154,0.19289
-0.093997,0.19346
-0.093841,0.19397
-0.093685,0.19441
-0.093529,0.19478
-0.093373,0.1951
-0.093217,0.19535
-0.093061,0.19554
-0.092904,0.19567
-0.092748,0.19574
-0.092592,0.19575
-0.092436,0.19571
-0.09228,0.19562
-0.092124,0.19548
-0.091968,0.19529
-0.091811,0.19505
-0.091655,0.19477
-0.091499,0.19446
-0.091343,0.19411
-0.091187,0.19373
-0.091031,0.19332
-0.090875,0.19289
-0.090718,0.19243
-0.090562,0.19196
-0.090406,0.19148
-0.09025,0.19099
-0.090094,0.1905
-0.089938,0.19001
-0.089782,0.18953
-0.089625,0.18905
-0.089469,0.18859
-0.089313,0.18815
-0.089157,0.18773
-0.089001,0.18733
-0.088845,0.18697
-0.088689,0.18665
-0.088532,0.18636
-0.088376,0.18612
-0.08822,0.18592
-0.088064,0.18577
-0.087908,0.18568
-0.087752,0.18564
-0.087596,0.18566
-0.087439,0.18573
-0.087283,0.18587
-0.087127,0.18607
-0.086971,0.18633
-0.086815,0.18666
-0.086659,0.18705
-0.086503,0.18751
-0.086346,0.18803
-0.08619,0.18861
-0.086034,0.18926
-0.085878,0.18997
-0.085722,0.19073
-0.085566,0.19155
-0.08541,0.19242
-0.085253,0.19335
-0.085097,0.19432
-0.084941,0.19534
-0.084785,0.1964
-0.084629,0.1975
-0.084473,0.19863
-0.084317,0.1998
-0.08416,0.20099
-0.084004,0.20221
-0.083848,0.20344
-0.083692,0.20469
-0.083536,0.20596
-0.08338,0.20723
-0.083224,0.2085
-0.083067,0.20978
-0.082911,0.21105
-0.082755,0.21231
-0.082599,0.21356
-0.082443,0.2148
-0.082287,0.21602
-0.082131,0.21723
-0.081975,0.2184
-0.081818,0.21956
-0.081662,0.22068
-0.081506,0.22177
-0.08135,0.22283
-0.081194,0.22386
-0.081038,0.22484
-0.080882,0.22579
-0.080725,0.2267
-0.080569,0.22756
-0.080413,0.22839
-0.080257,0.22917
-0.080101,0.2299
-0.079945,0.23059
-0.079789,0.23124
-0.079632,0.23184
-0.079476,0.23239
-0.07932,0.23291
-0.079164,0.23338
-0.079008,0.2338
-0.078852,0.23419
-0.078696,0.23453
-0.078539,0.23483
-0.078383,0.2351
-0.078227,0.23533
-0.078071,0.23553
-0.077915,0.23569
-0.077759,0.23583
-0.077603,0.23594
-0.077446,0.23602
-0.07729,0.23608
-0.077134,0.23612
-0.076978,0.23615
-0.076822,0.23616
-0.076666,0.23616
-0.07651,0.23615
-0.076353,0.23614
-0.076197,0.23613
-0.076041,0.23612
-0.075885,0.23611
-0.075729,0.23611
-0.075573,0.23613
-0.075417,0.23616
-0.07526,0.23621
-0.075104,0.23627
-0.074948,0.23637
-0.074792,0.23648
-0.074636,0.23663
-0.07448,0.23681
-0.074324,0.23702
-0.074167,0.23727
-0.074011,0.23755
-0.073855,0.23788
-0.073699,0.23825
-0.073543,0.23866
-0.073387,0.23911
-0.073231,0.23961
-0.073074,0.24015
-0.072918,0.24074
-0.072762,0.24138
-0.072606,0.24206
-0.07245,0.24279
-0.072294,0.24356
-0.072138,0.24437
-0.071981,0.24523
-0.071825,0.24613
-0.071669,0.24707
-0.071513,0.24805
-0.071357,0.24907
-0.071201,0.25012
-0.071045,0.25121
-0.070888,0.25233
-0.070732,0.25347
-0.070576,0.25464
-0.07042,0.25584
-0.070264,0.25705
-0.070108,0.25828
-0.069952,0.25953
-0.069795,0.26079
-0.069639,0.26206
-0.069483,0.26334
-0.069327,0.26463
-0.069171,0.26591
-0.069015,0.26719
-0.068859,0.26847
-0.068702,0.26975
-0.068546,0.27101
-0.06839,0.27226
-0.068234,0.2735
-0.068078,0.27473
-0.067922,0.27594
-0.067766,0.27712
-0.067609,0.27829
-0.067453,0.27943
-0.067297,0.28055
-0.067141,0.28165
-0.066985,0.28272
-0.066829,0.28376
-0.066673,0.28477
-0.066516,0.28575
-0.06636,0.2867
-0.066204,0.28762
-0.066048,0.28851
-0.065892,0.28937
-0.065736,0.2902
-0.06558,0.29099
-0.065423,0.29176
-0.065267,0.2925
-0.065111,0.29321
-0.064955,0.29389
-0.064799,0.29455
-0.064643,0.29517
-0.064487,0.29578
-0.06433,0.29636
-0.064174,0.29692
-0.064018,0.29746
-0.063862,0.29799
-0.063706,0.29849
-0.06355,0.29899
-0.063394,0.29947
-0.063237,0.29994
-0.063081,0.3004
-0.062925,0.30086
-0.062769,0.30131
-0.062613,0.30176
-0.062457,0.30222
-0.062301,0.30268
-0.062144,0.30314
-0.061988,0.30361
-0.061832,0.3041
-0.061676,0.30459
-0.06152,0.3051
-0.061364,0.30563
-0.061208,0.30618
-0.061051,0.30675
-0.060895,0.30734
-0.060739,0.30795
-0.060583,0.3086
-0.060427,0.30927
-0.060271,0.30997
-0.060115,0.3107
-0.059958,0.31146
-0.059802,0.31225
-0.059646,0.31308
-0.05949,0.31394
-0.059334,0.31484
-0.059178,0.31577
-0.059022,0.31673
-0.058865,0.31773
-0.058709,0.31876
-0.058553,0.31983
-0.058397,0.32093
-0.058241,0.32207
-0.058085,0.32324
-0.057929,0.32444
-0.057773,0.32566
-0.057616,0.32692
-0.05746,0.32821
-0.057304,0.32952
-0.057148,0.33086
-0.056992,0.33221
-0.056836,0.3336
-0.05668,0.335
-0.056523,0.33641
-0.056367,0.33785
-0.056211,0.3393
-0.056055,0.34076
-0.055899,0.34223
-0.055743,0.34371
-0.055587,0.34519
-0.05543,0.34668
-0.055274,0.34818
-0.055118,0.34967
-0.054962,0.35116
-0.054806,0.35265
-0.05465,0.35413
-0.054494,0.35561
-0.054337,0.35708
-0.054181,0.35854
-0.054025,0.35999
-0.053869,0.36142
-0.053713,0.36285
-0.053557,0.36426
-0.053401,0.36565
-0.053244,0.36703
-0.053088,0.36838
-0.052932,0.36973
-0.052776,0.37105
-0.05262,0.37235
-0.052464,0.37364
-0.052308,0.3749
-0.052151,0.37615
-0.051995,0.37738
-0.051839,0.37858
-0.051683,0.37977
-0.051527,0.38094
-0.051371,0.3821
-0.051215,0.38323
-0.051058,0.38435
-0.050902,0.38545
-0.050746,0.38654
-0.05059,0.38761
-0.050434,0.38868
-0.050278,0.38973
-0.050122,0.39077
-0.049965,0.3918
-0.049809,0.39282
-0.049653,0.39384
-0.049497,0.39486
-0.049341,0.39587
-0.049185,0.39688
-0.049029,0.39789
-0.048872,0.39891
-0.048716,0.39992
-0.04856,0.40095
-0.048404,0.40198
-0.048248,0.40302
-0.048092,0.40407
-0.047936,0.40514
-0.047779,0.40621
-0.047623,0.40731
-0.047467,0.40842
-0.047311,0.40955
-0.047155,0.41069
-0.046999,0.41186
-0.046843,0.41306
-0.046686,0.41427
-0.04653,0.41551
-0.046374,0.41678
-0.046218,0.41807
-0.046062,0.41939
-0.045906,0.42073
-0.04575,0.42211
-0.045593,0.42351
-0.045437,0.42494
-0.045281,0.4264
-0.045125,0.4279
-0.044969,0.42941
-0.044813,0.43096
-0.044657,0.43254
-0.0445,0.43415
-0.044344,0.43578
-0.044188,0.43744
-0.044032,0.43913
-0.043876,0.44085
-0.04372,0.44259
-0.043564,0.44435
-0.043407,0.44614
-0.043251,0.44795
-0.043095,0.44978
-0.042939,0.45163
-0.042783,0.4535
-0.042627,0.45539
-0.042471,0.45729
-0.042314,0.45921
-0.042158,0.46114
-0.042002,0.46309
-0.041846,0.46504
-0.04169,0.46701
-0.041534,0.46898
-0.041378,0.47096
-0.041221,0.47294
-0.041065,0.47493
-0.040909,0.47693
-0.040753,0.47892
-0.040597,0.48092
-0.040441,0.48291
-0.040285,0.4849
-0.040128,0.48689
-0.039972,0.48887
-0.039816,0.49085
-0.03966,0.49283
-0.039504,0.4948
-0.039348,0.49676
-0.039192,0.49871
-0.039035,0.50066
-0.038879,0.50259
-0.038723,0.50452
-0.038567,0.50644
-0.038411,0.50834
-0.038255,0.51024
-0.038099,0.51213
-0.037942,0.514
-0.037786,0.51587
-0.03763,0.51773
-0.037474,0.51957
-0.037318,0.52141
-0.037162,0.52324
-0.037006,0.52506
-0.036849,0.52688
-0.036693,0.52868
-0.036537,0.53048
-0.036381,0.53228
-0.036225,0.53406
-0.036069,0.53585
-0.035913,0.53763
-0.035756,0.53941
-0.0356,0.54119
-0.035444,0.54296
-0.035288,0.54474
-0.035132,0.54652
-0.034976,0.54831
-0.03482,0.55009
-0.034664,0.55188
-0.034507,0.55368
-0.034351,0.55549
-0.034195,0.5573
-0.034039,0.55913
-0.033883,0.56096
-0.033727,0.56281
-0.033571,0.56467
-0.033414,0.56654
-0.033258,0.56842
-0.033102,0.57033
-0.032946,0.57225
-0.03279,0.57418
-0.032634,0.57614
-0.032478,0.57811
-0.032321,0.5801
-0.032165,0.58212
-0.032009,0.58415
-0.031853,0.58621
-0.031697,0.58829
-0.031541,0.59038
-0.031385,0.59251
-0.031228,0.59465
-0.031072,0.59682
-0.030916,0.59901
-0.03076,0.60122
-0.030604,0.60346
-0.030448,0.60572
-0.030292,0.608
-0.030135,0.6103
-0.029979,0.61263
-0.029823,0.61497
-0.029667,0.61734
-0.029511,0.61973
-0.029355,0.62214
-0.029199,0.62457
-0.029042,0.62702
-0.028886,0.62949
-0.02873,0.63197
-0.028574,0.63447
-0.028418,0.63699
-0.028262,0.63952
-0.028106,0.64207
-0.027949,0.64463
-0.027793,0.6472
-0.027637,0.64979
-0.027481,0.65238
-0.027325,0.65498
-0.027169,0.6576
-0.027013,0.66022
-0.026856,0.66285
-0.0267,0.66548
-0.026544,0.66812
-0.026388,0.67077
-0.026232,0.67341
-0.026076,0.67606
-0.02592,0.67871
-0.025763,0.68136
-0.025607,0.68401
-0.025451,0.68667
-0.025295,0.68931
-0.025139,0.69196
-0.024983,0.6946
-0.024827,0.69724
-0.02467,0.69988
-0.024514,0.70251
-0.024358,0.70513
-0.024202,0.70775
-0.024046,0.71036
-0.02389,0.71297
-0.023734,0.71557
-0.023577,0.71816
-0.023421,0.72074
-0.023265,0.72332
-0.023109,0.72589
-0.022953,0.72845
-0.022797,0.731
-0.022641,0.73354
-0.022484,0.73607
-0.022328,0.7386
-0.022172,0.74112
-0.022016,0.74363
-0.02186,0.74613
-0.021704,0.74862
-0.021548,0.75111
-0.021391,0.75359
-0.021235,0.75606
-0.021079,0.75852
-0.020923,0.76098
-0.020767,0.76343
-0.020611,0.76587
-0.020455,0.76831
-0.020298,0.77074
-0.020142,0.77317
-0.019986,0.77559
-0.01983,0.77801
-0.019674,0.78043
-0.019518,0.78284
-0.019362,0.78525
-0.019205,0.78765
-0.019049,0.79006
-0.018893,0.79246
-0.018737,0.79486
-0.018581,0.79725
-0.018425,0.79965
-0.018269,0.80205
-0.018112,0.80444
-0.017956,0.80684
-0.0178,0.80923
-0.017644,0.81163
-0.017488,0.81403
-0.017332,0.81642
-0.017176,0.81882
-0.017019,0.82122
-0.016863,0.82362
-0.016707,0.82602
-0.016551,0.82843
-0.016395,0.83083
-0.016239,0.83324
-0.016083,0.83564
-0.015926,0.83805
-0.01577,0.84046
-0.015614,0.84287
-0.015458,0.84528
-0.015302,0.84769
-0.015146,0.8501
-0.01499,0.85251
-0.014833,0.85492
-0.014677,0.85734
-0.014521,0.85974
-0.014365,0.86215
-0.014209,0.86456
-0.014053,0.86696
-0.013897,0.86936
-0.01374,0.87176
-0.013584,0.87415
-0.013428,0.87654
-0.013272,0.87893
-0.013116,0.88131
-0.01296,0.88368
-0.012804,0.88605
-0.012647,0.88841
-0.012491,0.89076
-0.012335,0.8931
-0.012179,0.89543
-0.012023,0.89776
-0.011867,0.90007
-0.011711,0.90237
-0.011555,0.90466
-0.011398,0.90694
-0.011242,0.9092
-0.011086,0.91145
-0.01093,0.91368
-0.010774,0.9159
-0.010618,0.9181
-0.010462,0.92028
-0.010305,0.92245
-0.010149,0.9246
-0.0099931,0.92673
-0.0098369,0.92883
-0.0096808,0.93092
-0.0095247,0.93299
-0.0093685,0.93503
-0.0092124,0.93705
-0.0090562,0.93905
-0.0089001,0.94103
-0.0087439,0.94298
-0.0085878,0.9449
-0.0084317,0.9468
-0.0082755,0.94867
-0.0081194,0.95052
-0.0079632,0.95234
-0.0078071,0.95413
-0.007651,0.95589
-0.0074948,0.95762
-0.0073387,0.95932
-0.0071825,0.96099
-0.0070264,0.96263
-0.0068702,0.96425
-0.0067141,0.96582
-0.006558,0.96737
-0.0064018,0.96889
-0.0062457,0.97037
-0.0060895,0.97182
-0.0059334,0.97323
-0.0057773,0.97461
-0.0056211,0.97596
-0.005465,0.97727
-0.0053088,0.97855
-0.0051527,0.9798
-0.0049965,0.981
-0.0048404,0.98218
-0.0046843,0.98331
-0.0045281,0.98441
-0.004372,0.98548
-0.0042158,0.98651
-0.0040597,0.9875
-0.0039035,0.98845
-0.0037474,0.98937
-0.0035913,0.99025
-0.0034351,0.99109
-0.003279,0.9919
-0.0031228,0.99267
-0.0029667,0.9934
-0.0028106,0.99409
-0.0026544,0.99475
-0.0024983,0.99536
-0.0023421,0.99594
-0.002186,0.99648
-0.0020298,0.99698
-0.0018737,0.99745
-0.0017176,0.99787
-0.0015614,0.99826
-0.0014053,0.99861
-0.0012491,0.99892
-0.001093,0.99919
-0.00093685,0.99942
-0.00078071,0.99961
-0.00062457,0.99977
-0.00046843,0.99988
-0.00031228,0.99996
-0.00015614,1
0,1
0.00015614,0.99996
0.00031228,0.99988
0.00046843,0.99977
0.00062457,0.99961
0.00078071,0.99942
0.00093685,0.99919
0.001093,0.99892
0.0012491,0.99861
0.0014053,0.99826
0.0015614,0.99787
0.0017176,0.99745
0.0018737,0.99698
0.0020298,0.99648
0.002186,0.99594
0.0023421,0.99536
0.0024983,0.99475
0.0026544,0.99409
0.0028106,0.9934
0.0029667,0.99267
0.0031228,0.9919
0.003279,0.99109
0.0034351,0.99025
0.0035913,0.98937
0.0037474,0.98845
0.0039035,0.9875
0.0040597,0.98651
0.0042158,0.98548
0.004372,0.98441
0.0045281,0.98331
0.0046843,0.98218
0.0048404,0.981
0.0049965,0.9798
0.0051527,0.97855
0.0053088,0.97727
0.005465,0.97596
0.0056211,0.97461
0.0057773,0.97323
0.0059334,0.97182
0.0060895,0.97037
0.0062457,0.96889
0.0064018,0.96737
0.006558,0.96582
0.0067141,0.96425
0.0068702,0.96263
0.0070264,0.96099
0.0071825,0.95932
0.0073387,0.95762
0.0074948,0.95589
0.007651,0.95413
0.0078071,0.95234
0.0079632,0.95052
0.0081194,0.94867
0.0082755,0.9468
0.0084317,0.9449
0.0085878,0.94298
0.0087439,0.94103
0.0089001,0.93905
0.0090562,0.93706
0.0092124,0.93503
0.0093685,0.93299
0.0095247,0.93092
0.0096808,0.92883
0.0098369,0.92673
0.0099931,0.9246
0.010149,0.92245
0.010305,0.92028
0.010462,0.9181
0.010618,0.9159
0.010774,0.91368
0.01093,0.91145
0.011086,0.9092
0.011242,0.90694
0.011398,0.90466
0.011555,0.90237
0.011711,0.90007
0.011867,0.89776
0.012023,0.89543
0.012179,0.8931
0.012335,0.89076
0.012491,0.88841
0.012647,0.88605
0.012804,0.88368
0.01296,0.88131
0.013116,0.87893
0.013272,0.87654
0.013428,0.87415
0.013584,0.87176
0.01374,0.86936
0.013897,0.86696
0.014053,0.86456
0.014209,0.86215
0.014365,0.85974
0.014521,0.85734
0.014677,0.85492
0.014833,0.85251
0.01499,0.8501
0.015146,0.84769
0.015302,0.84528
0.015458,0.84287
0.015614,0.84046
0.01577,0.83805
0.015926,0.83564
0.016083,0.83324
0.016239,0.83083
0.016395,0.82843
0.016551,0.82602
0.016707,0.82362
0.016863,0.82122
0.017019,0.81882
0.017176,0.81642
0.017332,0.81403
0.017488,0.81163
0.017644,0.80923
0.0178,0.80684
0.017956,0.80444
0.018112,0.80205
0.018269,0.79965
0.018425,0.79725
0.018581,0.79486
0.018737,0.79246
0.018893,0.79006
0.019049,0.78765
0.019205,0.78525
0.019362,0.78284
0.019518,0.78043
0.019674,0.77801
0.01983,0.77559
0.019986,0.77317
0.020142,0.77074
0.020298,0.76831
0.020455,0.76587
0.020611,0.76343
0.020767,0.76098
0.020923,0.75852
0.021079,0.75606
0.021235,0.75359
0.021391,0.75111
0.021548,0.74862
0.021704,0.74613
0.02186,0.74363
0.022016,0.74112
0.022172,0.7386
0.022328,0.73607
0.022484,0.73354
0.022641,0.731
0.022797,0.72845
0.022953,0.72589
0.023109,0.72332
0.023265,0.72074
0.023421,0.71816
0.023577,0.71557
0.023734,0.71297
0.02389,0.71036
0.024046,0.70775
0.024202,0.70513
0.024358,0.70251
0.024514,0.69988
0.02467,0.69724
0.024827,0.6946
0.024983,0.69196
0.025139,0.68931
0.025295,0.68667
0.025451,0.68401
0.025607,0.68136
0.025763,0.67871
0.02592,0.67606
0.026076,0.67341
0.026232,0.67077
0.026388,0.66812
0.026544,0.66548
0.0267,0.66285
0.026856,0.66022
0.027013,0.6576
0.027169,0.65498
0.027325,0.65238
0.027481,0.64979
0.027637,0.6472
0.027793,0.64463
0.027949,0.64207
0.028106,0.63952
0.028262,0.63699
0.028418,0.63447
0.028574,0.63197
0.02873,0.62949
0.028886,0.62702
0.029042,0.62457
0.029199,0.62214
0.029355,0.61973
0.029511,0.61734
0.029667,0.61497
0.029823,0.61263
0.029979,0.6103
0.030135,0.608
0.030292,0.60572
0.030448,0.60346
0.030604,0.60122
0.03076,0.59901
0.030916,0.59682
0.031072,0.59465
0.031228,0.59251
0.031385,0.59038
0.031541,0.58829
0.031697,0.58621
0.031853,0.58415
0.032009,0.58212
0.032165,0.5801
0.032321,0.57811
0.032478,0.57614
0.032634,0.57418
0.03279,0.57225
0.032946,0.57033
0.033102,0.56842
0.033258,0.56654
0.033414,0.56467
0.033571,0.56281
0.033727,0.56096
0.033883,0.55913
0.034039,0.5573
0.034195,0.55549
0.034351,0.55368
0.034507,0.55188
0.034664,0.55009
0.03482,0.54831
0.034976,0.54652
0.035132,0.54474
0.035288,0.54296
0.035444,0.54119
0.0356,0.53941
0.035756,0.53763
0.035913,0.53585
0.036069,0.53406
0.036225,0.53228
0.036381,0.53048
0.036537,0.52868
0.036693,0.52688
0.036849,0.52506
0.037006,0.52324
0.037162,0.52141
0.037318,0.51957
0.037474,0.51773
0.03763,0.51587
0.037786,0.514
0.037942,0.51213
0.038099,0.51024
0.038255,0.50834
0.038411,0.50644
0.038567,0.50452
0.038723,0.50259
0.038879,0.50066
0.039035,0.49871
0.039192,0.49676
0.039348,0.4948
0.039504,0.49283
0.03966,0.49086
0.039816,0.48887
0.039972,0.48689
0.040128,0.4849
0.040285,0.48291
0.040441,0.48092
0.040597,0.47892
0.040753,0.47693
0.040909,0.47493
0.041065,0.47294
0.041221,0.47096
0.041378,0.46898
0.041534,0.46701
0.04169,0.46504
0.041846,0.46309
0.042002,0.46114
0.042158,0.45921
0.042314,0.45729
0.042471,0.45539
0.042627,0.4535
0.042783,0.45163
0.042939,0.44978
0.043095,0.44795
0.043251,0.44614
0.043407,0.44435
0.043564,0.44259
0.04372,0.44085
0.043876,0.43913
0.044032,0.43744
0.044188,0.43578
0.044344,0.43415
0.0445,0.43254
0.044657,0.43096
0.044813,0.42941
0.044969,0.4279
0.045125,0.4264
0.045281,0.42494
0.045437,0.42351
0.045593,0.42211
0.04575,0.42073
0.045906,0.41939
0.046062,0.41807
0.046218,0.41678
0.046374,0.41551
0.04653,0.41427
0.046686,0.41306
0.046843,0.41186
0.046999,0.41069
0.047155,0.40955
0.047311,0.40842
0.047467,0.40731
0.047623,0.40621
0.047779,0.40514
0.047936,0.40407
0.048092,0.40302
0.048248,0.40198
0.048404,0.40095
0.04856,0.39992
0.048716,0.39891
0.048872,0.39789
0.049029,0.39688
0.049185,0.39587
0.049341,0.39486
0.049497,0.39384
0.049653,0.39282
0.049809,0.3918
0.049965,0.39077
0.050122,0.38973
0.050278,0.38868
0.050434,0.38761
0.05059,0.38654
0.050746,0.38545
0.050902,0.38435
0.051058,0.38323
0.051215,0.3821
0.051371,0.38094
0.051527,0.37977
0.051683,0.37858
0.051839,0.37738
0.051995,0.37615
0.052151,0.3749
0.052308,0.37364
0.052464,0.37235
0.05262,0.37105
0.052776,0.36973
0.052932,0.36838
0.053088,0.36703
0.053244,0.36565
0.053401,0.36426
0.053557,0.36285
0.053713,0.36142
0.053869,0.35999
0.054025,0.35854
0.054181,0.35708
0.054337,0.35561
0.054494,0.35413
0.05465,0.35265
0.054806,0.35116
0.054962,0.34967
0.055118,0.34818
0.055274,0.34668
0.05543,0.34519
0.055587,0.34371
0.055743,0.34223
0.055899,0.34076
0.056055,0.3393
0.056211,0.33785
0.056367,0.33641
0.056523,0.335
0.05668,0.3336
0.056836,0.33221
0.056992,0.33086
0.057148,0.32952
0.057304,0.32821
0.05746,0.32692
0.057616,0.32566
0.057773,0.32444
0.057929,0.32324
0.058085,0.32207
0.058241,0.32093
0.058397,0.31983
0.058553,0.31876
0.058709,0.31773
0.058865,0.31673
0.059022,0.31577
0.059178,0.31484
0.059334,0.31394
0.05949,0.31308
0.059646,0.31225
0.059802,0.31146
0.059958,0.3107
0.060115,0.30997
0.060271,0.30927
0.060427,0.3086
0.060583,0.30795
0.060739,0.30734
0.060895,0.30675
0.061051,0.30618
0.061208,0.30563
0.061364,0.3051
0.06152,0.30459
0.061676,0.3041
0.061832,0.30361
0.061988,0.30314
0.062144,0.30268
0.062301,0.30222
0.062457,0.30176
0.062613,0.30131
0.062769,0.30086
0.062925,0.3004
0.063081,0.29994
0.063237,0.29947
0.063394,0.29899
0.06355,0.29849
0.063706,0.29799
0.063862,0.29746
0.064018,0.29692
0.064174,0.29636
0.06433,0.29578
0.064487,0.29517
0.064643,0.29455
0.064799,0.29389
0.064955,0.29321
0.065111,0.2925
0.065267,0.29176
0.065423,0.29099
0.06558,0.2902
0.065736,0.28937
0.065892,0.28851
0.066048,0.28762
0.066204,0.2867
0.06636,0.28575
0.066516,0.28477
0.066673,0.28376
0.066829,0.28272
0.066985,0.28165
0.067141,0.28055
0.067297,0.27943
0.067453,0.27829
0.067609,0.27712
0.067766,0.27594
0.067922,0.27473
0.068078,0.2735
0.068234,0.27226
0.06839,0.27101
0.068546,0.26975
0.068702,0.26847
0.068859,0.26719
0.069015,0.26591
0.069171,0.26463
0.069327,0.26334
0.069483,0.26206
0.069639,0.26079
0.069795,0.25953
0.069952,0.25828
0.070108,0.25705
0.070264,0.25584
0.07042,0.25464
0.070576,0.25347
0.070732,0.25233
0.070888,0.25121
0.071045,0.25012
0.071201,0.24907
0.071357,0.24805
0.071513,0.24707
0.071669,0.24613
0.071825,0.24523
0.071981,0.24437
0.072138,0.24356
0.072294,0.24279
0.07245,0.24206
0.072606,0.24138
0.072762,0.24074
0.072918,0.24015
0.073074,0.23961
0.073231,0.23911
0.073387,0.23866
0.073543,0.23825
0.073699,0.23788
0.073855,0.23755
0.074011,0.23727
0.074167,0.23702
0.074324,0.23681
0.07448,0.23663
0.074636,0.23648
0.074792,0.23637
0.074948,0.23627
0.075104,0.23621
0.07526,0.23616
0.075417,0.23613
0.075573,0.23611
0.075729,0.23611
0.075885,0.23612
0.076041,0.23613
0.076197,0.23614
0.076353,0.23615
0.07651,0.23616
0.076666,0.23616
0.076822,0.23615
0.076978,0.23612
0.077134,0.23608
0.07729,0.23602
0.077446,0.23594
0.077603,0.23583
0.077759,0.23569
0.077915,0.23553
0.078071,0.23533
0.078227,0.2351
0.078383,0.23483
0.078539,0.23453
0.078696,0.23419
0.078852,0.2338
0.079008,0.23338
0.079164,0.23291
0.07932,0.23239
0.079476,0.23184
0.079632,0.23124
0.079789,0.23059
0.079945,0.2299
0.080101,0.22917
0.080257,0.22839
0.080413,0.22756
0.080569,0.2267
0.080725,0.22579
0.080882,0.22484
0.081038,0.22386
0.081194,0.22283
0.08135,0.22177
0.081506,0.22068
0.081662,0.21956
0.081818,0.2184
0.081975,0.21723
0.082131,0.21603
0.082287,0.2148
0.082443,0.21356
0.082599,0.21231
0.082755,0.21105
0.082911,0.20978
0.083067,0.2085
0.083224,0.20723
0.08338,0.20596
0.083536,0.20469
0.083692,0.20344
0.083848,0.20221
0.084004,0.20099
0.08416,0.1998
0.084317,0.19863
0.084473,0.1975
0.084629,0.1964
0.084785,0.19534
0.084941,0.19432
0.085097,0.19335
0.085253,0.19242
0.08541,0.19155
0.085566,0.19073
0.085722,0.18997
0.085878,0.18926
0.086034,0.18861
0.08619,0.18803
0.086346,0.18751
0.086503,0.18705
0.086659,0.18666
0.086815,0.18633
0.086971,0.18607
0.087127,0.18587
0.087283,0.18573
0.087439,0.18566
0.087596,0.18564
0.087752,0.18568
0.087908,0.18577
0.088064,0.18592
0.08822,0.18612
0.088376,0.18636
0.088532,0.18665
0.088689,0.18697
0.088845,0.18733
0.089001,0.18773
0.089157,0.18815
0.089313,0.18859
0.089469,0.18905
0.089625,0.18953
0.089782,0.19001
0.089938,0.1905
0.090094,0.19099
0.09025,0.19148
0.090406,0.19196
0.090562,0.19243
0.090718,0.19289
0.090875,0.19332
0.091031,0.19373
0.091187,0.19411
0.091343,0.19446
0.091499,0.19477
0.091655,0.19505
0.091811,0.19529
0.091968,0.19548
0.092124,0.19562
0.09228,0.19571
0.092436,0.19575
0.092592,0.19574
0.092748,0.19567
0.092904,0.19554
0.093061,0.19535
0.093217,0.1951
0.093373,0.19478
0.093529,0.19441
0.093685,0.19397
0.093841,0.19346
0.093997,0.19289
0.094154,0.19226
0.09431,0.19156
0.094466,0.1908
0.094622,0.18997
0.094778,0.18908
0.094934,0.18814
0.09509,0.18713
0.095247,0.18606
0.095403,0.18494
0.095559,0.18377
0.095715,0.18254
0.095871,0.18127
0.096027,0.17995
0.096183,0.17858
0.09634,0.17718
0.096496,0.17574
0.096652,0.17428
0.096808,0.17278
0.096964,0.17126
0.09712,0.16972
0.097276,0.16816
0.097433,0.1666
0.097589,0.16503
0.097745,0.16346
0.097901,0.1619
0.098057,0.16035
0.098213,0.15881
0.098369,0.15731
0.098526,0.15582
0.098682,0.15438
0.098838,0.15297
0.098994,0.15161
0.09915,0.15031
0.099306,0.14906
0.099462,0.14787
0.099619,0.14675
0.099775,0.14571
0.099931,0.14475
0.10009,0.14387
0.10024,0.14308
0.1004,0.14237
0.10056,0.14177
0.10071,0.14126
0.10087,0.14085
0.10102,0.14053
0.10118,0.14033
0.10134,0.14022
0.10149,0.14021
0.10165,0.14031
0.1018,0.1405
0.10196,0.14079
0.10212,0.14117
0.10227,0.14165
0.10243,0.14221
0.10259,0.14285
0.10274,0.14357
0.1029,0.14437
0.10305,0.14523
0.10321,0.14615
0.10337,0.14713
0.10352,0.14816
0.10368,0.14924
0.10383,0.15035
0.10399,0.15149
0.10415,0.15266
0.1043,0.15385
0.10446,0.15506
0.10462,0.15627
0.10477,0.15748
0.10493,0.15869
0.10508,0.15989
0.10524,0.16107
0.1054,0.16224
0.10555,0.16338
0.10571,0.16449
0.10586,0.16556
0.10602,0.1666
0.10618,0.16759
0.10633,0.16854
0.10649,0.16944
0.10664,0.17028
0.1068,0.17106
0.10696,0.17179
0.10711,0.17245
0.10727,0.17304
0.10743,0.17356
0.10758,0.17402
0.10774,0.1744
0.10789,0.1747
0.10805,0.17492
0.10821,0.17507
0.10836,0.17514
0.10852,0.17512
0.10867,0.17503
0.10883,0.17485
0.10899,0.17458
0.10914,0.17423
0.1093,0.1738
0.10946,0.17328
0.10961,0.17268
0.10977,0.17199
0.10992,0.17121
0.11008,0.17035
0.11024,0.16941
0.11039,0.16839
0.11055,0.16728
0.1107,0.16609
0.11086,0.16482
0.11102,0.16348
0.11117,0.16206
0.11133,0.16056
0.11149,0.159
0.11164,0.15736
0.1118,0.15565
0.11195,0.15387
0.11211,0.15204
0.11227,0.15014
0.11242,0.14818
0.11258,0.14617
0.11273,0.14411
0.11289,0.142
0.11305,0.13985
0.1132,0.13765
0.11336,0.13542
0.11352,0.13316
0.11367,0.13087
0.11383,0.12856
0.11398,0.12623
0.11414,0.12389
0.1143,0.12154
0.11445,0.11919
0.11461,0.11685
0.11476,0.11452
0.11492,0.11221
0.11508,0.10993
0.11523,0.10769
0.11539,0.10548
0.11555,0.10333
0.1157,0.10125
0.11586,0.099227
0.11601,0.097288
0.11617,0.095439
0.11633,0.09369
0.11648,0.09205
0.11664,0.090531
0.11679,0.089141
0.11695,0.08789
0.11711,0.086787
0.11726,0.08584
0.11742,0.085057
0.11757,0.084444
0.11773,0.084006
0.11789,0.083747
0.11804,0.083668
0.1182,0.083771
0.11836,0.084054
0.11851,0.084514
0.11867,0.085147
0.11882,0.085949
0.11898,0.086912
0.11914,0.08803
0.11929,0.089292
0.11945,0.090691
0.1196,0.092217
0.11976,0.093861
0.11992,0.095613
0.12007,0.097463
0.12023,0.099403
0.12039,0.10142
0.12054,0.10351
0.1207,0.10567
0.12085,0.10788
0.12101,0.11013
0.12117,0.11243
0.12132,0.11476
0.12148,0.11711
0.12163,0.11949
0.12179,0.12188
0.12195,0.12428
0.1221,0.12669
0.12226,0.1291
0.12242,0.1315
0.12257,0.1339
0.12273,0.13628
0.12288,0.13865
0.12304,0.14101
0.1232,0.14334
0.12335,0.14565
0.12351,0.14793
0.12366,0.15018
0.12382,0.1524
0.12398,0.15459
0.12413,0.15675
0.12429,0.15887
0.12445,0.16095
0.1246,0.16299
0.12476,0.165
0.12491,0.16696
0.12507,0.16887
0.12523,0.17075
0.12538,0.17257
0.12554,0.17436
0.12569,0.17609
0.12585,0.17778
0.12601,0.17942
0.12616,0.18102
0.12632,0.18256
0.12647,0.18406
0.12663,0.1855
0.12679,0.1869
0.12694,0.18825
0.1271,0.18954
0.12726,0.19079
0.12741,0.19199
0.12757,0.19314
0.12772,0.19423
0.12788,0.19528
0.12804,0.19628
0.12819,0.19723
0.12835,0.19813
0.1285,0.19898
0.12866,0.19978
0.12882,0.20053
0.12897,0.20124
0.12913,0.20189
0.12929,0.2025
0.12944,0.20307
0.1296,0.20358
0.12975,0.20406
0.12991,0.20448
0.13007,0.20486
0.13022,0.2052
0.13038,0.20549
0.13053,0.20574
0.13069,0.20595
0.13085,0.20612
0.131,0.20624
0.13116,0.20633
0.13132,0.20637
0.13147,0.20638
0.13163,0.20634
0.13178,0.20627
0.13194,0.20617
0.1321,0.20602
0.13225,0.20584
0.13241,0.20563
0.13256,0.20538
0.13272,0.20509
0.13288,0.20478
0.13303,0.20443
0.13319,0.20405
0.13335,0.20364
0.1335,0.2032
0.13366,0.20274
0.13381,0.20224
0.13397,0.20172
0.13413,0.20117
0.13428,0.20059
0.13444,0.19999
0.13459,0.19936
0.13475,0.19871
0.13491,0.19804
0.13506,0.19735
0.13522,0.19663
0.13538,0.1959
0.13553,0.19514
0.13569,0.19437
0.13584,0.19357
0.136,0.19276
0.13616,0.19194
0.13631,0.19109
0.13647,0.19024
0.13662,0.18936
0.13678,0.18848
0.13694,0.18758
0.13709,0.18667
0.13725,0.18575
0.1374,0.18482
0.13756,0.18387
0.13772,0.18292
0.13787,0.18196
0.13803,0.18099
0.13819,0.18002
0.13834,0.17904
0.1385,0.17805
0.13865,0.17706
0.13881,0.17607
0.13897,0.17507
0.13912,0.17407
0.13928,0.17307
0.13943,0.17207
0.13959,0.17107
0.13975,0.17007
0.1399,0.16907
0.14006,0.16807
0.14022,0.16708
0.14037,0.16609
0.14053,0.1651
0.14068,0.16412
0.14084,0.16314
0.141,0.16217
0.14115,0.16121
0.14131,0.16026
0.14146,0.15931
0.14162,0.15837
0.14178,0.15745
0.14193,0.15653
0.14209,0.15563
0.14225,0.15474
0.1424,0.15386
0.14256,0.153
0.14271,0.15215
0.14287,0.15131
0.14303,0.15049
0.14318,0.14969
0.14334,0.14891
0.14349,0.14814
0.14365,0.14739
0.14381,0.14666
0.14396,0.14595
0.14412,0.14526
0.14428,0.14459
0.14443,0.14394
0.14459,0.14332
0.14474,0.14272
0.1449,0.14214
0.14506,0.14158
0.14521,0.14105
0.14537,0.14055
0.14552,0.14007
0.14568,0.13962
0.14584,0.13919
0.14599,0.13879
0.14615,0.13841
0.1463,0.13807
0.14646,0.13775
0.14662,0.13746
0.14677,0.1372
0.14693,0.13697
0.14709,0.13676
0.14724,0.13659
0.1474,0.13644
0.14755,0.13633
0.14771,0.13624
0.14787,0.13619
0.14802,0.13616
0.14818,0.13617
0.14833,0.1362
0.14849,0.13627
0.14865,0.13636
0.1488,0.13649
0.14896,0.13664
0.14912,0.13683
0.14927,0.13704
0.14943,0.13728
0.14958,0.13756
0.14974,0.13786
0.1499,0.13819
0.15005,0.13855
0.15021,0.13894
0.15036,0.13935
0.15052,0.1398
0.15068,0.14027
0.15083,0.14077
0.15099,0.14129
0.15115,0.14184
0.1513,0.14242
0.15146,0.14302
0.15161,0.14365
0.15177,0.1443
0.15193,0.14498
0.15208,0.14568
0.15224,0.1464
0.15239,0.14715
0.15255,0.14792
0.15271,0.14871
0.15286,0.14952
0.15302,0.15035
0.15318,0.1512
0.15333,0.15208
0.15349,0.15297
0.15364,0.15388
0.1538,0.15482
0.15396,0.15576
0.15411,0.15673
0.15427,0.15772
0.15442,0.15872
0.15458,0.15974
0.15474,0.16077
0.15489,0.16182
0.15505,0.16288
0.15521,0.16396
0.15536,0.16506
0.15552,0.16616
0.15567,0.16728
0.15583,0.16842
0.15599,0.16956
0.15614,0.17072
0.1563,0.17189
0.15645,0.17308
0.15661,0.17427
0.15677,0.17547
0.15692,0.17669
0.15708,0.17791
0.15723,0.17915
0.15739,0.18039
0.15755,0.18164
0.1577,0.18291
0.15786,0.18418
0.15802,0.18546
0.15817,0.18674
0.15833,0.18804
0.15848,0.18934
0.15864,0.19065
0.1588,0.19197
0.15895,0.19329
0.15911,0.19462
0.15926,0.19595
0.15942,0.19729
0.15958,0.19864
0.15973,0.19999
0.15989,0.20135
0.16005,0.20271
0.1602,0.20408
0.16036,0.20545
0.16051,0.20683
0.16067,0.20821
0.16083,0.2096
0.16098,0.21098
0.16114,0.21238
0.16129,0.21377
0.16145,0.21517
0.16161,0.21658
0.16176,0.21798
0.16192,0.21939
0.16208,0.2208
0.16223,0.22222
0.16239,0.22363
0.16254,0.22505
0.1627,0.22647
0.16286,0.2279
0.16301,0.22932
0.16317,0.23075
0.16332,0.23218
0.16348,0.23361
0.16364,0.23504
0.16379,0.23647
0.16395,0.23791
0.16411,0.23935
0.16426,0.24078
0.16442,0.24222
0.16457,0.24366
0.16473,0.2451
0.16489,0.24654
0.16504,0.24798
0.1652,0.24943
0.16535,0.25087
0.16551,0.25231
0.16567,0.25376
0.16582,0.2552
0.16598,0.25665
0.16613,0.25809
0.16629,0.25954
0.16645,0.26098
0.1666,0.26243
0.16676,0.26387
0.16692,0.26531
0.16707,0.26676
0.16723,0.2682
0.16738,0.26965
0.16754,0.27109
0.1677,0.27253
0.16785,0.27398
0.16801,0.27542
0.16816,0.27686
0.16832,0.2783
0.16848,0.27974
0.16863,0.28118
0.16879,0.28262
0.16895,0.28406
0.1691,0.2855
0.16926,0.28693
0.16941,0.28837
0.16957,0.2898
0.16973,0.29124
0.16988,0.29267
0.17004,0.2941
0.17019,0.29553
0.17035,0.29696
0.17051,0.29839
0.17066,0.29982
0.17082,0.30124
0.17098,0.30267
0.17113,0.30409
0.17129,0.30551
0.17144,0.30694
0.1716,0.30836
0.17176,0.30977
0.17191,0.31119
0.17207,0.31261
0.17222,0.31402
0.17238,0.31543
0.17254,0.31684
0.17269,0.31825
0.17285,0.31966
0.17301,0.32107
0.17316,0.32247
0.17332,0.32388
0.17347,0.32528
0.17363,0.32668
0.17379,0.32808
0.17394,0.32947
0.1741,0.33087
0.17425,0.33226
0.17441,0.33365
0.17457,0.33504
0.17472,0.33643
0.17488,0.33782
0.17504,0.3392
0.17519,0.34058
0.17535,0.34195
0.1755,0.34331
0.17566,0.34461
0.17582,0.34582
0.17597,0.34688
0.17613,0.34768
0.17628,0.34811
0.17644,0.34801
0.1766,0.34718
0.17675,0.34539
0.17691,0.34238
0.17706,0.33784
0.17722,0.33147
0.17738,0.32295
0.17753,0.31199
0.17769,0.29834
0.17785,0.28187
0.178,0.26255
0.17816,0.24054
0.17831,0.21618
0.17847,0.19004
0.17863,0.16288
0.17878,0.13565
0.17894,0.10936
0.17909,0.085009
0.17925,0.063461
0.17941,0.045297
0.17956,0.030768
0.17972,0.019785
0.17988,0.011975
0.18003,0.0067792
0.18019,0.0035646
0.18034,0.0017281
0.1805,0.00076639
0.18066,0.00030823
0.18081,0.00011086
0.18097,3.3172e-05
0.18112,0

==> 2d/lambda20/0.csv <==
x,e
0.179854035288542,0
0.179697893383333,6.33971764391875e-05
0.179541751478125,0.00020789672798267
0.179385609572917,0.00057065627036281
0.179229467667708,0.00141223445843965
0.1790733257625,0.00319017903389857
0.178917183857292,0.00662350527772741
0.178761041952083,0.0127103201368323
0.178604900046875,0.0226530125922537
0.178448758141667,0.0376837548003754
0.178292616236458,0.0587997512389663
0.17813647433125,0.0865081504860377
0.177980332426042,0.120676280005805
0.177824190520833,0.160486623107354
0.177668048615625,0.204636229157436
0.177511906710417,0.251542566666345
0.177355764805208,0.299563479495714
0.1771996229,0.347190007408265
0.177043480994792,0.392982020419239
0.176887339089583,0.4357370210092
0.176731197184375,0.474447473543215
0.176575055279167,0.508407542105126
0.176418913373958,0.537322136884
0.17626277146875,0.561139744684279
0.176106629563542,0.580208418292548
0.175950487658333,0.5949732088322
0.175794345753125,0.606025693188097
0.175638203847917,0.614037897367172
0.175482061942708,0.619513120374726
0.1753259200375,0.623111844212382
0.175169778132292,0.625193967522297
0.175013636227083,0.626217225983733
0.174857494321875,0.626488484745108
0.174701352416667,0.626214413866683
0.174545210511458,0.625653856071868
0.17438906860625,0.624880255775652
0.174232926701042,0.624018679829924
0.174076784795833,0.623134852421284
0.173920642890625,0.622215334832786
0.173764500985417,0.621317970871549
0.173608359080208,0.620411384460242
0.173452217175,0.619492209641271
0.173296075269792,0.618596800449387
0.173139933364583,0.617671751126081
0.172983791459375,0.616771431913115
0.172827649554167,0.615861823242851
0.172671507648958,0.614952877520255
0.17251536574375,0.614052761266091
0.172359223838542,0.613144308704866
0.172203081933333,0.612240483778937
0.172046940028125,0.611336729682374
0.171890798122917,0.610433618561464
0.171734656217708,0.609529369152463
0.1715785143125,0.608632762246008
0.171422372407292,0.607727439759627
0.171266230502083,0.606826186224197
0.171110088596875,0.605928499945856
0.170953946691667,0.605015634945709
0.170797804786458,0.604127119909975
0.17064166288125,0.603219492233136
0.170485520976042,0.602324065597919
0.170329379070833,0.601439336291685
0.170173237165625,0.600522620894327
0.170017095260417,0.599648739658746
0.169860953355208,0.598723608368081
0.16970481145,0.597833854250151
0.169548669544792,0.596928290313236
0.169392527639583,0.596018854612979
0.169236385734375,0.595138280299122
0.169080243829167,0.594226688808003
0.168924101923958,0.593345001881081
0.16876796001875,0.592440395327938
0.168611818113542,0.591535589530316
0.168455676208333,0.590632063920971
0.168299534303125,0.589716057894577
0.168143392397917,0.588807705704237
0.167987250492708,0.587906681854683
0.1678311085875,0.586993839979539
0.167674966682292,0.586110201661367
0.167518824777083,0.585189130100743
0.167362682871875,0.584300722597744
0.167206540966667,0.583370111188383
0.167050399061458,0.582457765257785
0.16689425715625,0.581536563884143
0.166738115251042,0.580600864077237
0.166581973345833,0.57970930015649
0.166425831440625,0.578762665814403
0.166269689535417,0.577885011717207
0.166113547630208,0.576941212768107
0.165957405725,0.576034375611475
0.165801263819792,0.575105092085367
0.165645121914583,0.574153017089719
0.165488980009375,0.573237007056454
0.165332838104167,0.572278858962196
0.165176696198958,0.571354820470748
0.16502055429375,0.570431951975301
0.164864412388542,0.56948155206093
0.164708270483333,0.568576718496161
0.164552128578125,0.567613480180657
0.164395986672917,0.566673854863242
0.164239844767708,0.565733719153699
0.1640837028625,0.564742562310636
0.163927560957292,0.563834743978046
0.163771419052083,0.562834502371654
0.163615277146875,0.561919630383398
0.163459135241667,0.560957046031077
0.163302993336458,0.559993873256699
0.16314685143125,0.559062271819315
0.162990709526042,0.558061731366218
0.162834567620833,0.557118694088688
0.162678425715625,0.556128543092495
0.162522283810417,0.555151620909956
0.162366141905208,0.554193144507697
0.16221,0.553200079496057
0.162053858094792,0.552243086624576
0.161897716189583,0.551261433018956
0.161741574284375,0.550271222142652
0.161585432379167,0.549302808152202
0.161429290473958,0.548286326832923
0.16127314856875,0.547311407618623
0.161117006663542,0.546300159453701
0.160960864758333,0.545305123600062
0.160804722853125,0.544310098552528
0.160648580947917,0.543298603400819
0.160492439042708,0.542302831683963
0.1603362971375,0.54128543492796
0.160180155232292,0.540274257303914
0.160024013327083,0.539254698822941
0.159867871421875,0.538231740005424
0.159711729516667,0.537206815494696
0.159555587611458,0.536178260376433
0.15939944570625,0.535145468812763
0.159243303801042,0.53410783334703
0.159087161895833,0.533068316276454
0.158931019990625,0.532017793055676
0.158774878085417,0.530973268924488
0.158618736180208,0.529914754136527
0.158462594275,0.528862837013072
0.158306452369792,0.527801824330327
0.158150310464583,0.52673604850252
0.157994168559375,0.525670373308291
0.157838026654167,0.52458535760004
0.157681884748958,0.523511487652251
0.15752574284375,0.522410397124298
0.157369600938542,0.521329217649148
0.157213459033333,0.520223707408787
0.157057317128125,0.519134586012342
0.156901175222917,0.518032005076005
0.156745033317708,0.516927029043151
0.1565888914125,0.515820729183494
0.156432749507292,0.514695964369051
0.156276607602083,0.51357110568821
0.156120465696875,0.512439368409837
0.155964323791667,0.511289355038991
0.155808181886458,0.510166097845956
0.15565203998125,0.509004010194878
0.155495898076042,0.507880259417544
0.155339756170833,0.506727258128673
0.155183614265625,0.505571253954496
0.155027472360417,0.504435882269049
0.154871330455208,0.503231611151662
0.15471518855,0.502099491018143
0.154559046644792,0.500877309747058
0.154402904739583,0.499720892109332
0.154246762834375,0.498528134820916
0.154090620929167,0.497334606019355
0.153934479023958,0.496176619941843
0.15377833711875,0.494963858128459
0.153622195213542,0.493793445526974
0.153466053308333,0.492592398047236
0.153309911403125,0.491367001077647
0.153153769497917,0.490188669188773
0.152997627592708,0.488926783878739
0.1528414856875,0.487745790796168
0.152685343782292,0.486507098527056
0.152529201877083,0.485288551134596
0.152373059971875,0.484100823111678
0.152216918066667,0.48284025330229
0.152060776161458,0.481669273310902
0.15190463425625,0.480396982911391
0.151748492351042,0.479190793273779
0.151592350445833,0.477940152420843
0.151436208540625,0.476688829740168
0.151280066635417,0.475463175932008
0.151123924730208,0.474201915390065
0.150967782825,0.472974959641957
0.150811640919792,0.471735464940758
0.150655499014583,0.470483627891625
0.150499357109375,0.469261328627079
0.150343215204167,0.46798640736722
0.150187073298958,0.466755312761869
0.15003093139375,0.465479563989563
0.149874789488542,0.464224537347427
0.149718647583333,0.46296634064154
0.149562505678125,0.461694549415198
0.149406363772917,0.460450496415787
0.149250221867708,0.459175387679509
0.1490940799625,0.457928129110969
0.148937938057292,0.456654509876489
0.148781796152083,0.455392143832721
0.148625654246875,0.454117728011068
0.148469512341667,0.452842398684236
0.148313370436458,0.45156517030306
0.14815722853125,0.450286134239154
0.148001086626042,0.449006031830232
0.147844944720833,0.447727165526682
0.147688802815625,0.446443089739146
0.147532660910417,0.445161252807103
0.147376519005208,0.443871530298724
0.1472203771,0.442582980860067
0.147064235194792,0.441288603437135
0.146908093289583,0.439992989552752
0.146751951384375,0.43869556699703
0.146595809479167,0.43739484591954
0.146439667573958,0.436091993120497
0.14628352566875,0.43478757134088
0.146127383763542,0.433474434494624
0.145971241858333,0.432166036338725
0.145815099953125,0.430843007778066
0.145658958047917,0.429528228382743
0.145502816142708,0.4282028123267
0.1453466742375,0.426878600263654
0.145190532332292,0.425555729652604
0.145034390427083,0.424221725620771
0.144878248521875,0.422894133024068
0.144722106616667,0.421554940326506
0.144565964711458,0.42020696793637
0.14440982280625,0.418869966218138
0.144253680901042,0.41749494965576
0.144097538995833,0.416161450031176
0.143941397090625,0.41477288406292
0.143785255185417,0.41343193631465
0.143629113280208,0.412052338831161
0.143472971375,0.41068759158495
0.143316829469792,0.409324571955367
0.143160687564583,0.407929379556319
0.143004545659375,0.406563852199318
0.142848403754167,0.405152559609185
0.142692261848958,0.40375631199181
0.14253611994375,0.402352600178003
0.142379978038542,0.400918838678392
0.142223836133333,0.399528725462031
0.142067694228125,0.398079205529653
0.141911552322917,0.396679980730965
0.141755410417708,0.395242192895029
0.1415992685125,0.39380168302914
0.141443126607292,0.392380289542844
0.141286984702083,0.390890031646317
0.141130842796875,0.389462841458672
0.140974700891667,0.387948536534034
0.140818558986458,0.386490167208244
0.14066241708125,0.384983313045222
0.140506275176042,0.383487476282495
0.140350133270833,0.381992838020824
0.140193991365625,0.380473081426871
0.140037849460417,0.378964614148333
0.139881707555208,0.377437181582525
0.13972556565,0.375885903065679
0.139569423744792,0.374352089641501
0.139413281839583,0.372755440846061
0.139257139934375,0.371202737071929
0.139100998029167,0.369582205436335
0.138944856123958,0.367998324535991
0.13878871421875,0.366373025844879
0.138632572313542,0.3647553715875
0.138476430408333,0.363123164954247
0.138320288503125,0.361475945582986
0.138164146597917,0.359818597782507
0.138008004692708,0.358143064303262
0.1378518627875,0.356448139643789
0.137695720882292,0.354740885437895
0.137539578977083,0.353011171904017
0.137383437071875,0.351270743035938
0.137227295166667,0.349513979130815
0.137071153261458,0.347742982292607
0.13691501135625,0.34595946704234
0.136758869451042,0.344160093620136
0.136602727545833,0.342342484868918
0.136446585640625,0.340511146016949
0.136290443735417,0.338654487516965
0.136134301830208,0.336783345097986
0.135978159925,0.334890408687314
0.135822018019792,0.332974776469442
0.135665876114583,0.331049346456855
0.135509734209375,0.329091111411086
0.135353592304167,0.327130904814459
0.135197450398958,0.325134988148028
0.13504130849375,0.323132843444693
0.134885166588542,0.321100941146447
0.134729024683333,0.319052071486651
0.134572882778125,0.316980474761251
0.134416740872917,0.314885850164559
0.134260598967708,0.312769994754961
0.1341044570625,0.310631585266381
0.133948315157292,0.308470700214557
0.133792173252083,0.30628616194375
0.133636031346875,0.30408191801022
0.133479889441667,0.30184634330909
0.133323747536458,0.299597442510496
0.13316760563125,0.297309826207617
0.133011463726042,0.295010290328598
0.132855321820833,0.292675163449261
0.132699179915625,0.290319273943745
0.132543038010417,0.287939874865952
0.132386896105208,0.285527649812229
0.1322307542,0.283098681341232
0.132074612294792,0.280635303961446
0.131918470389583,0.278144758780554
0.131762328484375,0.275633550049504
0.131606186579167,0.2730731999393
0.131450044673958,0.270509725023171
0.13129390276875,0.26788282689876
0.131137760863542,0.26525687390572
0.130981618958333,0.262573325513687
0.130825477053125,0.259876283692157
0.130669335147917,0.257140717905496
0.130513193242708,0.254371341544283
0.1303570513375,0.251575925020818
0.130200909432292,0.248737917745466
0.130044767527083,0.245867584712461
0.129888625621875,0.242961954966716
0.129732483716667,0.240006555608496
0.129576341811458,0.23702808878094
0.12942019990625,0.233988148804849
0.129264058001042,0.230928297251742
0.129107916095833,0.227809452357176
0.128951774190625,0.224661260673286
0.128795632285417,0.221464360312629
0.128639490380208,0.218223952636207
0.128483348475,0.214940190499643
0.128327206569792,0.21160331518559
0.128171064664583,0.208219679900476
0.128014922759375,0.204779159410236
0.127858780854167,0.201286531616582
0.127702638948958,0.197733003871127
0.12754649704375,0.194127591569832
0.127390355138542,0.19045242421424
0.127234213233333,0.186730223364189
0.127078071328125,0.182927441211759
0.126921929422917,0.179077974452312
0.126765787517708,0.175141866229358
0.1266096456125,0.171148311641139
0.126453503707292,0.167068679732786
0.126297361802083,0.16291458312668
0.126141219896875,0.158675170440548
0.125985077991667,0.154348546426099
0.125828936086458,0.149929870685251
0.12567279418125,0.145420856299509
0.125516652276042,0.140805274685935
0.125360510370833,0.136100697972572
0.125204368465625,0.131273860549587
0.125048226560417,0.126354483314229
0.124892084655208,0.121303086212449
0.12473594275,0.116148800880175
0.124579800844792,0.110859861557756
0.124423658939583,0.105459773780063
0.124267517034375,0.0999270758833487
0.124111375129167,0.0942891792505278
0.123955233223958,0.0885300116186606
0.12379909131875,0.0826904306837383
0.123642949413542,0.0767683820440596
0.123486807508333,0.0708197173443687
0.123330665603125,0.064877677565471
0.123174523697917,0.0590054075058392
0.123018381792708,0.0532796786353327
0.1228622398875,0.0477684291890882
0.122706097982292,0.0425499392545628
0.122549956077083,0.0376912464861344
0.122393814171875,0.0351907742480352
0.122237672266667,0.0319991493996506
0.122081530361458,0.0291778482099676
0.12192538845625,0.0266882855713636
0.121769246551042,0.0244996029150712
0.121613104645833,0.0225579401032333
0.121456962740625,0.0208403477199694
0.121300820835417,0.0193214268060486
0.121144678930208,0.0179761376153399
0.120988537025,0.0167873788315789
0.120832395119792,0.0157214976587869
0.120676253214583,0.0147742134047595
0.120520111309375,0.0139187088114389
0.120363969404167,0.0131446658667734
0.120207827498958,0.0124422086728527
0.12005168559375,0.0118026513026341
0.119895543688542,0.0112261502071363
0.119739401783333,0.0107016538673945
0.119583259878125,0.0102264757392046
0.119427117972917,0.00978876247634997
0.119270976067708,0.00938508693819545
0.1191148341625,0.00900842059932021
0.118958692257292,0.00866459707669613
0.118802550352083,0.00835121209984161
0.118646408446875,0.00804876433275915
0.118490266541667,0.00777626736254294
0.118334124636458,0.00752217410452608
0.11817798273125,0.00728223642544594
0.118021840826042,0.00705933420911561
0.117865698920833,0.0068472918692302
0.117709557015625,0.00664521040758259
0.117553415110417,0.00645179053661569
0.117397273205208,0.00627841212023942
0.1172411313,0.00611146035677947
0.117084989394792,0.00595333451138421
0.116928847489583,0.00580426984649238
0.116772705584375,0.00565913675641467
0.116616563679167,0.0055208398111158
0.116460421773958,0.00538613304602702
0.11630427986875,0.00525878965908298
0.116148137963542,0.00513636573415087
0.115991996058333,0.00502037564022452
0.115835854153125,0.00490931723956824
0.115679712247917,0.00480194667319088
0.115523570342708,0.00469690872637647
0.1153674284375,0.0045953258698408
0.115211286532292,0.00449404126093293
0.115055144627083,0.00439653554939732
0.114899002721875,0.00430376432136584
0.114742860816667,0.00421339253602477
0.114586718911458,0.00412692163001369
0.11443057700625,0.00404217286007747
0.114274435101042,0.0039580066713451
0.114118293195833,0.00387401794331275
0.113962151290625,0.00379372904786388
0.113806009385417,0.00371707543356154
0.113649867480208,0.00363565993105423
0.113493725575,0.003561385065164
0.113337583669792,0.00348896997936432
0.113181441764583,0.00341619836876884
0.113025299859375,0.00334611337582706
0.112869157954167,0.00327460722592054
0.112713016048958,0.00320758687584704
0.11255687414375,0.00313737424069316
0.112400732238542,0.0030768845343134
0.112244590333333,0.00301101387618577
0.112088448428125,0.00294861964611726
0.111932306522917,0.00289103632758772
0.111776164617708,0.00282796697457273
0.1116200227125,0.0027798420071354
0.111463880807292,0.00271371167140417
0.111307738902083,0.00266209112319351
0.111151596996875,0.00261117839830505
0.110995455091667,0.00256576530415943
0.110839313186458,0.00252144809107803
0.11068317128125,0.00248334055370775
0.110527029376042,0.00244653486314578
0.110370887470833,0.00241475987566154
0.110214745565625,0.00239156003279677
0.110058603660417,0.0023739021114838
0.109902461755208,0.00235698149774352
0.10974631985,0.00235360599161664
0.109590177944792,0.00235567050076088
0.109434036039583,0.00236313968783009
0.109277894134375,0.00236144854245865
0.109121752229167,0.00233750569806207
0.108965610323958,0.00226369417832123
0.10880946841875,0.00211181813778496
0.108653326513542,0.00188321104589519
0.108497184608333,0.00165006482210196
0.108341042703125,0.00154551410320189
0.108184900797917,0.00179388528495025
0.108028758892708,0.00257459173419618
0.1078726169875,0.00385515625736872
0.107716475082292,0.00538306238028273
0.107560333177083,0.00689244095097579
0.107404191271875,0.00812954764538688
0.107248049366667,0.00886536208412798
0.107091907461458,0.00897100611196689
0.10693576555625,0.00848067305005609
0.106779623651042,0.00756279276148655
0.106623481745833,0.0064278104951654
0.106467339840625,0.00524740202722187
0.106311197935417,0.00412839722007674
0.106155056030208,0.00312794124013033
0.105998914125,0.00227428158087291
0.105842772219792,0.00157815667486923
0.105686630314583,0.00103830404764227
0.105530488409375,0.000642676276081952
0.105374346504167,0.000371832301785971
0.105218204598958,0.000201368264938113
0.10506206269375,0.000104912223000404
0.104905920788542,5.6149051173625e-05
0.104749778883333,3.20265940348776e-05
0.104593636978125,1.80048048063176e-05
0.104437495072917,8.85604921042617e-06
0.104281353167708,3.35279173828169e-06
0.1041252112625,7.98691160127673e-07
0.103969069357292,6.12831711813686e-07
0.103812927452083,4.53879872381817e-07
0.103656785546875,0

==> 2d/lambda20/0_small.csv <==
x,e
0.1811,0
0.180943858094792,6.10825680743106e-05
0.180787716189583,0.000198625459590642
0.180631574284375,0.000541333404292879
0.180475432379167,0.00133324924952171
0.180319290473958,0.00300328768429534
0.18016314856875,0.00622569640257616
0.180007006663542,0.011939391070459
0.179850864758333,0.0212848106931239
0.179694722853125,0.03544226096095
0.179538580947917,0.0553938515626674
0.179382439042708,0.0816671952689596
0.1792262971375,0.114160315406149
0.179070155232292,0.152094568689744
0.178914013327083,0.19414943394459
0.178757871421875,0.238729657418206
0.178601729516667,0.284197830583699
0.178445587611458,0.329074395093988
0.17828944570625,0.372066458270445
0.178133303801042,0.412081365736485
0.177977161895833,0.448280744054406
0.177821019990625,0.480062893616047
0.177664878085417,0.507158968192996
0.177508736180208,0.529579165518172
0.177352594275,0.547572988586497
0.177196452369792,0.561590171235496
0.177040310464583,0.572146926565192
0.176884168559375,0.579823578315508
0.176728026654167,0.585168460467863
0.176571884748958,0.5886857229078
0.17641574284375,0.590826671435056
0.176259600938542,0.591948918326538
0.176103459033333,0.592364097746134
0.175947317128125,0.592297235224702
0.175791175222917,0.591928405402473
0.175635033317708,0.591389413476802
0.1754788914125,0.590760157553026
0.175322749507292,0.590106952940049
0.175166607602083,0.589448241749711
0.175010465696875,0.588801620658512
0.174854323791667,0.588166582542127
0.174698181886458,0.587536356441737
0.17454203998125,0.586919155077709
0.174385898076042,0.586304707494652
0.174229756170833,0.585701534248729
0.174073614265625,0.585108789558847
0.173917472360417,0.584525153725785
0.173761330455208,0.583956799279795
0.17360518855,0.583396884618423
0.173449046644792,0.582849299066121
0.173292904739583,0.582311679351149
0.173136762834375,0.58178382466237
0.172980620929167,0.58126742965454
0.172824479023958,0.580762645154397
0.17266833711875,0.580268801553202
0.172512195213542,0.57978619542286
0.172356053308333,0.579315085381906
0.172199911403125,0.578850967272625
0.172043769497917,0.578401241179548
0.171887627592708,0.577958856999006
0.1717314856875,0.577529976825598
0.171575343782292,0.577115887701518
0.171419201877083,0.576707016141219
0.171263059971875,0.576316650848376
0.171106918066667,0.575926896952557
0.170950776161458,0.575547534014276
0.17079463425625,0.575178884668059
0.170638492351042,0.574810159098179
0.170482350445833,0.574464536533052
0.170326208540625,0.574119950136388
0.170170066635417,0.573791954767033
0.170013924730208,0.573475799483802
0.169857782825,0.573155714691905
0.169701640919792,0.572853958341795
0.169545499014583,0.572541730853264
0.169389357109375,0.572241320049213
0.169233215204167,0.57194896227006
0.169077073298958,0.571655829724439
0.16892093139375,0.571386964721982
0.168764789488542,0.571112102054734
0.168608647583333,0.570851229674555
0.168452505678125,0.57059055795474
0.168296363772917,0.570321895551388
0.168140221867708,0.570063727703368
0.1679840799625,0.569792622115627
0.167827938057292,0.569534669202824
0.167671796152083,0.569277878620434
0.167515654246875,0.56902417895109
0.167359512341667,0.568782017167066
0.167203370436458,0.568529696690921
0.16704722853125,0.568282865145806
0.166891086626042,0.568023144521361
0.166734944720833,0.567759489171103
0.166578802815625,0.567493155021853
0.166422660910417,0.567219907253644
0.166266519005208,0.56695480338973
0.1661103771,0.566682025278488
0.165954235194792,0.566414639336941
0.165798093289583,0.56613800441741
0.165641951384375,0.565852671693718
0.165485809479167,0.565560585951404
0.165329667573958,0.565249684351549
0.16517352566875,0.564939253665896
0.165017383763542,0.564612908334211
0.164861241858333,0.564287490156451
0.164705099953125,0.563956984252568
0.164548958047917,0.56361369024871
0.164392816142708,0.56327126980306
0.1642366742375,0.562903859615192
0.164080532332292,0.562531644833702
0.163924390427083,0.56214039328179
0.163768248521875,0.561732876354333
0.163612106616667,0.561322879924497
0.163455964711458,0.560890122181383
0.16329982280625,0.560459063545171
0.163143680901042,0.560009300356095
0.162987538995833,0.559546347988442
0.162831397090625,0.559073922189864
0.162675255185417,0.558573894897289
0.162519113280208,0.558067500403253
0.162362971375,0.557536876111194
0.162206829469792,0.556993441570081
0.162050687564583,0.556438287674406
0.161894545659375,0.555862091723673
0.161738403754167,0.555278212861172
0.161582261848958,0.554671795994621
0.16142611994375,0.554050726606277
0.161269978038542,0.553411813878567
0.161113836133333,0.552752151916832
0.160957694228125,0.552077923350685
0.160801552322917,0.551383918457325
0.160645410417708,0.550673901178131
0.1604892685125,0.549946217518514
0.160333126607292,0.549200598898495
0.160176984702083,0.548435923361904
0.160020842796875,0.5476543990166
0.159864700891667,0.546852764393292
0.159708558986458,0.546035126857531
0.15955241708125,0.545200637098916
0.159396275176042,0.544346535590216
0.159240133270833,0.543479336203183
0.159083991365625,0.542588265410234
0.158927849460417,0.541682583418661
0.158771707555208,0.540755804687226
0.15861556565,0.539808986020664
0.158459423744792,0.538850227956889
0.158303281839583,0.53786852809923
0.158147139934375,0.536879470137195
0.157990998029167,0.535870606056173
0.157834856123958,0.534847256555676
0.15767871421875,0.533810017640388
0.157522572313542,0.53274817083628
0.157366430408333,0.531675610260465
0.157210288503125,0.530578549950853
0.157054146597917,0.529470471651179
0.156898004692708,0.528348037207361
0.1567418627875,0.52721172082432
0.156585720882292,0.526069697073213
0.156429578977083,0.524909750251344
0.156273437071875,0.523743044920357
0.156117295166667,0.522556425608543
0.155961153261458,0.521357093112476
0.15580501135625,0.520141796327159
0.155648869451042,0.518910744399063
0.155492727545833,0.517673884254926
0.155336585640625,0.516421498266989
0.155180443735417,0.51517088218629
0.155024301830208,0.513906950380137
0.154868159925,0.512639523131345
0.154712018019792,0.511363761666319
0.154555876114583,0.510071265193874
0.154399734209375,0.508777042023367
0.154243592304167,0.507460562099472
0.154087450398958,0.506145867964552
0.15393130849375,0.504820097442387
0.153775166588542,0.503490595909407
0.153619024683333,0.502167589618117
0.153462882778125,0.500830971514718
0.153306740872917,0.499505532670159
0.153150598967708,0.498164669658223
0.1529944570625,0.496823226025451
0.152838315157292,0.495477319067097
0.152682173252083,0.494117569011618
0.152526031346875,0.492767980986022
0.152369889441667,0.491404427024978
0.152213747536458,0.490053990110773
0.15205760563125,0.488702548824374
0.151901463726042,0.487351755004115
0.151745321820833,0.486011938590717
0.151589179915625,0.484660238172885
0.151433038010417,0.483320103435582
0.151276896105208,0.481970132883367
0.1511207542,0.480623766668217
0.150964612294792,0.479282414983978
0.150808470389583,0.477937559389044
0.150652328484375,0.476609177989502
0.150496186579167,0.475277917319422
0.150340044673958,0.473959673933814
0.15018390276875,0.472645176670045
0.150027760863542,0.47133242953527
0.149871618958333,0.470029362166422
0.149715477053125,0.468723166432167
0.149559335147917,0.467427845554093
0.149403193242708,0.466134616355089
0.1492470513375,0.464849186947235
0.149090909432292,0.463573446229362
0.148934767527083,0.462302319989928
0.148778625621875,0.46104239177674
0.148622483716667,0.459787013588842
0.148466341811458,0.458539621585581
0.14831019990625,0.457298765143973
0.148154058001042,0.456064103259945
0.147997916095833,0.454837247819167
0.147841774190625,0.453617675799635
0.147685632285417,0.452405548881878
0.147529490380208,0.451201109977616
0.147373348475,0.450003768862466
0.147217206569792,0.448811999262501
0.147061064664583,0.447627908665273
0.146904922759375,0.446448096753674
0.146748780854167,0.445276159411083
0.146592638948958,0.444110562899171
0.14643649704375,0.44295124332044
0.146280355138542,0.441800945803896
0.146124213233333,0.440654397855245
0.145968071328125,0.439515306890761
0.145811929422917,0.438379094674719
0.145655787517708,0.437245095894028
0.1454996456125,0.436115018762036
0.145343503707292,0.434984700805773
0.145187361802083,0.433859299343153
0.145031219896875,0.432736662212212
0.144875077991667,0.43161788248981
0.144718936086458,0.43050517480257
0.14456279418125,0.42939306351249
0.144406652276042,0.428284735668116
0.144250510370833,0.427174694000071
0.144094368465625,0.426060879642815
0.143938226560417,0.424945761209891
0.143782084655208,0.423822831508861
0.14362594275,0.422699434135504
0.143469800844792,0.421572024367097
0.143313658939583,0.420442709169737
0.143157517034375,0.41931509468426
0.143001375129167,0.418181239327325
0.142845233223958,0.417048285492282
0.14268909131875,0.415905791009568
0.142532949413542,0.414755540112551
0.142376807508333,0.413596305286489
0.142220665603125,0.412421315076351
0.142064523697917,0.411239252135842
0.141908381792708,0.410042260099239
0.1417522398875,0.408838280388325
0.141596097982292,0.407624903097004
0.141439956077083,0.406401370838809
0.141283814171875,0.405170765241949
0.141127672266667,0.403924881336483
0.140971530361458,0.402667432561036
0.14081538845625,0.401390968034851
0.140659246551042,0.400096409171345
0.140503104645833,0.398781762409126
0.140346962740625,0.397446910625485
0.140190820835417,0.396093996235127
0.140034678930208,0.394722186912138
0.139878537025,0.393334930081004
0.139722395119792,0.391928554734279
0.139566253214583,0.390505745719263
0.139410111309375,0.389060881816212
0.139253969404167,0.387594692527263
0.139097827498958,0.386103092994812
0.13894168559375,0.384584443606746
0.138785543688542,0.38304058276715
0.138629401783333,0.381466796462212
0.138473259878125,0.379870047307682
0.138317117972917,0.378244698341136
0.138160976067708,0.37659603518339
0.1380048341625,0.374921297677741
0.137848692257292,0.373218744717355
0.137692550352083,0.371490918225083
0.137536408446875,0.369729815078477
0.137380266541667,0.367941283934239
0.137224124636458,0.366117762351633
0.13706798273125,0.364262781749315
0.136911840826042,0.362375544561563
0.136755698920833,0.360453817166481
0.136599557015625,0.358502379112993
0.136443415110417,0.356515731506285
0.136287273205208,0.354498375369302
0.1361311313,0.352446311469918
0.135974989394792,0.350359910448644
0.135818847489583,0.348238830202604
0.135662705584375,0.346080695857321
0.135506563679167,0.343886877328528
0.135350421773958,0.341655725092883
0.13519427986875,0.33938783940955
0.135038137963542,0.337082903164621
0.134881996058333,0.334740693066762
0.134725854153125,0.33236026148273
0.134569712247917,0.329942121308701
0.134413570342708,0.327483628928694
0.1342574284375,0.324986532963935
0.134101286532292,0.322448244816336
0.133945144627083,0.319870052257066
0.133789002721875,0.317251978723142
0.133632860816667,0.314592633420455
0.133476718911458,0.311895173352032
0.13332057700625,0.309155077357695
0.133164435101042,0.306376492674034
0.133008293195833,0.303554315685412
0.132852151290625,0.300690413362037
0.132696009385417,0.297782733522377
0.132539867480208,0.29482933334624
0.132383725575,0.291833019550247
0.132227583669792,0.288788948963601
0.132071441764583,0.285703444875379
0.131915299859375,0.282570681266016
0.131759157954167,0.27939649853208
0.131603016048958,0.27617688326032
0.13144687414375,0.272912591970338
0.131290732238542,0.269604251761788
0.131134590333333,0.266245298510505
0.130978448428125,0.262842245741597
0.130822306522917,0.259383744609609
0.130666164617708,0.255878842744547
0.1305100227125,0.252319122991017
0.130353880807292,0.248708325670193
0.130197738902083,0.245048166018829
0.130041596996875,0.241331530295411
0.129885455091667,0.237569774657985
0.129729313186458,0.233748433813418
0.12957317128125,0.229879051724894
0.129417029376042,0.225950702869064
0.129260887470833,0.221964214225763
0.129104745565625,0.217920898981279
0.128948603660417,0.213808945159057
0.128792461755208,0.209639962870884
0.12863631985,0.205398208752571
0.128480177944792,0.201094506190621
0.128324036039583,0.196720868212058
0.128167894134375,0.192276434300574
0.128011752229167,0.187765698950078
0.127855610323958,0.1831752636285
0.12769946841875,0.178515705970459
0.127543326513542,0.173771045388037
0.127387184608333,0.168946137657856
0.127231042703125,0.164034506494889
0.127074900797917,0.15902844611648
0.126918758892708,0.153934076746762
0.1267626169875,0.148735775554596
0.126606475082292,0.143442192999475
0.126450333177083,0.138043015117032
0.126294191271875,0.132536867849019
0.126138049366667,0.126926864637496
0.125981907461458,0.121200570887698
0.12582576555625,0.115369928503766
0.125669623651042,0.109424246521199
0.125513481745833,0.10337327433732
0.125357339840625,0.0972244805531598
0.125201197935417,0.0909842020498334
0.125045056030208,0.0846830638529435
0.124888914125,0.0783364756828677
0.124732772219792,0.0719947018112114
0.124576630314583,0.065711895335948
0.124420488409375,0.059557111997943
0.124264346504167,0.0536172881096357
0.124108204598958,0.0479837821459675
0.12395206269375,0.0427340190423775
0.123795920788542,0.037952077309235
0.123639778883333,0.0404756043137754
0.123483636978125,0.0382694001847501
0.123327495072917,0.0365764009206691
0.123171353167708,0.0353385251590945
0.1230152112625,0.0344583748225991
0.122859069357292,0.0338289387063238
0.122702927452083,0.0333467191528699
0.122546785546875,0.0328954106439658
0.122390643641667,0.032418734529888
0.122234501736458,0.0320453887554959
0.12207835983125,0.0321111333996786
0.121922217926042,0.0329787612210012
0.121766076020833,0.0344043963427465
0.121609934115625,0.0354592659987949
0.121453792210417,0.0354919284953834
0.121297650305208,0.0346151666688455
0.1211415084,0.0331579058995775
0.120985366494792,0.0312508617371278
0.120829224589583,0.0289464622550886
0.120673082684375,0.0263086154327876
0.120516940779167,0.0234175698734017
0.120360798873958,0.0203733032242962
0.12020465696875,0.0172768723881217
0.120048515063542,0.0142364881169349
0.119892373158333,0.0113569484071872
0.119736231253125,0.00873440463855612
0.119580089347917,0.0064483557482922
0.119423947442708,0.0045488977777836
0.1192678055375,0.00305202252530808
0.119111663632292,0.00193801106068465
0.118955521727083,0.00115885718412867
0.118799379821875,0.000649297762617815
0.118643237916667,0.000339262468098874
0.118487096011458,0.000164729674010328
0.11833095410625,7.42522417883915e-05
0.118174812201042,3.12103935741698e-05
0.118018670295833,1.23912696490583e-05
0.117862528390625,4.71369139366771e-06
0.117706386485417,1.68842498939061e-06
0.117550244580208,5.01323474755885e-07
0.117394102675,0

==> 2d/lambda20/25.csv <==
x,e
0.181103170530208,0
0.180947028625,6.35216957069792e-05
0.180790886719792,0.000208374312827592
0.180634744814583,0.000572202469378416
0.180478602909375,0.00141667370413095
0.180322461004167,0.00320155604717909
0.180166319098958,0.0066496565192152
0.18001017719375,0.0127645888742277
0.179854035288542,0.0227555211948632
0.179697893383333,0.0378616542622844
0.179541751478125,0.0590865217248322
0.179385609572917,0.0869427512517632
0.179229467667708,0.121302832273644
0.1790733257625,0.161353572065768
0.178917183857292,0.205795440149136
0.178761041952083,0.253043256855216
0.178604900046875,0.301445178773793
0.178448758141667,0.349480151974451
0.178292616236458,0.395681265178331
0.17813647433125,0.438840581758338
0.177980332426042,0.477924164204901
0.177824190520833,0.512226911235665
0.177668048615625,0.54145287183178
0.177511906710417,0.565532740201709
0.177355764805208,0.584851749889539
0.1771996229,0.599809067930592
0.177043480994792,0.61105656455959
0.176887339089583,0.619214434552791
0.176731197184375,0.624835713263616
0.176575055279167,0.628552988712607
0.176418913373958,0.630742986032682
0.17626277146875,0.631867496701646
0.176106629563542,0.632222478245052
0.175950487658333,0.632035222662824
0.175794345753125,0.631546330421725
0.175638203847917,0.630845583487889
0.175482061942708,0.630050010033664
0.1753259200375,0.629226860233103
0.175169778132292,0.628367375271768
0.175013636227083,0.627522335186258
0.174857494321875,0.626666389168003
0.174701352416667,0.625793811380898
0.174545210511458,0.624937858395087
0.17438906860625,0.624053280769054
0.174232926701042,0.623182591193925
0.174076784795833,0.622304530971463
0.173920642890625,0.621417784661527
0.173764500985417,0.620538187664402
0.173608359080208,0.619644971086617
0.173452217175,0.618751400215982
0.173296075269792,0.617853884452631
0.173139933364583,0.616953253331591
0.172983791459375,0.616043755244927
0.172827649554167,0.61514349573931
0.172671507648958,0.614221136239815
0.17251536574375,0.613308725106722
0.172359223838542,0.612385295628827
0.172203081933333,0.611449697885071
0.172046940028125,0.610531695750028
0.171890798122917,0.609585481636324
0.171734656217708,0.608660093079443
0.1715785143125,0.607720227136984
0.171422372407292,0.606771452044916
0.171266230502083,0.605830827152758
0.171110088596875,0.604865141975261
0.170953946691667,0.603905078259434
0.170797804786458,0.602943158767771
0.17064166288125,0.601966539072599
0.170485520976042,0.601010176439247
0.170329379070833,0.60003620503866
0.170173237165625,0.599061934706469
0.170017095260417,0.598094727841012
0.169860953355208,0.597088546439026
0.16970481145,0.596114242544615
0.169548669544792,0.595097110274059
0.169392527639583,0.594103366628463
0.169236385734375,0.59310622280212
0.169080243829167,0.59209302876316
0.168924101923958,0.59111650955111
0.16876796001875,0.59008597939716
0.168611818113542,0.589102000186213
0.168455676208333,0.588059998322727
0.168299534303125,0.587044408345649
0.168143392397917,0.586014176994275
0.167987250492708,0.584966992636659
0.1678311085875,0.583968752371024
0.167674966682292,0.582906266649139
0.167518824777083,0.581919662434246
0.167362682871875,0.580862286937542
0.167206540966667,0.579839217898096
0.167050399061458,0.578804387907274
0.16689425715625,0.57772653513548
0.166738115251042,0.576713603790551
0.166581973345833,0.575624233148426
0.166425831440625,0.574606303963542
0.166269689535417,0.573556348423465
0.166113547630208,0.572506172593403
0.165957405725,0.571487970896837
0.165801263819792,0.570412824108494
0.165645121914583,0.569377845266152
0.165488980009375,0.568314505350629
0.165332838104167,0.567243444764369
0.165176696198958,0.566208410449782
0.16502055429375,0.565135160313017
0.164864412388542,0.56409981068878
0.164708270483333,0.563062047248775
0.164552128578125,0.561994525598201
0.164395986672917,0.560979685232213
0.164239844767708,0.559894830303805
0.1640837028625,0.558860870253894
0.163927560957292,0.557804361276021
0.163771419052083,0.556734684167503
0.163615277146875,0.555721499160793
0.163459135241667,0.554641863502732
0.163302993336458,0.553635012548137
0.16314685143125,0.552579534629003
0.162990709526042,0.551540349433487
0.162834567620833,0.55051404678199
0.162678425715625,0.549449228338298
0.162522283810417,0.548431246464512
0.162366141905208,0.547375512864662
0.16221,0.546348952275694
0.162053858094792,0.545317574613818
0.161897716189583,0.544282815368617
0.161741574284375,0.543261608659771
0.161585432379167,0.54222800894402
0.161429290473958,0.541202882073013
0.16127314856875,0.540174959052992
0.161117006663542,0.539148503892159
0.160960864758333,0.538124483331587
0.160804722853125,0.537101834271029
0.160648580947917,0.536079851910696
0.160492439042708,0.535057558884137
0.1603362971375,0.534038034207235
0.160180155232292,0.533013453207021
0.160024013327083,0.531996737872384
0.159867871421875,0.530975892155481
0.159711729516667,0.529958895227732
0.159555587611458,0.528946782297087
0.15939944570625,0.52792421157394
0.159243303801042,0.52691608524769
0.159087161895833,0.525885404209267
0.158931019990625,0.524873732927956
0.158774878085417,0.52384143875966
0.158618736180208,0.522823816246391
0.158462594275,0.521803283723713
0.158306452369792,0.52077827068711
0.158150310464583,0.519775548223954
0.157994168559375,0.518737386890758
0.157838026654167,0.517740708880201
0.157681884748958,0.516690777294647
0.15752574284375,0.515678391706702
0.157369600938542,0.514635590944319
0.157213459033333,0.513594290014381
0.157057317128125,0.512578355202948
0.156901175222917,0.51151781978606
0.156745033317708,0.510520181528753
0.1565888914125,0.509462459181117
0.156432749507292,0.508446488348659
0.156276607602083,0.507405432286857
0.156120465696875,0.506347211174268
0.155964323791667,0.505315433604341
0.155808181886458,0.504237437767969
0.15565203998125,0.503193264290857
0.155495898076042,0.502137341869258
0.155339756170833,0.501069388422458
0.155183614265625,0.500040300771101
0.155027472360417,0.498963852340467
0.154871330455208,0.497917226556662
0.15471518855,0.49685764424422
0.154559046644792,0.495755425905029
0.154402904739583,0.494717892835
0.154246762834375,0.493582587604456
0.154090620929167,0.492537308109529
0.153934479023958,0.491429793009492
0.15377833711875,0.490340428428075
0.153622195213542,0.489287307508025
0.153466053308333,0.488150334563772
0.153309911403125,0.487113935015269
0.153153769497917,0.485963119535671
0.152997627592708,0.484885878673512
0.1528414856875,0.483758409378072
0.152685343782292,0.482625534434143
0.152529201877083,0.481527444229307
0.152373059971875,0.480371547057184
0.152216918066667,0.479275747114058
0.152060776161458,0.478130019426508
0.15190463425625,0.477008547221418
0.151748492351042,0.475873085144109
0.151592350445833,0.474721329393684
0.151436208540625,0.473575042388143
0.151280066635417,0.472409725656213
0.151123924730208,0.471241037337585
0.150967782825,0.470077153660364
0.150811640919792,0.46889400527061
0.150655499014583,0.467728185041526
0.150499357109375,0.466541584009601
0.150343215204167,0.465358869281671
0.150187073298958,0.46416975355566
0.15003093139375,0.462961875805386
0.149874789488542,0.461763708093569
0.149718647583333,0.460535980496744
0.149562505678125,0.459323585358301
0.149406363772917,0.45808708821363
0.149250221867708,0.456858806103151
0.1490940799625,0.455617640870318
0.148937938057292,0.454372387274659
0.148781796152083,0.453122289057669
0.148625654246875,0.451859938918668
0.148469512341667,0.450595145206442
0.148313370436458,0.449318612784823
0.14815722853125,0.448037045268573
0.148001086626042,0.446749132493598
0.147844944720833,0.445452050421492
0.147688802815625,0.444150461354479
0.147532660910417,0.442839797670911
0.147376519005208,0.44151889398752
0.1472203771,0.440195684790889
0.147064235194792,0.438854742339215
0.146908093289583,0.437517895996474
0.146751951384375,0.436163841776133
0.146595809479167,0.43481073920891
0.146439667573958,0.433449417061569
0.14628352566875,0.432078697213963
0.146127383763542,0.430704935772503
0.145971241858333,0.42931949431324
0.145815099953125,0.427920229161669
0.145658958047917,0.426525384700553
0.145502816142708,0.425096618728165
0.1453466742375,0.423692348699098
0.145190532332292,0.422249201674653
0.145034390427083,0.420824494689045
0.144878248521875,0.41938987656914
0.144722106616667,0.417930113918405
0.144565964711458,0.416509894682199
0.14440982280625,0.41501210546023
0.144253680901042,0.413583922243564
0.144097538995833,0.412067345707181
0.143941397090625,0.410599221720415
0.143785255185417,0.409092656825568
0.143629113280208,0.407573817126226
0.143472971375,0.406088118799773
0.143316829469792,0.404537898973197
0.143160687564583,0.403052357293887
0.143004545659375,0.40149942556852
0.142848403754167,0.399980583353373
0.142692261848958,0.398433757326537
0.14253611994375,0.396869251791576
0.142379978038542,0.395312361872077
0.142223836133333,0.393723423900094
0.142067694228125,0.392136122048783
0.141911552322917,0.390551020522615
0.141755410417708,0.388931031984926
0.1415992685125,0.387352466475062
0.141443126607292,0.385716646005207
0.141286984702083,0.384117500451742
0.141130842796875,0.382483636631845
0.140974700891667,0.380835735805748
0.140818558986458,0.379204912243908
0.14066241708125,0.377507706874598
0.140506275176042,0.375865765963424
0.140350133270833,0.374144482925845
0.140193991365625,0.372475960892355
0.140037849460417,0.370754433721764
0.139881707555208,0.36905357946779
0.13972556565,0.367333908456934
0.139569423744792,0.365602377402356
0.139413281839583,0.363868778046532
0.139257139934375,0.362107810683535
0.139100998029167,0.36034755210964
0.138944856123958,0.358556178779782
0.13878871421875,0.356769936845862
0.138632572313542,0.354949757657745
0.138476430408333,0.353143066488975
0.138320288503125,0.351299681939247
0.138164146597917,0.349470680347242
0.138008004692708,0.347608916505207
0.1378518627875,0.345748756555864
0.137695720882292,0.343866727881985
0.137539578977083,0.341969839174697
0.137383437071875,0.340060349897585
0.137227295166667,0.33812997060426
0.137071153261458,0.336187394152045
0.13691501135625,0.334228819369065
0.136758869451042,0.332253504447556
0.136602727545833,0.330266312505587
0.136446585640625,0.3282615197096
0.136290443735417,0.326240324944878
0.136134301830208,0.324206096458992
0.135978159925,0.322147502750433
0.135822018019792,0.320078923881402
0.135665876114583,0.317984496521275
0.135509734209375,0.315876501377555
0.135353592304167,0.313747973357957
0.135197450398958,0.311600051535835
0.13504130849375,0.309434017871645
0.134885166588542,0.307248658078524
0.134729024683333,0.305038612223457
0.134572882778125,0.302815487754076
0.134416740872917,0.300558865695383
0.134260598967708,0.298292456154733
0.1341044570625,0.295992919960179
0.133948315157292,0.293676965930355
0.133792173252083,0.291337710517869
0.133636031346875,0.288971019237143
0.133479889441667,0.286586986403572
0.133323747536458,0.284173346929427
0.13316760563125,0.281732722490285
0.133011463726042,0.27927408824674
0.132855321820833,0.276768703274708
0.132699179915625,0.274259136472603
0.132543038010417,0.271692377870361
0.132386896105208,0.269119654488748
0.1322307542,0.266501783034738
0.132074612294792,0.263855492272997
0.131918470389583,0.261191236490763
0.131762328484375,0.258468794884051
0.131606186579167,0.255749415246314
0.131450044673958,0.252954450432827
0.13129390276875,0.250162195272585
0.131137760863542,0.247297488653654
0.130981618958333,0.24441785374934
0.130825477053125,0.241480751149874
0.130669335147917,0.238509975267295
0.130513193242708,0.235493460723853
0.1303570513375,0.232434525090917
0.130200909432292,0.229331229283023
0.130044767527083,0.226184076405156
0.129888625621875,0.222988147045871
0.129732483716667,0.219743955555832
0.129576341811458,0.216449390801376
0.12942019990625,0.213094856439178
0.129264058001042,0.209693027226233
0.129107916095833,0.206218124293293
0.128951774190625,0.202698235020159
0.128795632285417,0.199098171116712
0.128639490380208,0.195449853345094
0.128483348475,0.191720244624968
0.128327206569792,0.187934962790808
0.128171064664583,0.18406623027127
0.128014922759375,0.180134789139889
0.127858780854167,0.17611176887659
0.127702638948958,0.172020639582734
0.12754649704375,0.167827477340502
0.127390355138542,0.163558215029049
0.127234213233333,0.159181815753456
0.127078071328125,0.154714347132556
0.126921929422917,0.150142752643562
0.126765787517708,0.145459401243281
0.1266096456125,0.140677004817774
0.126453503707292,0.135763505115235
0.126297361802083,0.130748779218004
0.126141219896875,0.125592339653539
0.125985077991667,0.120322877731677
0.125828936086458,0.114911485958802
0.12567279418125,0.109374718814779
0.125516652276042,0.103702654735764
0.125360510370833,0.0979069504269941
0.125204368465625,0.0919919535565768
0.125048226560417,0.0859768885254525
0.124892084655208,0.0798825645569458
0.12473594275,0.0737448490722424
0.124579800844792,0.0676124224782398
0.124423658939583,0.0615566246752535
0.124267517034375,0.0556390011448614
0.124111375129167,0.0499489638239149
0.123955233223958,0.0445616029501617
0.12379909131875,0.0395377759953023
0.123642949413542,0.0349127477886312
0.123486807508333,0.0306878894903386
0.123330665603125,0.0268518553596651
0.123174523697917,0.0233522904302644
0.123018381792708,0.0201770994723566
0.1228622398875,0.0172656814219739
0.122706097982292,0.0146028910494463
0.122549956077083,0.0121514849697849
0.122393814171875,0.00990013742342118
0.122237672266667,0.00784209546123898
0.122081530361458,0.00596580920734255
0.12192538845625,0.00429337727066672
0.121769246551042,0.00286648305256633
0.121613104645833,0.0019057127419636
0.121456962740625,0.00190132282692576
0.121300820835417,0.00271721420774147
0.121144678930208,0.00378873569252315
0.120988537025,0.00491837209615855
0.120832395119792,0.00600352826528455
0.120676253214583,0.00703751353600587
0.120520111309375,0.00798783814499132
0.120363969404167,0.00887512489744204
0.120207827498958,0.00970431971122478
0.12005168559375,0.0104956426500025
0.119895543688542,0.0112701172193919
0.119739401783333,0.0119965962662027
0.119583259878125,0.0127034676687128
0.119427117972917,0.013345576174406
0.119270976067708,0.0139341957691534
0.1191148341625,0.0144564658029252
0.118958692257292,0.014936875565684
0.118802550352083,0.0153963654527401
0.118646408446875,0.015836907498875
0.118490266541667,0.0162798412550743
0.118334124636458,0.0166899634459064
0.11817798273125,0.0170557663380496
0.118021840826042,0.0173686107899755
0.117865698920833,0.0176280429691502
0.117709557015625,0.0178516799659393
0.117553415110417,0.0180585763775913
0.117397273205208,0.0182712991294856
0.1172411313,0.0184760665944629
0.117084989394792,0.0186733876760862
0.116928847489583,0.0188349333154129
0.116772705584375,0.0189459764643415
0.116616563679167,0.019012395985641
0.116460421773958,0.0190458498207028
0.11630427986875,0.0190767308849394
0.116148137963542,0.0191093141523248
0.115991996058333,0.0191544365355073
0.115835854153125,0.0191875846295652
0.115679712247917,0.0191978947172561
0.115523570342708,0.0191652238838953
0.1153674284375,0.0190928668451482
0.115211286532292,0.0189967765024965
0.115055144627083,0.018896657193118
0.114899002721875,0.0188135134366252
0.114742860816667,0.0187478326306138
0.114586718911458,0.0186832883650914
0.11443057700625,0.0186002310112502
0.114274435101042,0.0184813866126937
0.114118293195833,0.0183294784260765
0.113962151290625,0.0181602108325783
0.113806009385417,0.0179970751710281
0.113649867480208,0.0178567761501518
0.113493725575,0.0177397369867284
0.113337583669792,0.017633493730659
0.113181441764583,0.0175163496083071
0.113025299859375,0.0173727404617198
0.112869157954167,0.0172027073581357
0.112713016048958,0.0170226989828143
0.11255687414375,0.0168565162432456
0.112400732238542,0.0167210857095023
0.112244590333333,0.0166156629236231
0.112088448428125,0.0165286205850104
0.111932306522917,0.0164396850170655
0.111776164617708,0.0163283663459935
0.1116200227125,0.0162006565590161
0.111463880807292,0.0160665418974677
0.111307738902083,0.0159546703614652
0.111151596996875,0.0158745611776543
0.110995455091667,0.0158409572518099
0.110839313186458,0.0158223167874132
0.11068317128125,0.0158045373510119
0.110527029376042,0.015771802091774
0.110370887470833,0.0157180125184281
0.110214745565625,0.0156685301686646
0.110058603660417,0.0156339842074677
0.109902461755208,0.0156471988393299
0.10974631985,0.0156868994230083
0.109590177944792,0.0157557121536469
0.109434036039583,0.0158310218592997
0.109277894134375,0.0158725279214496
0.109121752229167,0.0159102183705771
0.108965610323958,0.0159317989676055
0.10880946841875,0.0159846227296939
0.108653326513542,0.0160614914847196
0.108497184608333,0.0161878817142214
0.108341042703125,0.0163163231358499
0.108184900797917,0.0164400527242494
0.108028758892708,0.0165477729275981
0.1078726169875,0.0166183746563236
0.107716475082292,0.0166961677586638
0.107560333177083,0.0167707361687093
0.107404191271875,0.0168931308077938
0.107248049366667,0.0170299930479824
0.107091907461458,0.0171948088044201
0.10693576555625,0.0173462556911488
0.106779623651042,0.0174573414120842
0.106623481745833,0.0175499781271173
0.106467339840625,0.0176165561137953
0.106311197935417,0.0177080215601874
0.106155056030208,0.0178162904553502
0.105998914125,0.0179592369416112
0.105842772219792,0.0181015407609018
0.105686630314583,0.0182249554420903
0.105530488409375,0.01832680005065
0.105374346504167,0.0183812537476801
0.105218204598958,0.0184330313789479
0.10506206269375,0.0184793332338513
0.104905920788542,0.0185614899375009
0.104749778883333,0.0186605646493258
0.104593636978125,0.0187785110780978
0.104437495072917,0.0188733061217677
0.104281353167708,0.0189293357423468
0.1041252112625,0.0189531100759093
0.103969069357292,0.0189532163973798
0.103812927452083,0.0189698466156996
0.103656785546875,0.0190059282002025
0.103500643641667,0.0190713119564047
0.103344501736458,0.0191401054199671
0.10318835983125,0.0191897268800825
0.103032217926042,0.0192107126859261
0.102876076020833,0.0191895235743363
0.102719934115625,0.0191572040743017
0.102563792210417,0.0191291266499191
0.102407650305208,0.0191310964298245
0.1022515084,0.019159657515876
0.102095366494792,0.019201349396827
0.101939224589583,0.0192254809937489
0.101783082684375,0.0192149299171545
0.101626940779167,0.0191709478717167
0.101470798873958,0.0191110269814196
0.10131465696875,0.0190640807093704
0.101158515063542,0.0190470807185537
0.101002373158333,0.01906108212836
0.100846231253125,0.0190885408504242
0.100690089347917,0.0191038253373789
0.100533947442708,0.019085979402002
0.1003778055375,0.01903833045751
0.100221663632292,0.0189765899583103
0.100065521727083,0.0189312169446031
0.099909379821875,0.0189197089674701
0.0997532379166667,0.0189425310591499
0.0995970960114583,0.0189805329022335
0.09944095410625,0.0190069141188732
0.0992848122010417,0.0190080642543353
0.0991286702958333,0.0189759429381653
0.098972528390625,0.0189390585459031
0.0988163864854167,0.0189139936118171
0.0986602445802083,0.0189290125196514
0.098504102675,0.018979318200521
0.0983479607697917,0.0190504957534755
0.0981918188645833,0.0191171962707572
0.098035676959375,0.0191437210388019
0.0978795350541667,0.0191529640843117
0.0977233931489583,0.0191420133350593
0.09756725124375,0.0191592976448588
0.0974111093385417,0.019211176159987
0.0972549674333333,0.0193028582875335
0.097098825528125,0.0194089948263504
0.0969426836229167,0.0195019755335536
0.0967865417177083,0.0195776085331881
0.0966303998125,0.019611208682358
0.0964742579072917,0.0196503046016525
0.0963181160020833,0.0196936107341896
0.096161974096875,0.0197829157299301
0.0960058321916667,0.0199026374419014
0.0958496902864583,0.0200473828242561
0.09569354838125,0.0201831486475017
0.0955374064760417,0.0202742603124496
0.0953812645708333,0.020345663779739
0.095225122665625,0.0203927857270532
0.0950689807604167,0.0204660753372604
0.0949128388552083,0.0205733905561562
0.09475669695,0.0207198905262951
0.0946005550447917,0.0208738252452477
0.0944444131395833,0.0210125210438185
0.094288271234375,0.0211262675639103
0.0941321293291667,0.02119519967788
0.0939759874239583,0.0212612869925941
0.09381984551875,0.0213361496615441
0.0936637036135417,0.0214439721777289
0.0935075617083333,0.0215858012984275
0.093351419803125,0.021747465665939
0.0931952778979167,0.0218832040891261
0.0930391359927083,0.0219932781454682
0.0928829940875,0.022048695932899
0.0927268521822917,0.0221051060786303
0.0925707102770833,0.0221567772662798
0.092414568371875,0.00111766799948049
0.0922584264666667,0.00112004434583284
0.0921022845614583,0.00111659786830866
0.09194614265625,0.00111732573774194
0.0917900007510417,0.00111437478464939
0.0916338588458333,0.00111238677894088
0.091477716940625,0.00110961238675069
0.0913215750354167,0.00110671501720477
0.0911654331302083,0.00110418058580798
0.091009291225,0.00110139969688218
0.0908531493197917,0.00109875506162537
0.0906970074145833,0.00109534919886042
0.090540865509375,0.0010917699139291
0.0903847236041667,0.00108691531179768
0.0902285816989583,0.00108224598350802
0.09007243979375,0.00107793227865359
0.0899162978885417,0.00107344933766713
0.0897601559833333,0.00106945377416351
0.089604014078125,0.0010641112814265
0.0894478721729167,0.0010608843211451
0.0892917302677083,0.00105387016781872
0.0891355883625,0.00104909550314233
0.0889794464572917,0.0010422810153944
0.0888233045520833,0.00103386518748191
0.088667162646875,0.00102767623471056
0.0885110207416667,0.00101981744278951
0.0883548788364583,0.00101519672271491
0.08819873693125,0.00100547037641332
0.0880425950260417,0.00100078205289776
0.0878864531208333,0.000989568586693679
0.087730311215625,0.000982808177417772
0.0875741693104167,0.000975074249854605
0.0874180274052083,0.000967790558698185
0.0872618855,0.000960708153098608
0.0871057435947917,0.000950813353946128
0.0869496016895833,0.000946165520813942
0.086793459784375,0.000933281734881174
0.0866373178791667,0.000928338822046122
0.0864811759739583,0.000915842656351874
0.08632503406875,0.000904713418161058
0.0861688921635417,0.000894348511561388
0.0860127502583333,0.000882533686131297
0.085856608353125,0.000875738003292375
0.0857004664479167,0.000862271418629813
0.0855443245427083,0.000855807773775671
0.0853881826375,0.000841508733398037
0.0852320407322917,0.000833060177542784
0.0850758988270833,0.000823587699609304
0.084919756921875,0.000815445862379864
0.0847636150166667,0.000806837172320882
0.0846074731114583,0.000797012412914564
0.08445133120625,0.000791787050167226
0.0842951893010417,0.000779385711395255
0.0841390473958333,0.000775579532978334
0.083982905490625,0.000764421094999413
0.0838267635854167,0.000755626922329934
0.0836706216802083,0.000748789236150752
0.083514479775,0.00074171895270576
0.0833583378697917,0.000738588613364049
0.0832021959645833,0.000734139855720897
0.083046054059375,0.000733171516016935
0.0828899121541667,0.000731610445239526
0.0827337702489583,0.000732965629508976
0.08257762834375,0.000737542762859512
0.0824214864385417,0.000742324336947852
0.0822653445333333,0.000750980628034409
0.082109202628125,0.000760445099442368
0.0819530607229167,0.000774987576830577
0.0817969188177083,0.00079016150266798
0.0816407769125,0.000810324439955929
0.0814846350072917,0.000833157299627171
0.0813284931020833,0.000860996217910106
0.081172351196875,0.000892979844963777
0.0810162092916667,0.000930950778390115
0.0808600673864583,0.000973271823643613
0.08070392548125,0.00102213625591486
0.0805477835760417,0.00107724721352588
0.0803916416708333,0.00113879315265672
0.080235499765625,0.0012091717189052
0.0800793578604167,0.00128240548679857
0.0799232159552083,0.00137230191667962
0.07976707405,0.00146351552971489
0.0796109321447917,0.00157054929267666
0.0794547902395833,0.00167440355896487
0.079298648334375,0.00178371382398776
0.0791425064291667,0.0018705061822337
0.0789863645239583,0.00192530224628237
0.07883022261875,0.00192464581808582
0.0786740807135417,0.00184078125587127
0.0785179388083333,0.00169856489886561
0.078361796903125,0.00154032158753765
0.0782056549979167,0.00144364275793956
0.0780495130927083,0.00145900707858511
0.0778933711875,0.00161530225241959
0.0777372292822917,0.00196737554601377
0.0775810873770833,0.00253334094969811
0.077424945471875,0.00331839530988761
0.0772688035666667,0.00426282347372977
0.0771126616614583,0.00527571099678413
0.07695651975625,0.00620591063303435
0.0768003778510417,0.00688978717097285
0.0766442359458333,0.00718675934027732
0.076488094040625,0.007026570330074
0.0763319521354167,0.00644046149217484
0.0761758102302083,0.00554406388449092
0.076019668325,0.00450007910600617
0.0758635264197917,0.00346053234086937
0.0757073845145833,0.00253277724644223
0.075551242609375,0.00177007668325357
0.0753951007041667,0.00118230345256968
0.0752389587989583,0.000753879466578282
0.07508281689375,0.000457202447783014
0.0749266749885417,0.000262143380948481
0.0747705330833333,0.000140908659918171
0.074614391178125,7.0306497690206e-05
0.0744582492729167,3.22874012924881e-05
0.0743021073677083,1.36524242476724e-05
0.0741459654625,5.51836852465995e-06
0.0739898235572917,2.39515794650637e-06
0.0738336816520833,1.04668498163365e-06
0.073677539746875,0

==> 2d/lambda20/25_small.csv <==
x,e
0.1811,0
0.180943858094792,6.1057276926687e-05
0.180787716189583,0.000198559848483728
0.180631574284375,0.00054124000181778
0.180475432379167,0.00133330707533829
0.180319290473958,0.00300415306852142
0.18016314856875,0.006229005396958
0.180007006663542,0.0119482640991806
0.179850864758333,0.0213039399487094
0.179694722853125,0.0354774216393593
0.179538580947917,0.055451377037496
0.179382439042708,0.081755206565849
0.1792262971375,0.114294005030256
0.179070155232292,0.152305504694196
0.178914013327083,0.194496306591023
0.178757871421875,0.239303755462726
0.178601729516667,0.285116218703649
0.178445587611458,0.330461251643282
0.17828944570625,0.374028228494157
0.178133303801042,0.414687349166869
0.177977161895833,0.451556474108283
0.177821019990625,0.483995490510159
0.177664878085417,0.511710433864905
0.177508736180208,0.534699842586805
0.177352594275,0.55321211379435
0.177196452369792,0.567702244719155
0.177040310464583,0.57869358001025
0.176884168559375,0.586773709646635
0.176728026654167,0.59249723820379
0.176571884748958,0.596372540446815
0.17641574284375,0.59885402677086
0.176259600938542,0.600301546360225
0.176103459033333,0.601027669000955
0.175947317128125,0.60125836640894
0.175791175222917,0.60117411431369
0.175635033317708,0.600906688147155
0.1754788914125,0.600536167657575
0.175322749507292,0.60012840102075
0.175166607602083,0.599701692853135
0.175010465696875,0.59927331221666
0.174854323791667,0.59884231604684
0.174698181886458,0.598401914083735
0.17454203998125,0.597959778771925
0.174385898076042,0.59750548082605
0.174229756170833,0.597047338301455
0.174073614265625,0.596584112844025
0.173917472360417,0.596114396046095
0.173761330455208,0.595644094028745
0.17360518855,0.59516626141624
0.173449046644792,0.59468466679724
0.173292904739583,0.594196860621885
0.173136762834375,0.59370258904621
0.172980620929167,0.59320345382423
0.172824479023958,0.59269960226448
0.17266833711875,0.59219033428202
0.172512195213542,0.591676012926955
0.172356053308333,0.59115693374383
0.172199911403125,0.59062869848633
0.172043769497917,0.590098795416205
0.171887627592708,0.58956031873434
0.1717314856875,0.589019549690375
0.171575343782292,0.5884779086792
0.171419201877083,0.58792614801495
0.171263059971875,0.587377656752
0.171106918066667,0.58681495913037
0.170950776161458,0.586248114423595
0.17079463425625,0.585677604191495
0.170638492351042,0.585093148526295
0.170482350445833,0.5845179945824
0.170326208540625,0.58393054508198
0.170170066635417,0.583346840467275
0.170013924730208,0.58276237272227
0.169857782825,0.582162054092815
0.169701640919792,0.581568423356635
0.169545499014583,0.580953200595615
0.169389357109375,0.58033929048221
0.169233215204167,0.57972310928032
0.169077073298958,0.579096507474555
0.16892093139375,0.57848501171573
0.168764789488542,0.577858765609355
0.168608647583333,0.57723865245296
0.168452505678125,0.576611225660615
0.168296363772917,0.575968955010525
0.168140221867708,0.575331063098135
0.1679840799625,0.57467427257997
0.167827938057292,0.574025640624525
0.167671796152083,0.573373651280455
0.167515654246875,0.572720760774815
0.167359512341667,0.572076346875835
0.167203370436458,0.57141890617478
0.16704722853125,0.57076514202278
0.166891086626042,0.570097133163365
0.166734944720833,0.569424314144105
0.166578802815625,0.56874893003784
0.166422660910417,0.56806686085495
0.166266519005208,0.567394269116425
0.1661103771,0.566715814188585
0.165954235194792,0.56604502557337
0.165798093289583,0.565368292731405
0.165641951384375,0.564686276529875
0.165485809479167,0.5640017924509
0.165329667573958,0.56330326022388
0.16517352566875,0.56261055394863
0.165017383763542,0.56190814460612
0.164861241858333,0.56121309018476
0.164705099953125,0.56052025459109
0.164548958047917,0.55982233628189
0.164392816142708,0.559133441645935
0.1642366742375,0.558428403879225
0.164080532332292,0.55772764268353
0.163924390427083,0.557017574771105
0.163768248521875,0.5563014822997
0.163612106616667,0.555593584535345
0.163455964711458,0.554874161972305
0.16329982280625,0.554168049757715
0.163143680901042,0.553455246092985
0.162987538995833,0.55274159492043
0.162831397090625,0.55203110564254
0.162675255185417,0.551306116116555
0.162519113280208,0.55058815602713
0.162362971375,0.549859660147495
0.162206829469792,0.549132471640835
0.162050687564583,0.54840785014028
0.161894545659375,0.547676789741325
0.161738403754167,0.546952855050985
0.161582261848958,0.54622131878041
0.16142611994375,0.54549031314271
0.161269978038542,0.54475674054272
0.161113836133333,0.544017904382745
0.160957694228125,0.54328008405228
0.160801552322917,0.54253817376723
0.160645410417708,0.541796024801725
0.1604892685125,0.541051990015275
0.160333126607292,0.54030583909697
0.160176984702083,0.539556441266
0.160020842796875,0.53880598957024
0.159864700891667,0.538051165345425
0.159708558986458,0.53729605280689
0.15955241708125,0.536539649514735
0.159396275176042,0.535779157271425
0.159240133270833,0.53502087195835
0.159083991365625,0.53425386798235
0.158927849460417,0.533487293719405
0.158771707555208,0.532714309597335
0.15861556565,0.53193592958487
0.158459423744792,0.53115987174676
0.158303281839583,0.53037494960897
0.158147139934375,0.529596422215435
0.157990998029167,0.528811567168755
0.157834856123958,0.52802546516544
0.15767871421875,0.527238090532585
0.157522572313542,0.526438682878225
0.157366430408333,0.52564036906818
0.157210288503125,0.524829228270735
0.157054146597917,0.52401827094607
0.156898004692708,0.52320358429109
0.1567418627875,0.52238564454048
0.156585720882292,0.52157149518269
0.156429578977083,0.520749204398025
0.156273437071875,0.519928818646695
0.156117295166667,0.51909676000427
0.155961153261458,0.518260163686345
0.15580501135625,0.517414218713005
0.155648869451042,0.51655975978652
0.155492727545833,0.515705326903895
0.155336585640625,0.514841156183445
0.155180443735417,0.51398405358054
0.155024301830208,0.513117629316265
0.154868159925,0.5122522315706
0.154712018019792,0.51138102610814
0.154555876114583,0.51049612915923
0.154399734209375,0.50961144939422
0.154243592304167,0.508705599349235
0.154087450398958,0.507802956425935
0.15393130849375,0.506888778700095
0.153775166588542,0.505971143108285
0.153619024683333,0.50505848648219
0.153462882778125,0.504130676668955
0.153306740872917,0.503211947519805
0.153150598967708,0.502274109928565
0.1529944570625,0.501333068539675
0.152838315157292,0.50038270568687
0.152682173252083,0.49941426340467
0.152526031346875,0.498450762565052
0.152369889441667,0.497466935120898
0.152213747536458,0.496490391205441
0.15205760563125,0.495504925091422
0.151901463726042,0.494513042782423
0.151745321820833,0.493523626305902
0.151589179915625,0.492513448370597
0.151433038010417,0.491506139987784
0.151276896105208,0.490478692090311
0.1511207542,0.489445180850538
0.150964612294792,0.488405682398039
0.150808470389583,0.487351507474377
0.150652328484375,0.48630216459166
0.150496186579167,0.485237581288458
0.150340044673958,0.484173783162377
0.15018390276875,0.483100540502541
0.150027760863542,0.482016067659088
0.149871618958333,0.480927577026685
0.149715477053125,0.479822043456795
0.149559335147917,0.478713244300423
0.149403193242708,0.47759186162712
0.1492470513375,0.476463634437468
0.149090909432292,0.475329849099294
0.148934767527083,0.474185535117272
0.148778625621875,0.473036911524297
0.148622483716667,0.471877192624563
0.148466341811458,0.470709806701028
0.14831019990625,0.46953301611683
0.148154058001042,0.468346533075384
0.147997916095833,0.467151815927463
0.147841774190625,0.465948351312532
0.147685632285417,0.464736230527739
0.147529490380208,0.463515778588249
0.147373348475,0.462286352457606
0.147217206569792,0.461046604939654
0.147061064664583,0.459798694957126
0.146904922759375,0.458539299458372
0.146748780854167,0.457272297832612
0.146592638948958,0.455996126587102
0.14643649704375,0.454711086664546
0.146280355138542,0.453419970630207
0.146124213233333,0.452117881289157
0.145968071328125,0.450808703129081
0.145811929422917,0.449488204121012
0.145655787517708,0.448156179308629
0.1454996456125,0.446814439544508
0.145343503707292,0.445459508659848
0.145187361802083,0.444096496581889
0.145031219896875,0.442723956881613
0.144875077991667,0.441343183648094
0.144718936086458,0.439956823383629
0.14456279418125,0.438560201060833
0.144406652276042,0.437156374018274
0.144250510370833,0.435741090104536
0.144094368465625,0.434312245929484
0.143938226560417,0.43287307427587
0.143782084655208,0.431417696727769
0.14362594275,0.429953565865751
0.143469800844792,0.428478248956334
0.143313658939583,0.426993764238898
0.143157517034375,0.425504937343053
0.143001375129167,0.424004005044023
0.142845233223958,0.422498882916343
0.14268909131875,0.420979788363992
0.142532949413542,0.419448775255499
0.142376807508333,0.417905777098237
0.142220665603125,0.416343937346151
0.142064523697917,0.414773406727386
0.141908381792708,0.413186099642189
0.1417522398875,0.411591110037272
0.141596097982292,0.409986686242093
0.141439956077083,0.408372018301101
0.141283814171875,0.406751975554624
0.141127672266667,0.405117565250111
0.140971530361458,0.403474326690465
0.14081538845625,0.401814653982669
0.140659246551042,0.400140088097218
0.140503104645833,0.398450042225504
0.140346962740625,0.396743581937818
0.140190820835417,0.395024926438972
0.140034678930208,0.393292551763507
0.139878537025,0.391551110084554
0.139722395119792,0.38979755779667
0.139566253214583,0.388034496001096
0.139410111309375,0.386257759801875
0.139253969404167,0.3844674699653
0.139097827498958,0.382661002003207
0.13894168559375,0.380836456629916
0.138785543688542,0.378996402264887
0.138629401783333,0.377136693435072
0.138473259878125,0.375264238712538
0.138317117972917,0.373374499189286
0.138160976067708,0.371472387897793
0.1380048341625,0.369556316947344
0.137848692257292,0.367624290853072
0.137692550352083,0.365679379212281
0.137536408446875,0.363714040400121
0.137380266541667,0.361733838426942
0.137224124636458,0.359732181260102
0.13706798273125,0.357712190889895
0.136911840826042,0.355673721521424
0.136755698920833,0.353614584961602
0.136599557015625,0.35153965562099
0.136443415110417,0.349443880934237
0.136287273205208,0.347331531645291
0.1361311313,0.345199044600197
0.135974989394792,0.343046648250654
0.135818847489583,0.340874121479831
0.135662705584375,0.338679153678463
0.135506563679167,0.33646306529407
0.135350421773958,0.334224276076616
0.13519427986875,0.331963308709971
0.135038137963542,0.329679822687058
0.134881996058333,0.327373542674916
0.134725854153125,0.325043378628241
0.134569712247917,0.322689741850503
0.134413570342708,0.320309855915649
0.1342574284375,0.317905207992597
0.134101286532292,0.315473188812871
0.133945144627083,0.313014671314315
0.133789002721875,0.310529665203003
0.133632860816667,0.308016437026403
0.133476718911458,0.305477791239618
0.13332057700625,0.302909268284352
0.133164435101042,0.300314226053766
0.133008293195833,0.297687652813382
0.132852151290625,0.295030773699041
0.132696009385417,0.292341172958322
0.132539867480208,0.28961673378215
0.132383725575,0.286859450584847
0.132227583669792,0.284064591866285
0.132071441764583,0.281237471250894
0.131915299859375,0.27837222801587
0.131759157954167,0.275474146063924
0.131603016048958,0.272538490196781
0.13144687414375,0.269566040960913
0.131290732238542,0.266556187334122
0.131134590333333,0.263502551325289
0.130978448428125,0.26041034432923
0.130822306522917,0.257268256622359
0.130666164617708,0.254084512347651
0.1305100227125,0.250849750625309
0.130353880807292,0.247567979341055
0.130197738902083,0.244238999710838
0.130041596996875,0.240856422674989
0.129885455091667,0.237429871688995
0.129729313186458,0.233944802693634
0.12957317128125,0.23041213522066
0.129417029376042,0.226819366635772
0.129260887470833,0.223168218410702
0.129104745565625,0.219457366737073
0.128948603660417,0.215676077876807
0.128792461755208,0.211834006995569
0.12863631985,0.207914875163876
0.128480177944792,0.203929374339043
0.128324036039583,0.199867207867366
0.128167894134375,0.195728734237933
0.128011752229167,0.191515239213195
0.127855610323958,0.187214526017318
0.12769946841875,0.182834770637984
0.127543326513542,0.178359551259182
0.127387184608333,0.173793441877402
0.127231042703125,0.169127276793873
0.127074900797917,0.164354655561599
0.126918758892708,0.159477746471061
0.1267626169875,0.154482220013908
0.126606475082292,0.149373707847544
0.126450333177083,0.144140681299027
0.126294191271875,0.1387815954266
0.126138049366667,0.133294839477131
0.125981907461458,0.127670024426872
0.12582576555625,0.121913034628926
0.125669623651042,0.116014248190708
0.125513481745833,0.109979205832712
0.125357339840625,0.103812454840702
0.125201197935417,0.09751948634418
0.125045056030208,0.09112338447543
0.124888914125,0.0846432809177805
0.124732772219792,0.0781193911365515
0.124576630314583,0.0716002874370325
0.124420488409375,0.065160277216072
0.124264346504167,0.058873693889529
0.124108204598958,0.052827111019816
0.12395206269375,0.0471046104323262
0.123795920788542,0.0417677104370558
0.123639778883333,0.0368554377612222
0.123483636978125,0.0323708547031308
0.123327495072917,0.0282950002877357
0.123171353167708,0.0245865061701357
0.1230152112625,0.0212098525301551
0.122859069357292,0.0181220537694253
0.122702927452083,0.0152923555705569
0.122546785546875,0.0126877699358138
0.122390643641667,0.0102941135698409
0.122234501736458,0.0080973570445619
0.12207835983125,0.0060937165086678
0.121922217926042,0.00429606725254185
0.121766076020833,0.00275177970226189
0.121609934115625,0.00171898786243367
0.121453792210417,0.0018495985905832
0.121297650305208,0.00284140409150128
0.1211415084,0.0040412096617679
0.120985366494792,0.0052559161889957
0.120829224589583,0.00642576364976315
0.120673082684375,0.0075263714629027
0.120516940779167,0.00854051637810355
0.120360798873958,0.00948706831308275
0.12020465696875,0.0103621273671489
0.120048515063542,0.0112082210613263
0.119892373158333,0.012018072114392
0.119736231253125,0.0127960528285506
0.119580089347917,0.0135332464759979
0.119423947442708,0.0142122872404099
0.1192678055375,0.0148308018359725
0.119111663632292,0.0153755631335008
0.118955521727083,0.0158862428333571
0.118799379821875,0.0163602793365447
0.118643237916667,0.0168293262176481
0.118487096011458,0.0172898127544443
0.11833095410625,0.0177211904090409
0.118174812201042,0.0181092313425852
0.118018670295833,0.0184303004679536
0.117862528390625,0.0187059566242215
0.117706386485417,0.0189327017083999
0.117550244580208,0.0191519915375979
0.117394102675,0.0193676856761636
0.117237960769792,0.0195801235003893
0.117081818864583,0.0197825976670655
0.116925676959375,0.019943283875809
0.116769535054167,0.0200618611690194
0.116613393148958,0.0201217810962495
0.11645725124375,0.0201571776990872
0.116301109338542,0.0201810658753097
0.116144967433333,0.0202129305049332
0.115988825528125,0.0202568438011323
0.115832683622917,0.020287730585642
0.115676541717708,0.0202966846868991
0.1155203998125,0.0202542437392229
0.115364257907292,0.0201748534729547
0.115208116002083,0.0200668196451566
0.115051974096875,0.0199572812212987
0.114895832191667,0.0198657891685405
0.114739690286458,0.0197895762013207
0.11458354838125,0.0197202231058252
0.114427406476042,0.0196258635322334
0.114271264570833,0.019499368660697
0.114115122665625,0.0193349667547135
0.113958980760417,0.019153022970289
0.113802838855208,0.0189783398056966
0.11364669695,0.0188264273026522
0.113490555044792,0.0187006889543219
0.113334413139583,0.0185855165407018
0.113178271234375,0.0184592129727178
0.113022129329167,0.0183056307521716
0.112865987423958,0.0181240967206212
0.11270984551875,0.0179322173178038
0.112553703613542,0.0177560540348973
0.112397561708333,0.0176106137855906
0.112241419803125,0.0174999606538917
0.112085277897917,0.017404363450358
0.111929135992708,0.0173100850806953
0.1117729940875,0.0171913828531341
0.111616852182292,0.0170537423298028
0.111460710277083,0.0169138524079952
0.111304568371875,0.0167901957107785
0.111148426466667,0.0167094317282717
0.110992284561458,0.016667311035146
0.11083614265625,0.0166549562647039
0.110680000751042,0.0166341062745336
0.110523858845833,0.0166001674016331
0.110367716940625,0.0165467544771904
0.110211575035417,0.0164890056759061
0.110055433130208,0.0164605256606376
0.109899291225,0.0164672600689518
0.109743149319792,0.0165145244912446
0.109587007414583,0.0165813255784401
0.109430865509375,0.016653391744693
0.109274723604167,0.0167034327308373
0.109118581698958,0.0167326044234527
0.10896243979375,0.0167625429760631
0.108806297888542,0.0168087584323228
0.108650155983333,0.0168965108129004
0.108494014078125,0.0170213577064681
0.108337872172917,0.0171644789900748
0.108181730267708,0.017297608958236
0.1080255883625,0.0174029760783589
0.107869446457292,0.0174848102303587
0.107713304552083,0.0175529873746472
0.107557162646875,0.0176392312890783
0.107401020741667,0.0177557144711076
0.107244878836458,0.0179028116706142
0.10708873693125,0.0180676063041325
0.106932595026042,0.018216124092254
0.106776453120833,0.0183389127004854
0.106620311215625,0.0184240402866995
0.106464169310417,0.0185002325444049
0.106308027405208,0.0185869586623066
0.1061518855,0.0187036476214387
0.105995743594792,0.0188481927637332
0.105839601689583,0.0189952511095854
0.105683459784375,0.0191315940648132
0.105527317879167,0.0192234140848065
0.105371175973958,0.01928664312994
0.10521503406875,0.0193269650760359
0.105058892163542,0.0193768908957396
0.104902750258333,0.0194518668698837
0.104746608353125,0.0195545767804184
0.104590466447917,0.019671190761325
0.104434324542708,0.019761880891351
0.1042781826375,0.0198230234153439
0.104122040732292,0.0198388810922736
0.103965898827083,0.0198413274814251
0.103809756921875,0.0198507044309616
0.103653615016667,0.0198892951693603
0.103497473111458,0.019952425330532
0.10334133120625,0.0200206270772595
0.103185189301042,0.0200751191035013
0.103029047395833,0.0200866522362478
0.102872905490625,0.0200660271074679
0.102716763585417,0.0200240236370579
0.102560621680208,0.0199932082645812
0.102404479775,0.0199896503251893
0.102248337869792,0.0200180258401399
0.102092195964583,0.0200585213972983
0.101936054059375,0.0200810237733324
0.101779912154167,0.0200698704774798
0.101623770248958,0.0200213676398503
0.10146762834375,0.0199584388933609
0.101311486438542,0.019907770490699
0.101155344533333,0.019889674732375
0.100999202628125,0.0199044583946811
0.100843060722917,0.0199338065423321
0.100686918817708,0.0199498906176044
0.1005307769125,0.0199337321117135
0.100374635007292,0.0198839102328617
0.100218493102083,0.0198226620331463
0.100062351196875,0.0197772678536754
0.0999062092916667,0.0197705600838284
0.0997500673864583,0.019798220319122
0.09959392548125,0.0198438350487069
0.0994377835760417,0.0198790388697458
0.0992816416708333,0.0198829971548935
0.099125499765625,0.0198580642799717
0.0989693578604167,0.0198230930956213
0.0988132159552083,0.0198066468174668
0.09865707405,0.0198270896985504
0.0985009321447917,0.0198916339610935
0.0983447902395833,0.0199755564163939
0.098188648334375,0.0200518873767717
0.0980325064291667,0.0200976838405385
0.0978763645239583,0.0201148080569232
0.09772022261875,0.0201208373009451
0.0975640807135417,0.0201526951845836
0.0974079388083333,0.0202261268489766
0.097251796903125,0.0203380810657166
0.0970956549979167,0.0204691167886323
0.0969395130927083,0.0205897417363755
0.0967833711875,0.0206818392547716
0.0966272292822917,0.0207414368522069
0.0964710873770833,0.0207988374282216
0.096314945471875,0.0208675699297456
0.0961588035666667,0.020982508888206
0.0960026616614583,0.0211354000239245
0.09584651975625,0.0213135025398065
0.0956903778510417,0.0214784618104479
0.0955342359458333,0.0216116672232302
0.095378094040625,0.0217145293352288
0.0952219521354167,0.0218007834866231
0.0950658102302083,0.0219190422223505
0.094909668325,0.0220705626751161
0.0947535264197917,0.0222704650026042
0.0945973845145833,0.0224783171032674
0.094441242609375,0.0226822375377429
0.0942851007041667,0.0228469460902751
0.0941289587989583,0.0229829329969563
0.09397281689375,0.0231122877484932
0.0938166749885417,0.0232561595530302
0.0936605330833333,0.0234519133435095
0.093504391178125,0.0236837358417019
0.0933482492729167,0.0239531343127839
0.0931921073677083,0.0241965390421092
0.0930359654625,0.0244318657225823
0.0928798235572917,0.0246232865795783
0.0927236816520833,0.0248221176821013
0.092567539746875,0.0250538252106356
0.0924113978416667,0.0030235224586288
0.0922552559364583,0.00321901229090173
0.09209911403125,0.00343206386958083
0.0919429721260417,0.00364663109043115
0.0917868302208333,0.00386609220630921
0.091630688315625,0.00405316059781225
0.0914745464104167,0.0041984096100088
0.0913184045052083,0.00426191094611498
0.0911622626,0.00423612161827566
0.0910061206947917,0.00413447587953227
0.0908499787895833,0.00403322530992872
0.090693836884375,0.00404962305902672
0.0905376949791667,0.00426282833178738
0.0903815530739583,0.00470599751272184
0.09022541116875,0.0053442495721059
0.0900692692635417,0.0061434842311465
0.0899131273583333,0.00704464595349865
0.089756985453125,0.00794918507580115
0.0896008435479167,0.00869890356652825
0.0894447016427083,0.0091134701087198
0.0892885597375,0.0090526644554357
0.0891324178322917,0.0084748395025606
0.0889762759270833,0.0074632286125067
0.088820134021875,0.00619266203775255
0.0886639921166667,0.00486507236632383
0.0885078502114583,0.00364166390737403
0.08835170830625,0.00261463051870887
0.0881955664010417,0.0018107262302883
0.0880394244958333,0.00121494783098835
0.087883282590625,0.00079216993521114
0.0877271406854167,0.000501963535308745
0.0875709987802083,0.000308048610627257
0.087414856875,0.000181668492247255
0.0872587149697917,0.000101949834546581
0.0871025730645833,5.3902487626337e-05
0.086946431159375,2.65878574091758e-05
0.0867902892541667,1.20790077648711e-05
0.0866341473489583,4.9220763746244e-06
0.08647800544375,1.69368307364859e-06
0.0863218635385417,4.25258465378682e-07
0.0861657216333333,0

==> 2d/lambda20/asm.csv <==
x,e
-0.25045,0.016434
-0.2503,0.016399
-0.25014,0.016359
-0.24998,0.016301
-0.24983,0.016197
-0.24967,0.016074
-0.24951,0.015948
-0.24936,0.015826
-0.2492,0.015721
-0.24905,0.015632
-0.24889,0.015545
-0.24873,0.01543
-0.24858,0.015305
-0.24842,0.015151
-0.24827,0.014982
-0.24811,0.014824
-0.24795,0.014684
-0.2478,0.014559
-0.24764,0.014439
-0.24748,0.014323
-0.24733,0.014177
-0.24717,0.014016
-0.24702,0.013847
-0.24686,0.013675
-0.2467,0.013517
-0.24655,0.013379
-0.24639,0.013266
-0.24624,0.013153
-0.24608,0.013041
-0.24592,0.012908
-0.24577,0.012756
-0.24561,0.012601
-0.24546,0.012458
-0.2453,0.012345
-0.24514,0.012262
-0.24499,0.012202
-0.24483,0.01214
-0.24467,0.012066
-0.24452,0.011968
-0.24436,0.011855
-0.24421,0.011753
-0.24405,0.011682
-0.24389,0.011653
-0.24374,0.011666
-0.24358,0.011685
-0.24343,0.011681
-0.24327,0.011642
-0.24311,0.011584
-0.24296,0.011531
-0.2428,0.011517
-0.24264,0.011555
-0.24249,0.011628
-0.24233,0.011714
-0.24218,0.011771
-0.24202,0.011793
-0.24186,0.011778
-0.24171,0.011761
-0.24155,0.011784
-0.2414,0.011865
-0.24124,0.011986
-0.24108,0.01211
-0.24093,0.012205
-0.24077,0.012238
-0.24061,0.012239
-0.24046,0.012245
-0.2403,0.01228
-0.24015,0.012367
-0.23999,0.0125
-0.23983,0.012626
-0.23968,0.012716
-0.23952,0.012751
-0.23937,0.012743
-0.23921,0.012731
-0.23905,0.012757
-0.2389,0.012831
-0.23874,0.01294
-0.23858,0.01305
-0.23843,0.013109
-0.23827,0.013113
-0.23812,0.013078
-0.23796,0.013036
-0.2378,0.013028
-0.23765,0.013071
-0.23749,0.013138
-0.23734,0.013201
-0.23718,0.013225
-0.23702,0.013189
-0.23687,0.013108
-0.23671,0.013033
-0.23655,0.01299
-0.2364,0.012985
-0.23624,0.013012
-0.23609,0.013027
-0.23593,0.012997
-0.23577,0.012921
-0.23562,0.012813
-0.23546,0.012694
-0.23531,0.012607
-0.23515,0.012567
-0.23499,0.012546
-0.23484,0.012519
-0.23468,0.012458
-0.23453,0.012335
-0.23437,0.012192
-0.23421,0.012062
-0.23406,0.011953
-0.2339,0.011879
-0.23374,0.011826
-0.23359,0.01176
-0.23343,0.011663
-0.23328,0.011539
-0.23312,0.011387
-0.23296,0.011241
-0.23281,0.011126
-0.23265,0.011041
-0.2325,0.010972
-0.23234,0.010893
-0.23218,0.010793
-0.23203,0.010665
-0.23187,0.010524
-0.23171,0.010398
-0.23156,0.01031
-0.2314,0.010234
-0.23125,0.010169
-0.23109,0.010099
-0.23093,0.010003
-0.23078,0.0098995
-0.23062,0.0098075
-0.23047,0.0097295
-0.23031,0.0096686
-0.23015,0.009631
-0.23,0.0095904
-0.22984,0.0095401
-0.22968,0.009481
-0.22953,0.0094207
-0.22937,0.0093772
-0.22922,0.0093527
-0.22906,0.0093498
-0.2289,0.0093509
-0.22875,0.0093486
-0.22859,0.0093272
-0.22844,0.0093018
-0.22828,0.0092861
-0.22812,0.0092866
-0.22797,0.0093198
-0.22781,0.0093623
-0.22765,0.0094033
-0.2275,0.0094215
-0.22734,0.0094285
-0.22719,0.0094232
-0.22703,0.0094387
-0.22687,0.0094721
-0.22672,0.00953
-0.22656,0.0095969
-0.22641,0.0096503
-0.22625,0.0096835
-0.22609,0.0096953
-0.22594,0.0097012
-0.22578,0.0097179
-0.22563,0.0097607
-0.22547,0.0098203
-0.22531,0.0098835
-0.22516,0.0099324
-0.225,0.0099614
-0.22484,0.009967
-0.22469,0.0099643
-0.22453,0.0099695
-0.22438,0.0099895
-0.22422,0.010027
-0.22406,0.010072
-0.22391,0.010108
-0.22375,0.010112
-0.2236,0.010099
-0.22344,0.010082
-0.22328,0.010064
-0.22313,0.010056
-0.22297,0.010059
-0.22281,0.010071
-0.22266,0.010076
-0.2225,0.010068
-0.22235,0.010043
-0.22219,0.0099938
-0.22203,0.0099443
-0.22188,0.0099128
-0.22172,0.0098839
-0.22157,0.0098566
-0.22141,0.0098339
-0.22125,0.0098064
-0.2211,0.0097665
-0.22094,0.0097111
-0.22078,0.0096457
-0.22063,0.0095813
-0.22047,0.0095145
-0.22032,0.0094596
-0.22016,0.0094248
-0.22,0.0093882
-0.21985,0.0093446
-0.21969,0.0092974
-0.21954,0.0092215
-0.21938,0.009127
-0.21922,0.0090431
-0.21907,0.008977
-0.21891,0.0089349
-0.21875,0.0089096
-0.2186,0.0088848
-0.21844,0.0088408
-0.21829,0.0087698
-0.21813,0.0086752
-0.21797,0.0085921
-0.21782,0.0085239
-0.21766,0.008488
-0.21751,0.0084839
-0.21735,0.0084892
-0.21719,0.0084715
-0.21704,0.0084227
-0.21688,0.008346
-0.21672,0.0082619
-0.21657,0.008209
-0.21641,0.0081963
-0.21626,0.0082247
-0.2161,0.0082664
-0.21594,0.008286
-0.21579,0.008258
-0.21563,0.0082026
-0.21548,0.0081349
-0.21532,0.0081038
-0.21516,0.0081191
-0.21501,0.0081792
-0.21485,0.0082513
-0.2147,0.0082976
-0.21454,0.0082937
-0.21438,0.0082549
-0.21423,0.0082135
-0.21407,0.008202
-0.21391,0.0082435
-0.21376,0.0083202
-0.2136,0.0084069
-0.21345,0.0084645
-0.21329,0.0084789
-0.21313,0.0084538
-0.21298,0.0084245
-0.21282,0.0084284
-0.21267,0.0084815
-0.21251,0.008561
-0.21235,0.0086445
-0.2122,0.008702
-0.21204,0.0087174
-0.21188,0.0086999
-0.21173,0.0086787
-0.21157,0.0086906
-0.21142,0.0087379
-0.21126,0.0088104
-0.2111,0.0088848
-0.21095,0.008923
-0.21079,0.0089254
-0.21064,0.0089085
-0.21048,0.0088952
-0.21032,0.0089086
-0.21017,0.0089444
-0.21001,0.0089961
-0.20985,0.0090474
-0.2097,0.009063
-0.20954,0.0090557
-0.20939,0.0090413
-0.20923,0.0090288
-0.20907,0.009036
-0.20892,0.0090634
-0.20876,0.0090942
-0.20861,0.009115
-0.20845,0.0091129
-0.20829,0.0090981
-0.20814,0.0090844
-0.20798,0.0090709
-0.20782,0.0090761
-0.20767,0.0090971
-0.20751,0.0091103
-0.20736,0.0091061
-0.2072,0.0090924
-0.20704,0.0090709
-0.20689,0.0090573
-0.20673,0.0090537
-0.20658,0.0090624
-0.20642,0.0090787
-0.20626,0.0090814
-0.20611,0.0090646
-0.20595,0.0090402
-0.2058,0.0090176
-0.20564,0.0090063
-0.20548,0.009022
-0.20533,0.0090407
-0.20517,0.0090587
-0.20501,0.0090566
-0.20486,0.0090343
-0.2047,0.0090027
-0.20455,0.0089865
-0.20439,0.0089867
-0.20423,0.0090182
-0.20408,0.0090488
-0.20392,0.0090736
-0.20377,0.0090717
-0.20361,0.0090462
-0.20345,0.0090178
-0.2033,0.0090119
-0.20314,0.0090275
-0.20298,0.0090686
-0.20283,0.009109
-0.20267,0.0091402
-0.20252,0.0091436
-0.20236,0.0091228
-0.2022,0.0091023
-0.20205,0.0091029
-0.20189,0.0091275
-0.20174,0.00917
-0.20158,0.0092163
-0.20142,0.00925
-0.20127,0.0092583
-0.20111,0.0092479
-0.20095,0.0092377
-0.2008,0.0092398
-0.20064,0.0092622
-0.20049,0.0093021
-0.20033,0.0093483
-0.20017,0.0093817
-0.20002,0.0093944
-0.19986,0.0093974
-0.19971,0.009391
-0.19955,0.0093901
-0.19939,0.0094025
-0.19924,0.0094329
-0.19908,0.0094719
-0.19892,0.0095017
-0.19877,0.0095169
-0.19861,0.0095294
-0.19846,0.0095259
-0.1983,0.0095219
-0.19814,0.0095228
-0.19799,0.0095369
-0.19783,0.0095601
-0.19768,0.0095852
-0.19752,0.0096058
-0.19736,0.0096255
-0.19721,0.0096253
-0.19705,0.0096157
-0.19689,0.0096037
-0.19674,0.0095967
-0.19658,0.0096021
-0.19643,0.0096218
-0.19627,0.0096494
-0.19611,0.0096745
-0.19596,0.0096816
-0.1958,0.0096671
-0.19565,0.0096437
-0.19549,0.0096154
-0.19533,0.0096025
-0.19518,0.0096178
-0.19502,0.009654
-0.19487,0.0096876
-0.19471,0.009706
-0.19455,0.0096865
-0.1944,0.0096507
-0.19424,0.0096053
-0.19408,0.0095798
-0.19393,0.0095934
-0.19377,0.0096384
-0.19362,0.0096836
-0.19346,0.0097124
-0.1933,0.0096916
-0.19315,0.009646
-0.19299,0.0095883
-0.19284,0.0095554
-0.19268,0.0095704
-0.19252,0.0096227
-0.19237,0.0096812
-0.19221,0.0097198
-0.19205,0.0097006
-0.1919,0.0096474
-0.19174,0.0095843
-0.19159,0.009551
-0.19143,0.0095702
-0.19127,0.0096301
-0.19112,0.0096992
-0.19096,0.009741
-0.19081,0.0097255
-0.19065,0.0096696
-0.19049,0.009607
-0.19034,0.0095781
-0.19018,0.009601
-0.19002,0.0096652
-0.18987,0.009738
-0.18971,0.0097819
-0.18956,0.0097702
-0.1894,0.009717
-0.18924,0.0096605
-0.18909,0.0096386
-0.18893,0.0096653
-0.18878,0.0097323
-0.18862,0.0098013
-0.18846,0.0098416
-0.18831,0.009831
-0.18815,0.0097848
-0.18799,0.009738
-0.18784,0.0097251
-0.18768,0.0097537
-0.18753,0.0098168
-0.18737,0.009876
-0.18721,0.0099107
-0.18706,0.0099004
-0.1869,0.0098649
-0.18675,0.0098305
-0.18659,0.0098264
-0.18643,0.0098566
-0.18628,0.0099122
-0.18612,0.0099587
-0.18597,0.0099816
-0.18581,0.0099709
-0.18565,0.0099451
-0.1855,0.0099256
-0.18534,0.0099319
-0.18518,0.0099615
-0.18503,0.010006
-0.18487,0.010037
-0.18472,0.010046
-0.18456,0.010036
-0.1844,0.01002
-0.18425,0.010017
-0.18409,0.010033
-0.18394,0.010061
-0.18378,0.010094
-0.18362,0.010107
-0.18347,0.010105
-0.18331,0.010093
-0.18315,0.010086
-0.183,0.0101
-0.18284,0.010124
-0.18269,0.01015
-0.18253,0.010172
-0.18237,0.010169
-0.18222,0.010157
-0.18206,0.010141
-0.18191,0.010146
-0.18175,0.010172
-0.18159,0.010203
-0.18144,0.010229
-0.18128,0.010238
-0.18112,0.010223
-0.18097,0.010203
-0.18081,0.010185
-0.18066,0.010199
-0.1805,0.010233
-0.18034,0.010271
-0.18019,0.010296
-0.18003,0.010295
-0.17988,0.010274
-0.17972,0.010245
-0.17956,0.010228
-0.17941,0.010246
-0.17925,0.010284
-0.17909,0.010326
-0.17894,0.010349
-0.17878,0.010342
-0.17863,0.010317
-0.17847,0.010286
-0.17831,0.010271
-0.17816,0.010289
-0.178,0.010327
-0.17785,0.010369
-0.17769,0.01039
-0.17753,0.010382
-0.17738,0.010357
-0.17722,0.010328
-0.17706,0.010313
-0.17691,0.010328
-0.17675,0.01036
-0.1766,0.010398
-0.17644,0.010418
-0.17628,0.010411
-0.17613,0.010389
-0.17597,0.010367
-0.17582,0.010354
-0.17566,0.010362
-0.1755,0.010387
-0.17535,0.010415
-0.17519,0.010434
-0.17504,0.010433
-0.17488,0.01042
-0.17472,0.010404
-0.17457,0.010392
-0.17441,0.01039
-0.17425,0.010404
-0.1741,0.01042
-0.17394,0.010438
-0.17379,0.010446
-0.17363,0.010443
-0.17347,0.010439
-0.17332,0.010423
-0.17316,0.010414
-0.17301,0.010413
-0.17285,0.010416
-0.17269,0.010434
-0.17254,0.010453
-0.17238,0.010465
-0.17222,0.010471
-0.17207,0.01045
-0.17191,0.010434
-0.17176,0.010413
-0.1716,0.010407
-0.17144,0.010423
-0.17129,0.010454
-0.17113,0.010486
-0.17098,0.010497
-0.17082,0.010477
-0.17066,0.010447
-0.17051,0.010409
-0.17035,0.010395
-0.17019,0.01041
-0.17004,0.010453
-0.16988,0.010502
-0.16973,0.010521
-0.16957,0.010504
-0.16941,0.010457
-0.16926,0.010406
-0.1691,0.010384
-0.16895,0.010402
-0.16879,0.010455
-0.16863,0.010514
-0.16848,0.010545
-0.16832,0.010528
-0.16816,0.01047
-0.16801,0.010408
-0.16785,0.01038
-0.1677,0.010401
-0.16754,0.010458
-0.16738,0.010527
-0.16723,0.010566
-0.16707,0.010551
-0.16692,0.010489
-0.16676,0.01042
-0.1666,0.010388
-0.16645,0.010411
-0.16629,0.010474
-0.16613,0.010547
-0.16598,0.010589
-0.16582,0.010576
-0.16567,0.010515
-0.16551,0.010445
-0.16535,0.010413
-0.1652,0.010435
-0.16504,0.010502
-0.16489,0.010573
-0.16473,0.010616
-0.16457,0.010603
-0.16442,0.010549
-0.16426,0.010484
-0.16411,0.010455
-0.16395,0.010477
-0.16379,0.010546
-0.16364,0.010614
-0.16348,0.010651
-0.16332,0.010638
-0.16317,0.010587
-0.16301,0.010535
-0.16286,0.010513
-0.1627,0.010537
-0.16254,0.010601
-0.16239,0.010662
-0.16223,0.010692
-0.16208,0.010679
-0.16192,0.010636
-0.16176,0.010598
-0.16161,0.010584
-0.16145,0.010614
-0.16129,0.010667
-0.16114,0.010716
-0.16098,0.010737
-0.16083,0.010723
-0.16067,0.010694
-0.16051,0.010668
-0.16036,0.010668
-0.1602,0.010701
-0.16005,0.010738
-0.15989,0.010774
-0.15973,0.010781
-0.15958,0.010771
-0.15942,0.010756
-0.15926,0.010749
-0.15911,0.010763
-0.15895,0.010792
-0.1588,0.010819
-0.15864,0.010835
-0.15848,0.010828
-0.15833,0.010821
-0.15817,0.010818
-0.15802,0.010833
-0.15786,0.01086
-0.1577,0.010886
-0.15755,0.010903
-0.15739,0.010901
-0.15723,0.010886
-0.15708,0.010874
-0.15692,0.010881
-0.15677,0.010912
-0.15661,0.010953
-0.15645,0.010978
-0.1563,0.010986
-0.15614,0.010971
-0.15599,0.010949
-0.15583,0.010936
-0.15567,0.010948
-0.15552,0.01099
-0.15536,0.011037
-0.15521,0.011068
-0.15505,0.011069
-0.15489,0.011043
-0.15474,0.011016
-0.15458,0.011004
-0.15442,0.011024
-0.15427,0.011068
-0.15411,0.011117
-0.15396,0.011151
-0.1538,0.011146
-0.15364,0.011114
-0.15349,0.011084
-0.15333,0.011076
-0.15318,0.011103
-0.15302,0.011148
-0.15286,0.011197
-0.15271,0.011226
-0.15255,0.011222
-0.15239,0.011191
-0.15224,0.011162
-0.15208,0.011154
-0.15193,0.011178
-0.15177,0.011222
-0.15161,0.011268
-0.15146,0.011292
-0.1513,0.011289
-0.15115,0.011269
-0.15099,0.011247
-0.15083,0.011238
-0.15068,0.011256
-0.15052,0.01129
-0.15036,0.011327
-0.15021,0.011351
-0.15005,0.011355
-0.1499,0.01135
-0.14974,0.011333
-0.14958,0.011329
-0.14943,0.011332
-0.14927,0.011355
-0.14912,0.011381
-0.14896,0.011407
-0.1488,0.011421
-0.14865,0.011426
-0.14849,0.011421
-0.14833,0.011414
-0.14818,0.01141
-0.14802,0.011418
-0.14787,0.011436
-0.14771,0.011459
-0.14755,0.011488
-0.1474,0.011507
-0.14724,0.011517
-0.14709,0.011504
-0.14693,0.011489
-0.14677,0.011477
-0.14662,0.011483
-0.14646,0.011509
-0.1463,0.011552
-0.14615,0.011592
-0.14599,0.011615
-0.14584,0.011607
-0.14568,0.011578
-0.14552,0.011543
-0.14537,0.011532
-0.14521,0.011566
-0.14506,0.011619
-0.1449,0.011681
-0.14474,0.011715
-0.14459,0.011712
-0.14443,0.011674
-0.14428,0.011624
-0.14412,0.011607
-0.14396,0.011632
-0.14381,0.0117
-0.14365,0.011778
-0.14349,0.011822
-0.14334,0.011818
-0.14318,0.011768
-0.14303,0.011718
-0.14287,0.011693
-0.14271,0.011717
-0.14256,0.011796
-0.1424,0.011885
-0.14225,0.011941
-0.14209,0.011934
-0.14193,0.011879
-0.14178,0.011816
-0.14162,0.011785
-0.14146,0.011822
-0.14131,0.011908
-0.14115,0.012004
-0.141,0.012062
-0.14084,0.012059
-0.14068,0.012002
-0.14053,0.01193
-0.14037,0.011904
-0.14022,0.011945
-0.14006,0.012034
-0.1399,0.012128
-0.13975,0.012187
-0.13959,0.012181
-0.13943,0.01213
-0.13928,0.012069
-0.13912,0.012049
-0.13897,0.012084
-0.13881,0.012172
-0.13865,0.012265
-0.1385,0.01232
-0.13834,0.012316
-0.13819,0.012267
-0.13803,0.012219
-0.13787,0.012202
-0.13772,0.012242
-0.13756,0.012322
-0.1374,0.01241
-0.13725,0.012457
-0.13709,0.012459
-0.13694,0.01242
-0.13678,0.012383
-0.13662,0.01238
-0.13647,0.012423
-0.13631,0.012497
-0.13616,0.012565
-0.136,0.012603
-0.13584,0.012598
-0.13569,0.012574
-0.13553,0.012557
-0.13538,0.012573
-0.13522,0.01262
-0.13506,0.012683
-0.13491,0.012733
-0.13475,0.012759
-0.13459,0.012756
-0.13444,0.012747
-0.13428,0.012747
-0.13413,0.012774
-0.13397,0.012825
-0.13381,0.012874
-0.13366,0.012911
-0.1335,0.012922
-0.13335,0.012927
-0.13319,0.012931
-0.13303,0.012957
-0.13288,0.012998
-0.13272,0.013043
-0.13256,0.01308
-0.13241,0.013096
-0.13225,0.013097
-0.1321,0.013095
-0.13194,0.013115
-0.13178,0.013162
-0.13163,0.013219
-0.13147,0.01327
-0.13132,0.013294
-0.13116,0.013295
-0.131,0.013285
-0.13085,0.013288
-0.13069,0.013317
-0.13053,0.013368
-0.13038,0.013434
-0.13022,0.013487
-0.13007,0.013508
-0.12991,0.013496
-0.12975,0.013479
-0.1296,0.013481
-0.12944,0.013519
-0.12929,0.013589
-0.12913,0.01366
-0.12897,0.013707
-0.12882,0.013717
-0.12866,0.0137
-0.1285,0.01368
-0.12835,0.013682
-0.12819,0.013725
-0.12804,0.013798
-0.12788,0.013872
-0.12772,0.013921
-0.12757,0.013929
-0.12741,0.013913
-0.12726,0.013893
-0.1271,0.0139
-0.12694,0.013939
-0.12679,0.014003
-0.12663,0.014074
-0.12647,0.014125
-0.12632,0.014142
-0.12616,0.014129
-0.12601,0.014115
-0.12585,0.014115
-0.12569,0.014153
-0.12554,0.014212
-0.12538,0.014278
-0.12523,0.014326
-0.12507,0.014348
-0.12491,0.01435
-0.12476,0.014345
-0.1246,0.014353
-0.12445,0.014378
-0.12429,0.014424
-0.12413,0.014475
-0.12398,0.014522
-0.12382,0.014553
-0.12366,0.014573
-0.12351,0.014582
-0.12335,0.014588
-0.1232,0.014604
-0.12304,0.01463
-0.12288,0.014673
-0.12273,0.014723
-0.12257,0.014773
-0.12242,0.014811
-0.12226,0.014833
-0.1221,0.014837
-0.12195,0.014835
-0.12179,0.014837
-0.12163,0.014863
-0.12148,0.014913
-0.12132,0.014982
-0.12117,0.015044
-0.12101,0.015084
-0.12085,0.015093
-0.1207,0.015077
-0.12054,0.015065
-0.12039,0.015073
-0.12023,0.015124
-0.12007,0.0152
-0.11992,0.015285
-0.11976,0.01534
-0.1196,0.015344
-0.11945,0.015313
-0.11929,0.015275
-0.11914,0.01528
-0.11898,0.015332
-0.11882,0.015433
-0.11867,0.015537
-0.11851,0.015603
-0.11836,0.015612
-0.1182,0.015568
-0.11804,0.015516
-0.11789,0.015497
-0.11773,0.015553
-0.11757,0.015666
-0.11742,0.015786
-0.11726,0.015865
-0.11711,0.015868
-0.11695,0.015817
-0.11679,0.015758
-0.11664,0.015746
-0.11648,0.015803
-0.11633,0.015919
-0.11617,0.01605
-0.11601,0.016133
-0.11586,0.016142
-0.1157,0.016085
-0.11555,0.016017
-0.11539,0.015996
-0.11523,0.016058
-0.11508,0.016187
-0.11492,0.016322
-0.11476,0.016407
-0.11461,0.01641
-0.11445,0.016357
-0.1143,0.016294
-0.11414,0.016284
-0.11398,0.016347
-0.11383,0.016471
-0.11367,0.016601
-0.11352,0.016683
-0.11336,0.016691
-0.1132,0.01664
-0.11305,0.016591
-0.11289,0.016584
-0.11273,0.016654
-0.11258,0.016769
-0.11242,0.016891
-0.11227,0.016964
-0.11211,0.016969
-0.11195,0.016934
-0.1118,0.016894
-0.11164,0.016909
-0.11149,0.016976
-0.11133,0.017091
-0.11117,0.017195
-0.11102,0.017254
-0.11086,0.017263
-0.1107,0.017235
-0.11055,0.017225
-0.11039,0.017245
-0.11024,0.01732
-0.11008,0.017411
-0.10992,0.017495
-0.10977,0.017543
-0.10961,0.017549
-0.10946,0.017546
-0.1093,0.017552
-0.10914,0.017604
-0.10899,0.017677
-0.10883,0.01776
-0.10867,0.017822
-0.10852,0.017849
-0.10836,0.01786
-0.10821,0.017866
-0.10805,0.017902
-0.10789,0.017956
-0.10774,0.018032
-0.10758,0.018099
-0.10743,0.018138
-0.10727,0.018157
-0.10711,0.018163
-0.10696,0.018193
-0.1068,0.018249
-0.10664,0.018335
-0.10649,0.018413
-0.10633,0.01846
-0.10618,0.018482
-0.10602,0.018481
-0.10586,0.018494
-0.10571,0.018534
-0.10555,0.01861
-0.1054,0.018694
-0.10524,0.01877
-0.10508,0.018818
-0.10493,0.018822
-0.10477,0.018818
-0.10462,0.018827
-0.10446,0.018879
-0.1043,0.018967
-0.10415,0.019073
-0.10399,0.019152
-0.10383,0.019181
-0.10368,0.019179
-0.10352,0.019166
-0.10337,0.019181
-0.10321,0.019239
-0.10305,0.019334
-0.1029,0.019434
-0.10274,0.01951
-0.10259,0.019547
-0.10243,0.019543
-0.10227,0.019533
-0.10212,0.019546
-0.10196,0.019601
-0.1018,0.019692
-0.10165,0.019795
-0.10149,0.019873
-0.10134,0.019909
-0.10118,0.019913
-0.10102,0.019908
-0.10087,0.019924
-0.10071,0.019978
-0.10056,0.020062
-0.1004,0.020155
-0.10024,0.020234
-0.10009,0.020278
-0.099931,0.020297
-0.099775,0.020303
-0.099619,0.020318
-0.099462,0.020357
-0.099306,0.020421
-0.09915,0.020501
-0.098994,0.020578
-0.098838,0.020643
-0.098682,0.020683
-0.098526,0.020706
-0.098369,0.020724
-0.098213,0.020751
-0.098057,0.020797
-0.097901,0.020865
-0.097745,0.020947
-0.097589,0.021022
-0.097433,0.021089
-0.097276,0.021129
-0.09712,0.021146
-0.096964,0.021153
-0.096808,0.02117
-0.096652,0.021215
-0.096496,0.021293
-0.09634,0.0214
-0.096183,0.021494
-0.096027,0.021558
-0.095871,0.021575
-0.095715,0.021566
-0.095559,0.02156
-0.095403,0.021595
-0.095247,0.021682
-0.09509,0.021801
-0.094934,0.021926
-0.094778,0.022006
-0.094622,0.022026
-0.094466,0.021994
-0.09431,0.021963
-0.094154,0.021973
-0.093997,0.022059
-0.093841,0.022205
-0.093685,0.022354
-0.093529,0.022454
-0.093373,0.022472
-0.093217,0.022431
-0.093061,0.02238
-0.092904,0.022387
-0.092748,0.022478
-0.092592,0.022641
-0.092436,0.022813
-0.09228,0.022926
-0.092124,0.022946
-0.091968,0.022886
-0.091811,0.022821
-0.091655,0.022816
-0.091499,0.022912
-0.091343,0.023084
-0.091187,0.02327
-0.091031,0.02339
-0.090875,0.023408
-0.090718,0.023353
-0.090562,0.023283
-0.090406,0.023279
-0.09025,0.023378
-0.090094,0.023563
-0.089938,0.023755
-0.089782,0.023881
-0.089625,0.023901
-0.089469,0.023836
-0.089313,0.023769
-0.089157,0.023772
-0.089001,0.023878
-0.088845,0.024061
-0.088689,0.024251
-0.088532,0.02437
-0.088376,0.024389
-0.08822,0.024342
-0.088064,0.02429
-0.087908,0.024301
-0.087752,0.02441
-0.087596,0.024586
-0.087439,0.024764
-0.087283,0.024878
-0.087127,0.0249
-0.086971,0.024857
-0.086815,0.024824
-0.086659,0.024856
-0.086503,0.024971
-0.086346,0.025143
-0.08619,0.025305
-0.086034,0.025401
-0.085878,0.025424
-0.085722,0.025405
-0.085566,0.025398
-0.08541,0.025452
-0.085253,0.025571
-0.085097,0.02572
-0.084941,0.025854
-0.084785,0.025936
-0.084629,0.025961
-0.084473,0.025963
-0.084317,0.02599
-0.08416,0.026063
-0.084004,0.026186
-0.083848,0.026324
-0.083692,0.026434
-0.083536,0.026497
-0.08338,0.026522
-0.083224,0.026547
-0.083067,0.026601
-0.082911,0.026708
-0.082755,0.026834
-0.082599,0.026953
-0.082443,0.027036
-0.082287,0.02708
-0.082131,0.027111
-0.081975,0.027158
-0.081818,0.027249
-0.081662,0.027367
-0.081506,0.027497
-0.08135,0.027595
-0.081194,0.027652
-0.081038,0.027682
-0.080882,0.027712
-0.080725,0.027782
-0.080569,0.027895
-0.080413,0.028041
-0.080257,0.028174
-0.080101,0.028267
-0.079945,0.028312
-0.079789,0.028329
-0.079632,0.028365
-0.079476,0.028447
-0.07932,0.02858
-0.079164,0.028734
-0.079008,0.028866
-0.078852,0.028948
-0.078696,0.028977
-0.078539,0.028993
-0.078383,0.029031
-0.078227,0.029124
-0.078071,0.029269
-0.077915,0.029434
-0.077759,0.029575
-0.077603,0.029655
-0.077446,0.029688
-0.07729,0.029701
-0.077134,0.029741
-0.076978,0.029839
-0.076822,0.029984
-0.076666,0.030145
-0.07651,0.030282
-0.076353,0.030373
-0.076197,0.030416
-0.076041,0.030443
-0.075885,0.030491
-0.075729,0.030578
-0.075573,0.030712
-0.075417,0.030869
-0.07526,0.031013
-0.075104,0.031119
-0.074948,0.031183
-0.074792,0.031223
-0.074636,0.031268
-0.07448,0.03135
-0.074324,0.031467
-0.074167,0.031612
-0.074011,0.031759
-0.073855,0.031882
-0.073699,0.031973
-0.073543,0.032038
-0.073387,0.032089
-0.073231,0.032151
-0.073074,0.032243
-0.072918,0.032365
-0.072762,0.032516
-0.072606,0.03267
-0.07245,0.032803
-0.072294,0.032894
-0.072138,0.032949
-0.071981,0.032987
-0.071825,0.033043
-0.071669,0.033154
-0.071513,0.033311
-0.071357,0.033499
-0.071201,0.033671
-0.071045,0.033791
-0.070888,0.033847
-0.070732,0.033864
-0.070576,0.033893
-0.07042,0.033977
-0.070264,0.03414
-0.070108,0.034353
-0.069952,0.034563
-0.069795,0.034713
-0.069639,0.034771
-0.069483,0.034766
-0.069327,0.034763
-0.069171,0.03483
-0.069015,0.035002
-0.068859,0.035252
-0.068702,0.035509
-0.068546,0.035684
-0.06839,0.035744
-0.068234,0.03572
-0.068078,0.035688
-0.067922,0.035744
-0.067766,0.035922
-0.067609,0.036201
-0.067453,0.036489
-0.067297,0.036687
-0.067141,0.036754
-0.066985,0.036713
-0.066829,0.036669
-0.066673,0.036713
-0.066516,0.036901
-0.06636,0.037201
-0.066204,0.037509
-0.066048,0.037724
-0.065892,0.037788
-0.065736,0.037743
-0.06558,0.037691
-0.065423,0.037738
-0.065267,0.037942
-0.065111,0.038256
-0.064955,0.038583
-0.064799,0.038805
-0.064643,0.038872
-0.064487,0.038831
-0.06433,0.038783
-0.064174,0.038841
-0.064018,0.039049
-0.063862,0.039373
-0.063706,0.039702
-0.06355,0.039925
-0.063394,0.040003
-0.063237,0.039969
-0.063081,0.039938
-0.062925,0.040012
-0.062769,0.040232
-0.062613,0.040556
-0.062457,0.040875
-0.062301,0.041093
-0.062144,0.041169
-0.061988,0.041157
-0.061832,0.041157
-0.061676,0.041262
-0.06152,0.041498
-0.061364,0.041814
-0.061208,0.042114
-0.061051,0.042314
-0.060895,0.042395
-0.060739,0.042412
-0.060583,0.042455
-0.060427,0.042589
-0.060271,0.042833
-0.060115,0.043131
-0.059958,0.043402
-0.059802,0.043585
-0.059646,0.043676
-0.05949,0.043724
-0.059334,0.04381
-0.059178,0.043982
-0.059022,0.044237
-0.058865,0.04452
-0.058709,0.044766
-0.058553,0.04493
-0.058397,0.045027
-0.058241,0.045114
-0.058085,0.045246
-0.057929,0.045462
-0.057773,0.045729
-0.057616,0.045997
-0.05746,0.04621
-0.057304,0.046353
-0.057148,0.046459
-0.056992,0.046581
-0.056836,0.046768
-0.05668,0.04702
-0.056523,0.047297
-0.056367,0.047545
-0.056211,0.047724
-0.056055,0.04785
-0.055899,0.047964
-0.055743,0.048121
-0.055587,0.048354
-0.05543,0.048638
-0.055274,0.04893
-0.055118,0.049166
-0.054962,0.04933
-0.054806,0.049445
-0.05465,0.049567
-0.054494,0.049755
-0.054337,0.050019
-0.054181,0.050334
-0.054025,0.050637
-0.053869,0.050871
-0.053713,0.051031
-0.053557,0.051145
-0.053401,0.051282
-0.053244,0.051492
-0.053088,0.051781
-0.052932,0.052118
-0.052776,0.052428
-0.05262,0.052671
-0.052464,0.052834
-0.052308,0.052956
-0.052151,0.053109
-0.051995,0.05333
-0.051839,0.053632
-0.051683,0.053977
-0.051527,0.054305
-0.051371,0.054566
-0.051215,0.05475
-0.051058,0.054894
-0.050902,0.055053
-0.050746,0.055276
-0.05059,0.055576
-0.050434,0.055924
-0.050278,0.056273
-0.050122,0.056565
-0.049965,0.056788
-0.049809,0.056963
-0.049653,0.057132
-0.049497,0.057349
-0.049341,0.057635
-0.049185,0.057978
-0.049029,0.05834
-0.048872,0.058674
-0.048716,0.058949
-0.04856,0.059165
-0.048404,0.059352
-0.048248,0.059553
-0.048092,0.059813
-0.047936,0.060143
-0.047779,0.060522
-0.047623,0.060909
-0.047467,0.061253
-0.047311,0.06152
-0.047155,0.061722
-0.046999,0.061904
-0.046843,0.062124
-0.046686,0.062436
-0.04653,0.06284
-0.046374,0.063289
-0.046218,0.063712
-0.046062,0.064038
-0.045906,0.064253
-0.04575,0.064409
-0.045593,0.06459
-0.045437,0.064887
-0.045281,0.065318
-0.045125,0.065835
-0.044969,0.066336
-0.044813,0.06672
-0.044657,0.06695
-0.0445,0.067082
-0.044344,0.067233
-0.044188,0.067516
-0.044032,0.067975
-0.043876,0.068561
-0.04372,0.069138
-0.043564,0.069578
-0.043407,0.069826
-0.043251,0.069936
-0.043095,0.070061
-0.042939,0.070335
-0.042783,0.070829
-0.042627,0.071481
-0.042471,0.072133
-0.042314,0.07263
-0.042158,0.072893
-0.042002,0.072993
-0.041846,0.073099
-0.04169,0.073376
-0.041534,0.073909
-0.041378,0.074623
-0.041221,0.075345
-0.041065,0.07589
-0.040909,0.076173
-0.040753,0.076276
-0.040597,0.07638
-0.040441,0.076676
-0.040285,0.077246
-0.040128,0.078014
-0.039972,0.078791
-0.039816,0.079374
-0.03966,0.079684
-0.039504,0.079804
-0.039348,0.079931
-0.039192,0.080262
-0.039035,0.080871
-0.038879,0.081684
-0.038723,0.082497
-0.038567,0.083108
-0.038411,0.083448
-0.038255,0.083601
-0.038099,0.083772
-0.037942,0.084152
-0.037786,0.084809
-0.03763,0.085658
-0.037474,0.086493
-0.037318,0.087127
-0.037162,0.087496
-0.037006,0.087698
-0.036849,0.087934
-0.036693,0.088382
-0.036537,0.089094
-0.036381,0.089971
-0.036225,0.090818
-0.036069,0.091464
-0.035913,0.091866
-0.035756,0.092136
-0.0356,0.09246
-0.035444,0.092992
-0.035288,0.093763
-0.035132,0.094661
-0.034976,0.095505
-0.03482,0.096158
-0.034664,0.096601
-0.034507,0.096953
-0.034351,0.097387
-0.034195,0.098019
-0.034039,0.09885
-0.033883,0.099765
-0.033727,0.1006
-0.033571,0.10126
-0.033414,0.10175
-0.033258,0.1022
-0.033102,0.10275
-0.032946,0.10349
-0.03279,0.10439
-0.032634,0.10532
-0.032478,0.10615
-0.032321,0.10682
-0.032165,0.10737
-0.032009,0.10792
-0.031853,0.10861
-0.031697,0.10947
-0.031541,0.11044
-0.031385,0.1114
-0.031228,0.11223
-0.031072,0.11292
-0.030916,0.11353
-0.03076,0.1142
-0.030604,0.11502
-0.030448,0.11599
-0.030292,0.11705
-0.030135,0.11805
-0.029979,0.11891
-0.029823,0.11964
-0.029667,0.12032
-0.029511,0.1211
-0.029355,0.12205
-0.029199,0.12315
-0.029042,0.1243
-0.028886,0.12536
-0.02873,0.12627
-0.028574,0.12705
-0.028418,0.12782
-0.028262,0.12871
-0.028106,0.12979
-0.027949,0.13102
-0.027793,0.13227
-0.027637,0.13342
-0.027481,0.13441
-0.027325,0.13528
-0.027169,0.13614
-0.027013,0.13714
-0.026856,0.13833
-0.0267,0.13968
-0.026544,0.14106
-0.026388,0.14233
-0.026232,0.14345
-0.026076,0.14443
-0.02592,0.1454
-0.025763,0.1465
-0.025607,0.1478
-0.025451,0.14927
-0.025295,0.15079
-0.025139,0.15223
-0.024983,0.15351
-0.024827,0.15465
-0.02467,0.15575
-0.024514,0.15695
-0.024358,0.15834
-0.024202,0.15992
-0.024046,0.16161
-0.02389,0.16327
-0.023734,0.16478
-0.023577,0.16611
-0.023421,0.16736
-0.023265,0.16865
-0.023109,0.17013
-0.022953,0.17184
-0.022797,0.17373
-0.022641,0.17564
-0.022484,0.17743
-0.022328,0.17901
-0.022172,0.18041
-0.022016,0.18181
-0.02186,0.18338
-0.021704,0.18523
-0.021548,0.18735
-0.021391,0.18958
-0.021235,0.1917
-0.021079,0.19356
-0.020923,0.19516
-0.020767,0.19667
-0.020611,0.19834
-0.020455,0.20037
-0.020298,0.20276
-0.020142,0.20536
-0.019986,0.20788
-0.01983,0.21007
-0.019674,0.2119
-0.019518,0.21355
-0.019362,0.21535
-0.019205,0.21757
-0.019049,0.22029
-0.018893,0.22332
-0.018737,0.22629
-0.018581,0.22887
-0.018425,0.23097
-0.018269,0.2328
-0.018112,0.23477
-0.017956,0.23725
-0.0178,0.24036
-0.017644,0.24388
-0.017488,0.24737
-0.017332,0.25039
-0.017176,0.25281
-0.017019,0.25488
-0.016863,0.25708
-0.016707,0.25989
-0.016551,0.26346
-0.016395,0.26755
-0.016239,0.27162
-0.016083,0.27514
-0.015926,0.27795
-0.01577,0.28033
-0.015614,0.28286
-0.015458,0.28608
-0.015302,0.29021
-0.015146,0.29494
-0.01499,0.29966
-0.014833,0.30376
-0.014677,0.30704
-0.014521,0.30982
-0.014365,0.31279
-0.014209,0.31655
-0.014053,0.32133
-0.013897,0.3268
-0.01374,0.33225
-0.013584,0.33701
-0.013428,0.34085
-0.013272,0.34417
-0.013116,0.34771
-0.01296,0.35214
-0.012804,0.35771
-0.012647,0.36402
-0.012491,0.37029
-0.012335,0.3758
-0.012179,0.38033
-0.012023,0.38431
-0.011867,0.38859
-0.011711,0.39386
-0.011555,0.40036
-0.011398,0.40763
-0.011242,0.41482
-0.011086,0.42118
-0.01093,0.42652
-0.010774,0.43134
-0.010618,0.43653
-0.010462,0.44282
-0.010305,0.4504
-0.010149,0.45875
-0.0099931,0.46697
-0.0098369,0.4743
-0.0096808,0.48059
-0.0095247,0.4864
-0.0093685,0.49268
-0.0092124,0.50016
-0.0090562,0.50896
-0.0089001,0.51851
-0.0087439,0.52784
-0.0085878,0.53621
-0.0084317,0.54355
-0.0082755,0.55048
-0.0081194,0.55799
-0.0079632,0.56679
-0.0078071,0.5769
-0.007651,0.58768
-0.0074948,0.59814
-0.0073387,0.60756
-0.0071825,0.61595
-0.0070264,0.62402
-0.0068702,0.63278
-0.0067141,0.64287
-0.006558,0.65425
-0.0064018,0.66615
-0.0062457,0.67757
-0.0060895,0.68784
-0.0059334,0.69709
-0.0057773,0.70609
-0.0056211,0.71586
-0.005465,0.72699
-0.0053088,0.73927
-0.0051527,0.75186
-0.0049965,0.76374
-0.0048404,0.77433
-0.0046843,0.78385
-0.0045281,0.79318
-0.004372,0.80331
-0.0042158,0.81472
-0.0040597,0.82707
-0.0039035,0.83943
-0.0037474,0.85077
-0.0035913,0.8606
-0.0034351,0.86929
-0.003279,0.87777
-0.0031228,0.88702
-0.0029667,0.89739
-0.0028106,0.9084
-0.0026544,0.919
-0.0024983,0.92821
-0.0023421,0.93567
-0.002186,0.94188
-0.0020298,0.94786
-0.0018737,0.95452
-0.0017176,0.96208
-0.0015614,0.96991
-0.0014053,0.97692
-0.0012491,0.98217
-0.001093,0.98548
-0.00093685,0.98751
-0.00078071,0.98932
-0.00062457,0.99177
-0.00046843,0.99493
-0.00031228,0.99804
-0.00015614,1
0,1
0.00015614,0.99804
0.00031228,0.99493
0.00046843,0.99177
0.00062457,0.98932
0.00078071,0.98751
0.00093685,0.98548
0.001093,0.98217
0.0012491,0.97692
0.0014053,0.96991
0.0015614,0.96208
0.0017176,0.95452
0.0018737,0.94786
0.0020298,0.94188
0.002186,0.93567
0.0023421,0.92821
0.0024983,0.919
0.0026544,0.9084
0.0028106,0.89739
0.0029667,0.88702
0.0031228,0.87777
0.003279,0.86929
0.0034351,0.8606
0.0035913,0.85077
0.0037474,0.83943
0.0039035,0.82707
0.0040597,0.81472
0.0042158,0.80331
0.004372,0.79318
0.0045281,0.78385
0.0046843,0.77433
0.0048404,0.76374
0.0049965,0.75186
0.0051527,0.73927
0.0053088,0.72699
0.005465,0.71586
0.0056211,0.70609
0.0057773,0.69709
0.0059334,0.68784
0.0060895,0.67757
0.0062457,0.66615
0.0064018,0.65425
0.006558,0.64287
0.0067141,0.63278
0.0068702,0.62402
0.0070264,0.61595
0.0071825,0.60756
0.0073387,0.59814
0.0074948,0.58768
0.007651,0.5769
0.0078071,0.56679
0.0079632,0.55799
0.0081194,0.55048
0.0082755,0.54355
0.0084317,0.53621
0.0085878,0.52784
0.0087439,0.51851
0.0089001,0.50896
0.0090562,0.50016
0.0092124,0.49268
0.0093685,0.4864
0.0095247,0.48059
0.0096808,0.4743
0.0098369,0.46697
0.0099931,0.45875
0.010149,0.4504
0.010305,0.44282
0.010462,0.43653
0.010618,0.43134
0.010774,0.42652
0.01093,0.42118
0.011086,0.41482
0.011242,0.40763
0.011398,0.40036
0.011555,0.39386
0.011711,0.38859
0.011867,0.38431
0.012023,0.38033
0.012179,0.3758
0.012335,0.37029
0.012491,0.36402
0.012647,0.35771
0.012804,0.35214
0.01296,0.34771
0.013116,0.34417
0.013272,0.34085
0.013428,0.33701
0.013584,0.33225
0.01374,0.3268
0.013897,0.32133
0.014053,0.31655
0.014209,0.31279
0.014365,0.30982
0.014521,0.30704
0.014677,0.30376
0.014833,0.29966
0.01499,0.29494
0.015146,0.29021
0.015302,0.28608
0.015458,0.28286
0.015614,0.28033
0.01577,0.27795
0.015926,0.27514
0.016083,0.27162
0.016239,0.26755
0.016395,0.26346
0.016551,0.25989
0.016707,0.25708
0.016863,0.25488
0.017019,0.25281
0.017176,0.25039
0.017332,0.24737
0.017488,0.24388
0.017644,0.24036
0.0178,0.23725
0.017956,0.23477
0.018112,0.2328
0.018269,0.23097
0.018425,0.22887
0.018581,0.22629
0.018737,0.22332
0.018893,0.22029
0.019049,0.21757
0.019205,0.21535
0.019362,0.21355
0.019518,0.2119
0.019674,0.21007
0.01983,0.20788
0.019986,0.20536
0.020142,0.20276
0.020298,0.20037
0.020455,0.19834
0.020611,0.19667
0.020767,0.19516
0.020923,0.19356
0.021079,0.1917
0.021235,0.18958
0.021391,0.18735
0.021548,0.18523
0.021704,0.18338
0.02186,0.18181
0.022016,0.18041
0.022172,0.17901
0.022328,0.17743
0.022484,0.17564
0.022641,0.17373
0.022797,0.17184
0.022953,0.17013
0.023109,0.16865
0.023265,0.16736
0.023421,0.16611
0.023577,0.16478
0.023734,0.16327
0.02389,0.16161
0.024046,0.15992
0.024202,0.15834
0.024358,0.15695
0.024514,0.15575
0.02467,0.15465
0.024827,0.15351
0.024983,0.15223
0.025139,0.15079
0.025295,0.14927
0.025451,0.1478
0.025607,0.1465
0.025763,0.1454
0.02592,0.14443
0.026076,0.14345
0.026232,0.14233
0.026388,0.14106
0.026544,0.13968
0.0267,0.13833
0.026856,0.13714
0.027013,0.13614
0.027169,0.13528
0.027325,0.13441
0.027481,0.13342
0.027637,0.13227
0.027793,0.13102
0.027949,0.12979
0.028106,0.12871
0.028262,0.12782
0.028418,0.12705
0.028574,0.12627
0.02873,0.12536
0.028886,0.1243
0.029042,0.12315
0.029199,0.12205
0.029355,0.1211
0.029511,0.12032
0.029667,0.11964
0.029823,0.11891
0.029979,0.11805
0.030135,0.11705
0.030292,0.11599
0.030448,0.11502
0.030604,0.1142
0.03076,0.11353
0.030916,0.11292
0.031072,0.11223
0.031228,0.1114
0.031385,0.11044
0.031541,0.10947
0.031697,0.10861
0.031853,0.10792
0.032009,0.10737
0.032165,0.10682
0.032321,0.10615
0.032478,0.10532
0.032634,0.10439
0.03279,0.10349
0.032946,0.10275
0.033102,0.1022
0.033258,0.10175
0.033414,0.10126
0.033571,0.1006
0.033727,0.099765
0.033883,0.09885
0.034039,0.098019
0.034195,0.097387
0.034351,0.096953
0.034507,0.096601
0.034664,0.096158
0.03482,0.095505
0.034976,0.094661
0.035132,0.093763
0.035288,0.092992
0.035444,0.09246
0.0356,0.092136
0.035756,0.091866
0.035913,0.091464
0.036069,0.090818
0.036225,0.089971
0.036381,0.089094
0.036537,0.088382
0.036693,0.087934
0.036849,0.087698
0.037006,0.087496
0.037162,0.087127
0.037318,0.086493
0.037474,0.085658
0.03763,0.084809
0.037786,0.084152
0.037942,0.083772
0.038099,0.083601
0.038255,0.083448
0.038411,0.083108
0.038567,0.082497
0.038723,0.081684
0.038879,0.080871
0.039035,0.080262
0.039192,0.079931
0.039348,0.079804
0.039504,0.079684
0.03966,0.079374
0.039816,0.078791
0.039972,0.078014
0.040128,0.077246
0.040285,0.076676
0.040441,0.07638
0.040597,0.076276
0.040753,0.076173
0.040909,0.07589
0.041065,0.075345
0.041221,0.074623
0.041378,0.073909
0.041534,0.073376
0.04169,0.073099
0.041846,0.072993
0.042002,0.072893
0.042158,0.07263
0.042314,0.072133
0.042471,0.071481
0.042627,0.070829
0.042783,0.070335
0.042939,0.070061
0.043095,0.069936
0.043251,0.069826
0.043407,0.069578
0.043564,0.069138
0.04372,0.068561
0.043876,0.067975
0.044032,0.067516
0.044188,0.067233
0.044344,0.067082
0.0445,0.06695
0.044657,0.06672
0.044813,0.066336
0.044969,0.065835
0.045125,0.065318
0.045281,0.064887
0.045437,0.06459
0.045593,0.064409
0.04575,0.064253
0.045906,0.064038
0.046062,0.063712
0.046218,0.063289
0.046374,0.06284
0.04653,0.062436
0.046686,0.062124
0.046843,0.061904
0.046999,0.061722
0.047155,0.06152
0.047311,0.061253
0.047467,0.060909
0.047623,0.060522
0.047779,0.060143
0.047936,0.059813
0.048092,0.059553
0.048248,0.059352
0.048404,0.059165
0.04856,0.058949
0.048716,0.058674
0.048872,0.05834
0.049029,0.057978
0.049185,0.057635
0.049341,0.057349
0.049497,0.057132
0.049653,0.056963
0.049809,0.056788
0.049965,0.056565
0.050122,0.056273
0.050278,0.055924
0.050434,0.055576
0.05059,0.055276
0.050746,0.055053
0.050902,0.054894
0.051058,0.05475
0.051215,0.054566
0.051371,0.054305
0.051527,0.053977
0.051683,0.053632
0.051839,0.05333
0.051995,0.053109
0.052151,0.052956
0.052308,0.052834
0.052464,0.052671
0.05262,0.052428
0.052776,0.052118
0.052932,0.051781
0.053088,0.051492
0.053244,0.051282
0.053401,0.051145
0.053557,0.051031
0.053713,0.050871
0.053869,0.050637
0.054025,0.050334
0.054181,0.050019
0.054337,0.049755
0.054494,0.049567
0.05465,0.049445
0.054806,0.04933
0.054962,0.049166
0.055118,0.04893
0.055274,0.048638
0.05543,0.048354
0.055587,0.048121
0.055743,0.047964
0.055899,0.04785
0.056055,0.047724
0.056211,0.047545
0.056367,0.047297
0.056523,0.04702
0.05668,0.046768
0.056836,0.046581
0.056992,0.046459
0.057148,0.046353
0.057304,0.04621
0.05746,0.045997
0.057616,0.045729
0.057773,0.045462
0.057929,0.045246
0.058085,0.045114
0.058241,0.045027
0.058397,0.04493
0.058553,0.044766
0.058709,0.04452
0.058865,0.044237
0.059022,0.043982
0.059178,0.04381
0.059334,0.043724
0.05949,0.043676
0.059646,0.043585
0.059802,0.043402
0.059958,0.043131
0.060115,0.042833
0.060271,0.042589
0.060427,0.042455
0.060583,0.042412
0.060739,0.042395
0.060895,0.042314
0.061051,0.042114
0.061208,0.041814
0.061364,0.041498
0.06152,0.041262
0.061676,0.041157
0.061832,0.041157
0.061988,0.041169
0.062144,0.041093
0.062301,0.040875
0.062457,0.040556
0.062613,0.040232
0.062769,0.040012
0.062925,0.039938
0.063081,0.039969
0.063237,0.040003
0.063394,0.039925
0.06355,0.039702
0.063706,0.039373
0.063862,0.039049
0.064018,0.038841
0.064174,0.038783
0.06433,0.038831
0.064487,0.038872
0.064643,0.038805
0.064799,0.038583
0.064955,0.038256
0.065111,0.037942
0.065267,0.037738
0.065423,0.037691
0.06558,0.037743
0.065736,0.037788
0.065892,0.037724
0.066048,0.037509
0.066204,0.037201
0.06636,0.036901
0.066516,0.036713
0.066673,0.036669
0.066829,0.036713
0.066985,0.036754
0.067141,0.036687
0.067297,0.036489
0.067453,0.036201
0.067609,0.035922
0.067766,0.035744
0.067922,0.035688
0.068078,0.03572
0.068234,0.035744
0.06839,0.035684
0.068546,0.035509
0.068702,0.035252
0.068859,0.035002
0.069015,0.03483
0.069171,0.034763
0.069327,0.034766
0.069483,0.034771
0.069639,0.034713
0.069795,0.034563
0.069952,0.034353
0.070108,0.03414
0.070264,0.033977
0.07042,0.033893
0.070576,0.033864
0.070732,0.033847
0.070888,0.033791
0.071045,0.033671
0.071201,0.033499
0.071357,0.033311
0.071513,0.033154
0.071669,0.033043
0.071825,0.032987
0.071981,0.032949
0.072138,0.032894
0.072294,0.032803
0.07245,0.03267
0.072606,0.032516
0.072762,0.032365
0.072918,0.032243
0.073074,0.032151
0.073231,0.032089
0.073387,0.032038
0.073543,0.031973
0.073699,0.031882
0.073855,0.031759
0.074011,0.031612
0.074167,0.031467
0.074324,0.03135
0.07448,0.031268
0.074636,0.031223
0.074792,0.031183
0.074948,0.031119
0.075104,0.031013
0.07526,0.030869
0.075417,0.030712
0.075573,0.030578
0.075729,0.030491
0.075885,0.030443
0.076041,0.030416
0.076197,0.030373
0.076353,0.030282
0.07651,0.030145
0.076666,0.029984
0.076822,0.029839
0.076978,0.029741
0.077134,0.029701
0.07729,0.029688
0.077446,0.029655
0.077603,0.029575
0.077759,0.029434
0.077915,0.029269
0.078071,0.029124
0.078227,0.029031
0.078383,0.028993
0.078539,0.028977
0.078696,0.028948
0.078852,0.028866
0.079008,0.028734
0.079164,0.02858
0.07932,0.028447
0.079476,0.028365
0.079632,0.028329
0.079789,0.028312
0.079945,0.028267
0.080101,0.028174
0.080257,0.028041
0.080413,0.027895
0.080569,0.027782
0.080725,0.027712
0.080882,0.027682
0.081038,0.027652
0.081194,0.027595
0.08135,0.027497
0.081506,0.027367
0.081662,0.027249
0.081818,0.027158
0.081975,0.027111
0.082131,0.02708
0.082287,0.027036
0.082443,0.026953
0.082599,0.026834
0.082755,0.026708
0.082911,0.026601
0.083067,0.026547
0.083224,0.026522
0.08338,0.026497
0.083536,0.026434
0.083692,0.026324
0.083848,0.026186
0.084004,0.026063
0.08416,0.02599
0.084317,0.025963
0.084473,0.025961
0.084629,0.025936
0.084785,0.025854
0.084941,0.02572
0.085097,0.025571
0.085253,0.025452
0.08541,0.025398
0.085566,0.025405
0.085722,0.025424
0.085878,0.025401
0.086034,0.025305
0.08619,0.025143
0.086346,0.024971
0.086503,0.024856
0.086659,0.024824
0.086815,0.024857
0.086971,0.0249
0.087127,0.024878
0.087283,0.024764
0.087439,0.024586
0.087596,0.02441
0.087752,0.024301
0.087908,0.02429
0.088064,0.024342
0.08822,0.024389
0.088376,0.02437
0.088532,0.024251
0.088689,0.024061
0.088845,0.023878
0.089001,0.023772
0.089157,0.023769
0.089313,0.023836
0.089469,0.023901
0.089625,0.023881
0.089782,0.023755
0.089938,0.023563
0.090094,0.023378
0.09025,0.023279
0.090406,0.023283
0.090562,0.023353
0.090718,0.023408
0.090875,0.02339
0.091031,0.02327
0.091187,0.023084
0.091343,0.022912
0.091499,0.022816
0.091655,0.022821
0.091811,0.022886
0.091968,0.022946
0.092124,0.022926
0.09228,0.022813
0.092436,0.022641
0.092592,0.022478
0.092748,0.022387
0.092904,0.02238
0.093061,0.022431
0.093217,0.022472
0.093373,0.022454
0.093529,0.022354
0.093685,0.022205
0.093841,0.022059
0.093997,0.021973
0.094154,0.021963
0.09431,0.021994
0.094466,0.022026
0.094622,0.022006
0.094778,0.021926
0.094934,0.021801
0.09509,0.021682
0.095247,0.021595
0.095403,0.02156
0.095559,0.021566
0.095715,0.021575
0.095871,0.021558
0.096027,0.021494
0.096183,0.0214
0.09634,0.021293
0.096496,0.021215
0.096652,0.02117
0.096808,0.021153
0.096964,0.021146
0.09712,0.021129
0.097276,0.021089
0.097433,0.021022
0.097589,0.020947
0.097745,0.020865
0.097901,0.020797
0.098057,0.020751
0.098213,0.020724
0.098369,0.020706
0.098526,0.020683
0.098682,0.020643
0.098838,0.020578
0.098994,0.020501
0.09915,0.020421
0.099306,0.020357
0.099462,0.020318
0.099619,0.020303
0.099775,0.020297
0.099931,0.020278
0.10009,0.020234
0.10024,0.020155
0.1004,0.020062
0.10056,0.019978
0.10071,0.019924
0.10087,0.019908
0.10102,0.019913
0.10118,0.019909
0.10134,0.019873
0.10149,0.019795
0.10165,0.019692
0.1018,0.019601
0.10196,0.019546
0.10212,0.019533
0.10227,0.019543
0.10243,0.019547
0.10259,0.01951
0.10274,0.019434
0.1029,0.019334
0.10305,0.019239
0.10321,0.019181
0.10337,0.019166
0.10352,0.019179
0.10368,0.019181
0.10383,0.019152
0.10399,0.019073
0.10415,0.018967
0.1043,0.018879
0.10446,0.018827
0.10462,0.018818
0.10477,0.018822
0.10493,0.018818
0.10508,0.01877
0.10524,0.018694
0.1054,0.01861
0.10555,0.018534
0.10571,0.018494
0.10586,0.018481
0.10602,0.018482
0.10618,0.01846
0.10633,0.018413
0.10649,0.018335
0.10664,0.018249
0.1068,0.018193
0.10696,0.018163
0.10711,0.018157
0.10727,0.018138
0.10743,0.018099
0.10758,0.018032
0.10774,0.017956
0.10789,0.017902
0.10805,0.017866
0.10821,0.01786
0.10836,0.017849
0.10852,0.017822
0.10867,0.01776
0.10883,0.017677
0.10899,0.017604
0.10914,0.017552
0.1093,0.017546
0.10946,0.017549
0.10961,0.017543
0.10977,0.017495
0.10992,0.017411
0.11008,0.01732
0.11024,0.017245
0.11039,0.017225
0.11055,0.017235
0.1107,0.017263
0.11086,0.017254
0.11102,0.017195
0.11117,0.017091
0.11133,0.016976
0.11149,0.016909
0.11164,0.016894
0.1118,0.016934
0.11195,0.016969
0.11211,0.016964
0.11227,0.016891
0.11242,0.016769
0.11258,0.016654
0.11273,0.016584
0.11289,0.016591
0.11305,0.01664
0.1132,0.016691
0.11336,0.016683
0.11352,0.016601
0.11367,0.016471
0.11383,0.016347
0.11398,0.016284
0.11414,0.016294
0.1143,0.016357
0.11445,0.01641
0.11461,0.016407
0.11476,0.016322
0.11492,0.016187
0.11508,0.016058
0.11523,0.015996
0.11539,0.016017
0.11555,0.016085
0.1157,0.016142
0.11586,0.016133
0.11601,0.01605
0.11617,0.015919
0.11633,0.015803
0.11648,0.015746
0.11664,0.015758
0.11679,0.015817
0.11695,0.015868
0.11711,0.015865
0.11726,0.015786
0.11742,0.015666
0.11757,0.015553
0.11773,0.015497
0.11789,0.015516
0.11804,0.015568
0.1182,0.015612
0.11836,0.015603
0.11851,0.015537
0.11867,0.015433
0.11882,0.015332
0.11898,0.01528
0.11914,0.015275
0.11929,0.015313
0.11945,0.015344
0.1196,0.01534
0.11976,0.015285
0.11992,0.0152
0.12007,0.015124
0.12023,0.015073
0.12039,0.015065
0.12054,0.015077
0.1207,0.015093
0.12085,0.015084
0.12101,0.015044
0.12117,0.014982
0.12132,0.014913
0.12148,0.014863
0.12163,0.014837
0.12179,0.014835
0.12195,0.014837
0.1221,0.014833
0.12226,0.014811
0.12242,0.014773
0.12257,0.014723
0.12273,0.014673
0.12288,0.01463
0.12304,0.014604
0.1232,0.014588
0.12335,0.014582
0.12351,0.014573
0.12366,0.014553
0.12382,0.014522
0.12398,0.014475
0.12413,0.014424
0.12429,0.014378
0.12445,0.014353
0.1246,0.014345
0.12476,0.01435
0.12491,0.014348
0.12507,0.014326
0.12523,0.014278
0.12538,0.014212
0.12554,0.014153
0.12569,0.014115
0.12585,0.014115
0.12601,0.014129
0.12616,0.014142
0.12632,0.014125
0.12647,0.014074
0.12663,0.014003
0.12679,0.013939
0.12694,0.0139
0.1271,0.013893
0.12726,0.013913
0.12741,0.013929
0.12757,0.013921
0.12772,0.013872
0.12788,0.013798
0.12804,0.013725
0.12819,0.013682
0.12835,0.01368
0.1285,0.0137
0.12866,0.013717
0.12882,0.013707
0.12897,0.01366
0.12913,0.013589
0.12929,0.013519
0.12944,0.013481
0.1296,0.013479
0.12975,0.013496
0.12991,0.013508
0.13007,0.013487
0.13022,0.013434
0.13038,0.013368
0.13053,0.013317
0.13069,0.013288
0.13085,0.013285
0.131,0.013295
0.13116,0.013294
0.13132,0.01327
0.13147,0.013219
0.13163,0.013162
0.13178,0.013115
0.13194,0.013095
0.1321,0.013097
0.13225,0.013096
0.13241,0.01308
0.13256,0.013043
0.13272,0.012998
0.13288,0.012957
0.13303,0.012931
0.13319,0.012927
0.13335,0.012922
0.1335,0.012911
0.13366,0.012874
0.13381,0.012825
0.13397,0.012774
0.13413,0.012747
0.13428,0.012747
0.13444,0.012756
0.13459,0.012759
0.13475,0.012733
0.13491,0.012683
0.13506,0.01262
0.13522,0.012573
0.13538,0.012557
0.13553,0.012574
0.13569,0.012598
0.13584,0.012603
0.136,0.012565
0.13616,0.012497
0.13631,0.012423
0.13647,0.01238
0.13662,0.012383
0.13678,0.01242
0.13694,0.012459
0.13709,0.012457
0.13725,0.01241
0.1374,0.012322
0.13756,0.012242
0.13772,0.012202
0.13787,0.012219
0.13803,0.012267
0.13819,0.012316
0.13834,0.01232
0.1385,0.012265
0.13865,0.012172
0.13881,0.012084
0.13897,0.012049
0.13912,0.012069
0.13928,0.01213
0.13943,0.012181
0.13959,0.012187
0.13975,0.012128
0.1399,0.012034
0.14006,0.011945
0.14022,0.011904
0.14037,0.01193
0.14053,0.012002
0.14068,0.012059
0.14084,0.012062
0.141,0.012004
0.14115,0.011908
0.14131,0.011822
0.14146,0.011785
0.14162,0.011816
0.14178,0.011879
0.14193,0.011934
0.14209,0.011941
0.14225,0.011885
0.1424,0.011796
0.14256,0.011717
0.14271,0.011693
0.14287,0.011718
0.14303,0.011768
0.14318,0.011818
0.14334,0.011822
0.14349,0.011778
0.14365,0.0117
0.14381,0.011632
0.14396,0.011607
0.14412,0.011624
0.14428,0.011674
0.14443,0.011712
0.14459,0.011715
0.14474,0.011681
0.1449,0.011619
0.14506,0.011566
0.14521,0.011532
0.14537,0.011543
0.14552,0.011578
0.14568,0.011607
0.14584,0.011615
0.14599,0.011592
0.14615,0.011552
0.1463,0.011509
0.14646,0.011483
0.14662,0.011477
0.14677,0.011489
0.14693,0.011504
0.14709,0.011517
0.14724,0.011507
0.1474,0.011488
0.14755,0.011459
0.14771,0.011436
0.14787,0.011418
0.14802,0.01141
0.14818,0.011414
0.14833,0.011421
0.14849,0.011426
0.14865,0.011421
0.1488,0.011407
0.14896,0.011381
0.14912,0.011355
0.14927,0.011332
0.14943,0.011329
0.14958,0.011333
0.14974,0.01135
0.1499,0.011355
0.15005,0.011351
0.15021,0.011327
0.15036,0.01129
0.15052,0.011256
0.15068,0.011238
0.15083,0.011247
0.15099,0.011269
0.15115,0.011289
0.1513,0.011292
0.15146,0.011268
0.15161,0.011222
0.15177,0.011178
0.15193,0.011154
0.15208,0.011162
0.15224,0.011191
0.15239,0.011222
0.15255,0.011226
0.15271,0.011197
0.15286,0.011148
0.15302,0.011103
0.15318,0.011076
0.15333,0.011084
0.15349,0.011114
0.15364,0.011146
0.1538,0.011151
0.15396,0.011117
0.15411,0.011068
0.15427,0.011024
0.15442,0.011004
0.15458,0.011016
0.15474,0.011043
0.15489,0.011069
0.15505,0.011068
0.15521,0.011037
0.15536,0.01099
0.15552,0.010948
0.15567,0.010936
0.15583,0.010949
0.15599,0.010971
0.15614,0.010986
0.1563,0.010978
0.15645,0.010953
0.15661,0.010912
0.15677,0.010881
0.15692,0.010874
0.15708,0.010886
0.15723,0.010901
0.15739,0.010903
0.15755,0.010886
0.1577,0.01086
0.15786,0.010833
0.15802,0.010818
0.15817,0.010821
0.15833,0.010828
0.15848,0.010835
0.15864,0.010819
0.1588,0.010792
0.15895,0.010763
0.15911,0.010749
0.15926,0.010756
0.15942,0.010771
0.15958,0.010781
0.15973,0.010774
0.15989,0.010738
0.16005,0.010701
0.1602,0.010668
0.16036,0.010668
0.16051,0.010694
0.16067,0.010723
0.16083,0.010737
0.16098,0.010716
0.16114,0.010667
0.16129,0.010614
0.16145,0.010584
0.16161,0.010598
0.16176,0.010636
0.16192,0.010679
0.16208,0.010692
0.16223,0.010662
0.16239,0.010601
0.16254,0.010537
0.1627,0.010513
0.16286,0.010535
0.16301,0.010587
0.16317,0.010638
0.16332,0.010651
0.16348,0.010614
0.16364,0.010546
0.16379,0.010477
0.16395,0.010455
0.16411,0.010484
0.16426,0.010549
0.16442,0.010603
0.16457,0.010616
0.16473,0.010573
0.16489,0.010502
0.16504,0.010435
0.1652,0.010413
0.16535,0.010445
0.16551,0.010515
0.16567,0.010576
0.16582,0.010589
0.16598,0.010547
0.16613,0.010474
0.16629,0.010411
0.16645,0.010388
0.1666,0.01042
0.16676,0.010489
0.16692,0.010551
0.16707,0.010566
0.16723,0.010527
0.16738,0.010458
0.16754,0.010401
0.1677,0.01038
0.16785,0.010408
0.16801,0.01047
0.16816,0.010528
0.16832,0.010545
0.16848,0.010514
0.16863,0.010455
0.16879,0.010402
0.16895,0.010384
0.1691,0.010406
0.16926,0.010457
0.16941,0.010504
0.16957,0.010521
0.16973,0.010502
0.16988,0.010453
0.17004,0.01041
0.17019,0.010395
0.17035,0.010409
0.17051,0.010447
0.17066,0.010477
0.17082,0.010497
0.17098,0.010486
0.17113,0.010454
0.17129,0.010423
0.17144,0.010407
0.1716,0.010413
0.17176,0.010434
0.17191,0.01045
0.17207,0.010471
0.17222,0.010465
0.17238,0.010453
0.17254,0.010434
0.17269,0.010416
0.17285,0.010413
0.17301,0.010414
0.17316,0.010423
0.17332,0.010439
0.17347,0.010443
0.17363,0.010446
0.17379,0.010438
0.17394,0.01042
0.1741,0.010404
0.17425,0.01039
0.17441,0.010392
0.17457,0.010404
0.17472,0.01042
0.17488,0.010433
0.17504,0.010434
0.17519,0.010415
0.17535,0.010387
0.1755,0.010362
0.17566,0.010354
0.17582,0.010367
0.17597,0.010389
0.17613,0.010411
0.17628,0.010418
0.17644,0.010398
0.1766,0.01036
0.17675,0.010328
0.17691,0.010313
0.17706,0.010328
0.17722,0.010357
0.17738,0.010382
0.17753,0.01039
0.17769,0.010369
0.17785,0.010327
0.178,0.010289
0.17816,0.010271
0.17831,0.010286
0.17847,0.010317
0.17863,0.010342
0.17878,0.010349
0.17894,0.010326
0.17909,0.010284
0.17925,0.010246
0.17941,0.010228
0.17956,0.010245
0.17972,0.010274
0.17988,0.010295
0.18003,0.010296
0.18019,0.010271
0.18034,0.010233
0.1805,0.010199
0.18066,0.010185
0.18081,0.010203
0.18097,0.010223
0.18112,0.010238
0.18128,0.010229
0.18144,0.010203
0.18159,0.010172
0.18175,0.010146
0.18191,0.010141
0.18206,0.010157
0.18222,0.010169
0.18237,0.010172
0.18253,0.01015
0.18269,0.010124
0.18284,0.0101
0.183,0.010086
0.18315,0.010093
0.18331,0.010105
0.18347,0.010107
0.18362,0.010094
0.18378,0.010061
0.18394,0.010033
0.18409,0.010017
0.18425,0.01002
0.1844,0.010036
0.18456,0.010046
0.18472,0.010037
0.18487,0.010006
0.18503,0.0099615
0.18518,0.0099319
0.18534,0.0099256
0.1855,0.0099451
0.18565,0.0099709
0.18581,0.0099816
0.18597,0.0099587
0.18612,0.0099122
0.18628,0.0098566
0.18643,0.0098264
0.18659,0.0098305
0.18675,0.0098649
0.1869,0.0099004
0.18706,0.0099107
0.18721,0.009876
0.18737,0.0098168
0.18753,0.0097537
0.18768,0.0097251
0.18784,0.009738
0.18799,0.0097848
0.18815,0.009831
0.18831,0.0098416
0.18846,0.0098013
0.18862,0.0097323
0.18878,0.0096653
0.18893,0.0096386
0.18909,0.0096605
0.18924,0.009717
0.1894,0.0097702
0.18956,0.0097819
0.18971,0.009738
0.18987,0.0096652
0.19002,0.009601
0.19018,0.0095781
0.19034,0.009607
0.19049,0.0096696
0.19065,0.0097255
0.19081,0.009741
0.19096,0.0096992
0.19112,0.0096301
0.19127,0.0095702
0.19143,0.009551
0.19159,0.0095843
0.19174,0.0096474
0.1919,0.0097006
0.19205,0.0097198
0.19221,0.0096812
0.19237,0.0096227
0.19252,0.0095704
0.19268,0.0095554
0.19284,0.0095883
0.19299,0.009646
0.19315,0.0096916
0.1933,0.0097124
0.19346,0.0096836
0.19362,0.0096384
0.19377,0.0095934
0.19393,0.0095798
0.19408,0.0096053
0.19424,0.0096507
0.1944,0.0096865
0.19455,0.009706
0.19471,0.0096876
0.19487,0.009654
0.19502,0.0096178
0.19518,0.0096025
0.19533,0.0096154
0.19549,0.0096437
0.19565,0.0096671
0.1958,0.0096816
0.19596,0.0096745
0.19611,0.0096494
0.19627,0.0096218
0.19643,0.0096021
0.19658,0.0095967
0.19674,0.0096037
0.19689,0.0096157
0.19705,0.0096253
0.19721,0.0096255
0.19736,0.0096058
0.19752,0.0095852
0.19768,0.0095601
0.19783,0.0095369
0.19799,0.0095228
0.19814,0.0095219
0.1983,0.0095259
0.19846,0.0095294
0.19861,0.0095169
0.19877,0.0095017
0.19892,0.0094719
0.19908,0.0094329
0.19924,0.0094025
0.19939,0.0093901
0.19955,0.009391
0.19971,0.0093974
0.19986,0.0093944
0.20002,0.0093817
0.20017,0.0093483
0.20033,0.0093021
0.20049,0.0092622
0.20064,0.0092398
0.2008,0.0092377
0.20095,0.0092479
0.20111,0.0092583
0.20127,0.00925
0.20142,0.0092163
0.20158,0.00917
0.20174,0.0091275
0.20189,0.0091029
0.20205,0.0091023
0.2022,0.0091228
0.20236,0.0091436
0.20252,0.0091402
0.20267,0.009109
0.20283,0.0090686
0.20298,0.0090275
0.20314,0.0090119
0.2033,0.0090178
0.20345,0.0090462
0.20361,0.0090717
0.20377,0.0090736
0.20392,0.0090488
0.20408,0.0090182
0.20423,0.0089867
0.20439,0.0089865
0.20455,0.0090027
0.2047,0.0090343
0.20486,0.0090566
0.20501,0.0090587
0.20517,0.0090407
0.20533,0.009022
0.20548,0.0090063
0.20564,0.0090176
0.2058,0.0090402
0.20595,0.0090646
0.20611,0.0090814
0.20626,0.0090787
0.20642,0.0090624
0.20658,0.0090537
0.20673,0.0090573
0.20689,0.0090709
0.20704,0.0090924
0.2072,0.0091061
0.20736,0.0091103
0.20751,0.0090971
0.20767,0.0090761
0.20782,0.0090709
0.20798,0.0090844
0.20814,0.0090981
0.20829,0.0091129
0.20845,0.009115
0.20861,0.0090942
0.20876,0.0090634
0.20892,0.009036
0.20907,0.0090288
0.20923,0.0090413
0.20939,0.0090557
0.20954,0.009063
0.2097,0.0090474
0.20985,0.0089961
0.21001,0.0089444
0.21017,0.0089086
0.21032,0.0088952
0.21048,0.0089085
0.21064,0.0089254
0.21079,0.008923
0.21095,0.0088848
0.2111,0.0088104
0.21126,0.0087379
0.21142,0.0086906
0.21157,0.0086787
0.21173,0.0086999
0.21188,0.0087174
0.21204,0.008702
0.2122,0.0086445
0.21235,0.008561
0.21251,0.0084815
0.21267,0.0084284
0.21282,0.0084245
0.21298,0.0084538
0.21313,0.0084789
0.21329,0.0084645
0.21345,0.0084069
0.2136,0.0083202
0.21376,0.0082435
0.21391,0.008202
0.21407,0.0082135
0.21423,0.0082549
0.21438,0.0082937
0.21454,0.0082976
0.2147,0.0082513
0.21485,0.0081792
0.21501,0.0081191
0.21516,0.0081038
0.21532,0.0081349
0.21548,0.0082026
0.21563,0.008258
0.21579,0.008286
0.21594,0.0082664
0.2161,0.0082247
0.21626,0.0081963
0.21641,0.008209
0.21657,0.0082619
0.21672,0.008346
0.21688,0.0084227
0.21704,0.0084715
0.21719,0.0084892
0.21735,0.0084839
0.21751,0.008488
0.21766,0.0085239
0.21782,0.0085921
0.21797,0.0086752
0.21813,0.0087698
0.21829,0.0088408
0.21844,0.0088848
0.2186,0.0089096
0.21875,0.0089349
0.21891,0.008977
0.21907,0.0090431
0.21922,0.009127
0.21938,0.0092215
0.21954,0.0092974
0.21969,0.0093446
0.21985,0.0093882
0.22,0.0094248
0.22016,0.0094596
0.22032,0.0095145
0.22047,0.0095813
0.22063,0.0096457
0.22078,0.0097111
0.22094,0.0097665
0.2211,0.0098064
0.22125,0.0098339
0.22141,0.0098566
0.22157,0.0098839
0.22172,0.0099128
0.22188,0.0099443
0.22203,0.0099938
0.22219,0.010043
0.22235,0.010068
0.2225,0.010076
0.22266,0.010071
0.22281,0.010059
0.22297,0.010056
0.22313,0.010064
0.22328,0.010082
0.22344,0.010099
0.2236,0.010112
0.22375,0.010108
0.22391,0.010072
0.22406,0.010027
0.22422,0.0099895
0.22438,0.0099695
0.22453,0.0099643
0.22469,0.009967
0.22484,0.0099614
0.225,0.0099324
0.22516,0.0098835
0.22531,0.0098203
0.22547,0.0097607
0.22563,0.0097179
0.22578,0.0097012
0.22594,0.0096953
0.22609,0.0096835
0.22625,0.0096503
0.22641,0.0095969
0.22656,0.00953
0.22672,0.0094721
0.22687,0.0094387
0.22703,0.0094232
0.22719,0.0094285
0.22734,0.0094215
0.2275,0.0094033
0.22765,0.0093623
0.22781,0.0093198
0.22797,0.0092866
0.22812,0.0092861
0.22828,0.0093018
0.22844,0.0093272
0.22859,0.0093486
0.22875,0.0093509
0.2289,0.0093498
0.22906,0.0093527
0.22922,0.0093772
0.22937,0.0094207
0.22953,0.009481
0.22968,0.0095401
0.22984,0.0095904
0.23,0.009631
0.23015,0.0096686
0.23031,0.0097295
0.23047,0.0098075
0.23062,0.0098995
0.23078,0.010003
0.23093,0.010099
0.23109,0.010169
0.23125,0.010234
0.2314,0.01031
0.23156,0.010398
0.23171,0.010524
0.23187,0.010665
0.23203,0.010793
0.23218,0.010893
0.23234,0.010972
0.2325,0.011041
0.23265,0.011126
0.23281,0.011241
0.23296,0.011387
0.23312,0.011539
0.23328,0.011663
0.23343,0.01176
0.23359,0.011826
0.23374,0.011879
0.2339,0.011953
0.23406,0.012062
0.23421,0.012192
0.23437,0.012335
0.23453,0.012458
0.23468,0.012519
0.23484,0.012546
0.23499,0.012567
0.23515,0.012607
0.23531,0.012694
0.23546,0.012813
0.23562,0.012921
0.23577,0.012997
0.23593,0.013027
0.23609,0.013012
0.23624,0.012985
0.2364,0.01299
0.23655,0.013033
0.23671,0.013108
0.23687,0.013189
0.23702,0.013225
0.23718,0.013201
0.23734,0.013138
0.23749,0.013071
0.23765,0.013028
0.2378,0.013036
0.23796,0.013078
0.23812,0.013113
0.23827,0.013109
0.23843,0.01305
0.23858,0.01294
0.23874,0.012831
0.2389,0.012757
0.23905,0.012731
0.23921,0.012743
0.23937,0.012751
0.23952,0.012716
0.23968,0.012626
0.23983,0.0125
0.23999,0.012367
0.24015,0.01228
0.2403,0.012245
0.24046,0.012239
0.24061,0.012238
0.24077,0.012205
0.24093,0.01211
0.24108,0.011986
0.24124,0.011865
0.2414,0.011784
0.24155,0.011761
0.24171,0.011778
0.24186,0.011793
0.24202,0.011771
0.24218,0.011714
0.24233,0.011628
0.24249,0.011555
0.24264,0.011517
0.2428,0.011531
0.24296,0.011584
0.24311,0.011642
0.24327,0.011681
0.24343,0.011685
0.24358,0.011666
0.24374,0.011653
0.24389,0.011682
0.24405,0.011753
0.24421,0.011855
0.24436,0.011968
0.24452,0.012066
0.24467,0.01214
0.24483,0.012202
0.24499,0.012262
0.24514,0.012345
0.2453,0.012458
0.24546,0.012601
0.24561,0.012756
0.24577,0.012908
0.24592,0.013041
0.24608,0.013153
0.24624,0.013266
0.24639,0.013379
0.24655,0.013517
0.2467,0.013675
0.24686,0.013847
0.24702,0.014016
0.24717,0.014177
0.24733,0.014323
0.24748,0.014439
0.24764,0.014559
0.2478,0.014684
0.24795,0.014824
0.24811,0.014982
0.24827,0.015151
0.24842,0.015305
0.24858,0.01543
0.24873,0.015545
0.24889,0.015632
0.24905,0.015721
0.2492,0.015826
0.24936,0.015948
0.24951,0.016074
0.24967,0.016197
0.24983,0.016301
0.24998,0.016359
0.25014,0.016399
0.2503,0.016434

==> 2d/lambda20/del.csv <==
x,e
0.1811,0
0.180943858094792,6.10271264743728e-05
0.180787716189583,0.000198489123958448
0.180631574284375,0.000541094475993045
0.180475432379167,0.00133298083612813
0.180319290473958,0.00300339119951225
0.18016314856875,0.00622735025055287
0.180007006663542,0.0119450352306331
0.179850864758333,0.0212983415693758
0.179694722853125,0.0354687707386101
0.179538580947917,0.0554390365304007
0.179382439042708,0.0817385878689069
0.1792262971375,0.114271148532904
0.179070155232292,0.15226973815725
0.178914013327083,0.194434985492044
0.178757871421875,0.239196343177689
0.178601729516667,0.28493591298072
0.178445587611458,0.330181616864534
0.17828944570625,0.373624833656293
0.178133303801042,0.41414405558906
0.177977161895833,0.450865603192133
0.177821019990625,0.483154084753804
0.177664878085417,0.510724557438027
0.177508736180208,0.533575584266766
0.177352594275,0.551957920049365
0.177196452369792,0.566329248500748
0.177040310464583,0.577207632194003
0.176884168559375,0.585185076085844
0.176728026654167,0.590813462208021
0.176571884748958,0.594598610277075
0.17641574284375,0.596998467562531
0.176259600938542,0.598367658906515
0.176103459033333,0.599020721288097
0.175947317128125,0.599183683373687
0.175791175222917,0.599034175228786
0.175635033317708,0.598707148659536
0.1754788914125,0.598279662130786
0.175322749507292,0.597818107954479
0.175166607602083,0.597342163068454
0.175010465696875,0.596866624571741
0.174854323791667,0.596392962137267
0.174698181886458,0.595913384195792
0.17454203998125,0.595434932517394
0.174385898076042,0.594948934067989
0.174229756170833,0.59446220149454
0.174073614265625,0.593974200735169
0.173917472360417,0.593483686455011
0.173761330455208,0.592995828072873
0.17360518855,0.592504439725308
0.173449046644792,0.592012891990279
0.173292904739583,0.591518803237368
0.173136762834375,0.591022049668013
0.172980620929167,0.590524040949537
0.172824479023958,0.590024904877705
0.17266833711875,0.589523980809159
0.172512195213542,0.5890216771694
0.172356053308333,0.58851787372335
0.172199911403125,0.588008697611811
0.172043769497917,0.587501217782581
0.171887627592708,0.586988335533928
0.1717314856875,0.586476872248595
0.171575343782292,0.585967166792447
0.171419201877083,0.585450846938775
0.171263059971875,0.5849409237918
0.171106918066667,0.584419349655614
0.170950776161458,0.583897473252662
0.17079463425625,0.583373910698508
0.170638492351042,0.582839389831229
0.170482350445833,0.582317292832452
0.170326208540625,0.58178439157319
0.170170066635417,0.581258775524838
0.170013924730208,0.580733962687701
0.169857782825,0.580195314568847
0.169701640919792,0.579666412543983
0.169545499014583,0.579116810586882
0.169389357109375,0.57857154748888
0.169233215204167,0.578025238950478
0.169077073298958,0.577469616169133
0.16892093139375,0.576931717250918
0.168764789488542,0.576378992993764
0.168608647583333,0.57583466420641
0.168452505678125,0.57528419140122
0.168296363772917,0.574718888665366
0.168140221867708,0.574160181194828
0.1679840799625,0.573582353874641
0.167827938057292,0.573013692380707
0.167671796152083,0.572442561545506
0.167515654246875,0.571869795222225
0.167359512341667,0.571306539067221
0.167203370436458,0.570729831369004
0.16704722853125,0.570156820471665
0.166891086626042,0.569570085482852
0.166734944720833,0.568977489698313
0.166578802815625,0.568382375808895
0.166422660910417,0.567780060680692
0.166266519005208,0.567186025711782
0.1661103771,0.566585965454466
0.165954235194792,0.565992392271928
0.165798093289583,0.565391509638495
0.165641951384375,0.564784861188989
0.165485809479167,0.564174056214687
0.165329667573958,0.563548116307131
0.16517352566875,0.562926956346357
0.165017383763542,0.562293694295476
0.164861241858333,0.561666867138246
0.164705099953125,0.561040103500325
0.164548958047917,0.560406244765263
0.164392816142708,0.559780392367701
0.1642366742375,0.559135292783338
0.164080532332292,0.558493283330104
0.163924390427083,0.557839645367307
0.163768248521875,0.557177129965999
0.163612106616667,0.556521799851782
0.163455964711458,0.555851293509729
0.16329982280625,0.555192345756885
0.163143680901042,0.55452444310401
0.162987538995833,0.553852263444742
0.162831397090625,0.553182058413154
0.162675255185417,0.552493669622642
0.162519113280208,0.551810094287749
0.162362971375,0.55111371776885
0.162206829469792,0.550414950786913
0.162050687564583,0.549717220929512
0.161894545659375,0.549009530681062
0.161738403754167,0.548306380577952
0.161582261848958,0.547593393260436
0.16142611994375,0.546877359035171
0.161269978038542,0.546156765222189
0.161113836133333,0.54542782990784
0.160957694228125,0.544697099056563
0.160801552322917,0.543959858946535
0.160645410417708,0.543219421015764
0.1604892685125,0.542474537680444
0.160333126607292,0.541724901316629
0.160176984702083,0.540969463703626
0.160020842796875,0.540210119863776
0.159864700891667,0.5394443422837
0.159708558986458,0.538675345013281
0.15955241708125,0.537902640740142
0.159396275176042,0.537124035814793
0.159240133270833,0.536344169404586
0.159083991365625,0.535554445215898
0.158927849460417,0.534762362037025
0.158771707555208,0.533961256712645
0.15861556565,0.533154046216555
0.158459423744792,0.532345360900476
0.158303281839583,0.531527285639126
0.158147139934375,0.530713395651365
0.157990998029167,0.529890179399197
0.157834856123958,0.529066179392426
0.15767871421875,0.52823695832211
0.157522572313542,0.527395406225253
0.157366430408333,0.526553943326614
0.157210288503125,0.525696213707748
0.157054146597917,0.524840161170584
0.156898004692708,0.523977018431429
0.1567418627875,0.523110039571516
0.156585720882292,0.522246953137166
0.156429578977083,0.521372285158189
0.156273437071875,0.520501326872479
0.156117295166667,0.519616046127555
0.155961153261458,0.518725973143481
0.15580501135625,0.517827577414405
0.155648869451042,0.516917428425169
0.155492727545833,0.516009614108876
0.155336585640625,0.515090135600778
0.155180443735417,0.514177383315586
0.155024301830208,0.513256753051733
0.154868159925,0.512334665452606
0.154712018019792,0.51140924641376
0.154555876114583,0.510468916299574
0.154399734209375,0.509529427200231
0.154243592304167,0.508570129098366
0.154087450398958,0.507612230559176
0.15393130849375,0.50664566620082
0.153775166588542,0.505674169966601
0.153619024683333,0.504708915668788
0.153462882778125,0.503730309866849
0.153306740872917,0.50275985928078
0.153150598967708,0.501773474975261
0.1529944570625,0.500782954587305
0.152838315157292,0.49978516382142
0.152682173252083,0.498770420445553
0.152526031346875,0.497760150651031
0.152369889441667,0.496732830762189
0.152213747536458,0.495711921399544
0.15205760563125,0.494685051159419
0.151901463726042,0.493653374989838
0.151745321820833,0.492624572032682
0.151589179915625,0.491578292955047
0.151433038010417,0.490534427062561
0.151276896105208,0.489473025574
0.1511207542,0.488406438014162
0.150964612294792,0.487335122508874
0.150808470389583,0.486252135882691
0.150652328484375,0.485174167738275
0.150496186579167,0.484084407532648
0.150340044673958,0.482996566999813
0.15018390276875,0.481900949209504
0.150027760863542,0.480796527092281
0.149871618958333,0.479688435078675
0.149715477053125,0.47856613949584
0.149559335147917,0.477441567068716
0.149403193242708,0.476306604925862
0.1492470513375,0.475167084589901
0.149090909432292,0.474023122721316
0.148934767527083,0.472871396667918
0.148778625621875,0.471716439650078
0.148622483716667,0.4705523089198
0.148466341811458,0.469382412227729
0.14831019990625,0.468204468289732
0.148154058001042,0.467018872202809
0.147997916095833,0.465826628518716
0.147841774190625,0.464627345914862
0.147685632285417,0.463421042478607
0.147529490380208,0.462208112691344
0.147373348475,0.460987484583875
0.147217206569792,0.459758497732402
0.147061064664583,0.458522611489424
0.146904922759375,0.457276646822422
0.146748780854167,0.45602501442019
0.146592638948958,0.454764787168581
0.14643649704375,0.453497755330415
0.146280355138542,0.452225396209686
0.146124213233333,0.450943348090576
0.145968071328125,0.449655888933892
0.145811929422917,0.448357293416151
0.145655787517708,0.447049600866763
0.1454996456125,0.445732174756613
0.145343503707292,0.444402728020391
0.145187361802083,0.443066561386118
0.145031219896875,0.44172045489542
0.144875077991667,0.440368553977096
0.144718936086458,0.439010557704832
0.14456279418125,0.43764373276258
0.144406652276042,0.436270528073995
0.144250510370833,0.434885137263167
0.144094368465625,0.433488651781954
0.143938226560417,0.432080000649633
0.143782084655208,0.430656820813686
0.14362594275,0.429225455981787
0.143469800844792,0.427781394459111
0.143313658939583,0.426331153096756
0.143157517034375,0.424874452451635
0.143001375129167,0.423407032611601
0.142845233223958,0.421935403412693
0.14268909131875,0.420447892825018
0.142532949413542,0.418951080386224
0.142376807508333,0.417439470032461
0.142220665603125,0.415910704228863
0.142064523697917,0.414373111614861
0.141908381792708,0.412816635196197
0.1417522398875,0.411254927037453
0.141596097982292,0.409680690765268
0.141439956077083,0.408097095007282
0.141283814171875,0.406507566949913
0.141127672266667,0.404901941466798
0.140971530361458,0.403288869761764
0.14081538845625,0.401656837697899
0.140659246551042,0.400011177727652
0.140503104645833,0.398348568954505
0.140346962740625,0.396668176138576
0.140190820835417,0.394976132643651
0.140034678930208,0.393267690274032
0.139878537025,0.391551055724035
0.139722395119792,0.38982053829436
0.139566253214583,0.388079877492848
0.139410111309375,0.386325345802835
0.139253969404167,0.384555080630142
0.139097827498958,0.382769388063667
0.13894168559375,0.380963119035379
0.138785543688542,0.379141107578984
0.138629401783333,0.377298806748645
0.138473259878125,0.375441494256081
0.138317117972917,0.373567665862366
0.138160976067708,0.371679217484703
0.1380048341625,0.369776416848159
0.137848692257292,0.367856782049766
0.137692550352083,0.365922350899159
0.137536408446875,0.363967760874794
0.137380266541667,0.361996264565452
0.137224124636458,0.360003002831279
0.13706798273125,0.357990539394399
0.136911840826042,0.355958039382098
0.136755698920833,0.353904799835723
0.136599557015625,0.35183410679288
0.136443415110417,0.349741990278996
0.136287273205208,0.347632416373389
0.1361311313,0.345501570325376
0.135974989394792,0.343350328319663
0.135818847489583,0.341177871340513
0.135662705584375,0.338982382414308
0.135506563679167,0.336764934111559
0.135350421773958,0.334523992249722
0.13519427986875,0.33226019951675
0.135038137963542,0.329973189708686
0.134881996058333,0.327662656600364
0.134725854153125,0.325327714692423
0.134569712247917,0.322968624940975
0.134413570342708,0.320582705408566
0.1342574284375,0.318171658627346
0.134101286532292,0.3157323949405
0.133945144627083,0.313266619981524
0.133789002721875,0.310773496701545
0.133632860816667,0.308251937092913
0.133476718911458,0.305704760642069
0.13332057700625,0.303126744454715
0.133164435101042,0.300522647703308
0.133008293195833,0.297886071412724
0.132852151290625,0.29521947297991
0.132696009385417,0.292519955348622
0.132539867480208,0.289785012526976
0.132383725575,0.287017850698929
0.132227583669792,0.284212185076932
0.132071441764583,0.281374867524094
0.131915299859375,0.278499017027261
0.131759157954167,0.275590127514086
0.131603016048958,0.272644163045394
0.13144687414375,0.269660801494882
0.131290732238542,0.266640684460904
0.131134590333333,0.2635766787953
0.130978448428125,0.26047436864971
0.130822306522917,0.257322407004257
0.130666164617708,0.254128869645889
0.1305100227125,0.250884937970494
0.130353880807292,0.24759403090461
0.130197738902083,0.244256198234937
0.130041596996875,0.240864959381555
0.129885455091667,0.237429748169163
0.129729313186458,0.233936532913036
0.12957317128125,0.230396055953484
0.129417029376042,0.226795652080847
0.129260887470833,0.22313767812319
0.129104745565625,0.219420217812568
0.128948603660417,0.215633120538731
0.128792461755208,0.211785525351207
0.12863631985,0.207861524500217
0.128480177944792,0.203871684710752
0.128324036039583,0.199804842028914
0.128167894134375,0.195663076673805
0.128011752229167,0.191445781903231
0.127855610323958,0.187142366212947
0.12769946841875,0.182759985240821
0.127543326513542,0.178282332130137
0.127387184608333,0.173715146886147
0.127231042703125,0.169047444751011
0.127074900797917,0.164275656556985
0.126918758892708,0.159398596254506
0.1267626169875,0.154404582345077
0.126606475082292,0.149298029966288
0.126450333177083,0.144066281412432
0.126294191271875,0.138710433212222
0.126138049366667,0.13322533179835
0.125981907461458,0.127604294301117
0.12582576555625,0.121849940947111
0.125669623651042,0.115955648994711
0.125513481745833,0.109925770446287
0.125357339840625,0.103763804508656
0.125201197935417,0.0974785808650496
0.125045056030208,0.091087750868529
0.124888914125,0.0846160010561637
0.124732772219792,0.0780989251337387
0.124576630314583,0.0715877910926789
0.124420488409375,0.0651559667671864
0.124264346504167,0.0588761893319203
0.124108204598958,0.0528393774437641
0.12395206269375,0.0471218503844649
0.123795920788542,0.0417939461725093
0.123639778883333,0.0368881620222854
0.123483636978125,0.0324097017054327
0.123327495072917,0.0283407204512307
0.123171353167708,0.0246365480789806
0.1230152112625,0.0212675306490954
0.122859069357292,0.0181824220100329
0.122702927452083,0.0153587978592206
0.122546785546875,0.0127571575624517
0.122390643641667,0.0103655805085438
0.122234501736458,0.00817239226744754
0.12207835983125,0.00616873084821415
0.121922217926042,0.00437040496219313
0.121766076020833,0.00281544244244428
0.121609934115625,0.0017417828798689
0.121453792210417,0.00179586417915371
0.121297650305208,0.00275896082383122
0.1211415084,0.00394695434046676
0.120985366494792,0.00516070027566204
0.120829224589583,0.00632547360564451
0.120673082684375,0.00742599785417925
0.120516940779167,0.00843683626787683
0.120360798873958,0.0093815223709498
0.12020465696875,0.0102572423260471
0.120048515063542,0.011098910774803
0.119892373158333,0.0119102632556181
0.119736231253125,0.0126848376583018
0.119580089347917,0.0134225044143334
0.119423947442708,0.0140991828625072
0.1192678055375,0.014716124693204
0.119111663632292,0.0152616497477275
0.118955521727083,0.0157682541686954
0.118799379821875,0.0162447511744493
0.118643237916667,0.0167108246364229
0.118487096011458,0.0171715566342454
0.11833095410625,0.0176006975910125
0.118174812201042,0.0179883791653837
0.118018670295833,0.0183096494091874
0.117862528390625,0.0185817856160795
0.117706386485417,0.0188110289426145
0.117550244580208,0.0190269816381755
0.117394102675,0.0192426944402842
0.117237960769792,0.0194542556460064
0.117081818864583,0.0196560705265861
0.116925676959375,0.019816142106922
0.116769535054167,0.0199324607241106
0.116613393148958,0.0199933052849147
0.11645725124375,0.0200258622444039
0.116301109338542,0.0200497242228965
0.116144967433333,0.0200801361094759
0.115988825528125,0.0201227852714598
0.115832683622917,0.0201524754457392
0.115676541717708,0.0201599395889099
0.1155203998125,0.0201170729941758
0.115364257907292,0.0200358366685188
0.115208116002083,0.0199274779291647
0.115051974096875,0.0198167380969887
0.114895832191667,0.0197241151988516
0.114739690286458,0.0196464848591547
0.11458354838125,0.0195756633310636
0.114427406476042,0.019480132082614
0.114271264570833,0.0193521109712076
0.114115122665625,0.0191864107755551
0.113958980760417,0.0190032242279263
0.113802838855208,0.0188271224422038
0.11364669695,0.0186737540802099
0.113490555044792,0.0185467999885548
0.113334413139583,0.018430215003542
0.113178271234375,0.0183026905807825
0.113022129329167,0.0181479022427476
0.112865987423958,0.0179652592543389
0.11270984551875,0.0177724338959152
0.112553703613542,0.0175951703616441
0.112397561708333,0.0174485658896119
0.112241419803125,0.017337695408526
0.112085277897917,0.0172413280750882
0.111929135992708,0.0171466684898729
0.1117729940875,0.0170278069626973
0.111616852182292,0.0168905759728463
0.111460710277083,0.0167503060024152
0.111304568371875,0.0166268683031664
0.111148426466667,0.0165474161007936
0.110992284561458,0.0165039885955563
0.11083614265625,0.016493415286884
0.110680000751042,0.0164734500880428
0.110523858845833,0.0164410475397225
0.110367716940625,0.016389140379074
0.110211575035417,0.0163338119676944
0.110055433130208,0.0163085584442729
0.109899291225,0.0163167073192454
0.109743149319792,0.0163696755559243
0.109587007414583,0.0164384051541513
0.109430865509375,0.016514204007175
0.109274723604167,0.0165680613232859
0.109118581698958,0.0166004312852917
0.10896243979375,0.0166346034304359
0.108806297888542,0.0166830013719011
0.108650155983333,0.0167768216807708
0.108494014078125,0.0169038034567465
0.108337872172917,0.0170530923081667
0.108181730267708,0.0171915226775522
0.1080255883625,0.0173014661095328
0.107869446457292,0.0173904122446424
0.107713304552083,0.0174628740472076
0.107557162646875,0.0175573802687281
0.107401020741667,0.017678151247032
0.107244878836458,0.0178327561321361
0.10708873693125,0.0180027362054872
0.106932595026042,0.0181565756945058
0.106776453120833,0.0182864231869261
0.106620311215625,0.0183751458935127
0.106464169310417,0.0184594070482642
0.106308027405208,0.0185498124199352
0.1061518855,0.0186744484050566
0.105995743594792,0.0188249783168252
0.105839601689583,0.018978967514286
0.105683459784375,0.019122979656038
0.105527317879167,0.0192202660268348
0.105371175973958,0.019292502561402
0.10521503406875,0.0193374656401279
0.105058892163542,0.0193961205809801
0.104902750258333,0.0194767519818684
0.104746608353125,0.0195860214560657
0.104590466447917,0.0197096354101342
0.104434324542708,0.0198059696362522
0.1042781826375,0.0198748074488981
0.104122040732292,0.019895286604284
0.103965898827083,0.0199060728274524
0.103809756921875,0.0199207348394875
0.103653615016667,0.0199667447537722
0.103497473111458,0.0200370944494423
0.10334133120625,0.0201112737821786
0.103185189301042,0.0201731794326778
0.103029047395833,0.0201901111464032
0.102872905490625,0.0201767928570219
0.102716763585417,0.0201398002763909
0.102560621680208,0.0201155341610083
0.102404479775,0.0201173870803236
0.102248337869792,0.0201510623917539
0.102092195964583,0.0201973749869726
0.101936054059375,0.0202247215162151
0.101779912154167,0.0202189189495181
0.101623770248958,0.0201747322349032
0.10146762834375,0.0201165377489647
0.101311486438542,0.0200698859221808
0.101155344533333,0.0200556586703694
0.100999202628125,0.0200738992690962
0.100843060722917,0.0201063723047582
0.100686918817708,0.0201249934037555
0.1005307769125,0.0201112753447957
0.100374635007292,0.0200628626120412
0.100218493102083,0.0200032166623913
0.100062351196875,0.0199581174061914
0.0999062092916667,0.0199516325472127
0.0997500673864583,0.0199791999894718
0.09959392548125,0.0200231502418262
0.0994377835760417,0.0200573509922203
0.0992816416708333,0.0200581337479891
0.099125499765625,0.0200310857861693
0.0989693578604167,0.0199909788745932
0.0988132159552083,0.0199702562185123
0.09865707405,0.0199845352167759
0.0985009321447917,0.0200413561627658
0.0983447902395833,0.0201189298210932
0.098188648334375,0.0201856659710518
0.0980325064291667,0.0202236467323684
0.0978763645239583,0.0202292539124527
0.09772022261875,0.0202252084010486
0.0975640807135417,0.0202434313399737
0.0974079388083333,0.020303341109978
0.097251796903125,0.0204014336758291
0.0970956549979167,0.0205148560296424
0.0969395130927083,0.020619849211803
0.0967833711875,0.0206917552254045
0.0966272292822917,0.0207333236808751
0.0964710873770833,0.0207672047951319
0.096314945471875,0.0208136721999451
0.0961588035666667,0.0209028305385068
0.0960026616614583,0.0210270810272514
0.09584651975625,0.0211784591562769
0.0956903778510417,0.0213112782081673
0.0955342359458333,0.0214143702315692
0.095378094040625,0.0214810096566819
0.0952219521354167,0.02153147457689
0.0950658102302083,0.0216081016682257
0.094909668325,0.0217171083527985
0.0947535264197917,0.0218716859434278
0.0945973845145833,0.0220285484765057
0.094441242609375,0.022180187005166
0.0942851007041667,0.0222852936355331
0.0941289587989583,0.0223599785465138
0.09397281689375,0.0224187093006698
0.0938166749885417,0.0224876433283941
0.0936605330833333,0.0225980596152483
0.093504391178125,0.0227352325825714
0.0933482492729167,0.022900537381271
0.0931921073677083,0.0230359655502987
0.0930359654625,0.0231436281675535
0.0928798235572917,0.023201098088581
0.0927236816520833,0.0232462774246045
0.092567539746875,0.0233053732967002
0.0924113978416667,0.0234005485298272
0.0922552559364583,0.0235357067770165
0.09209911403125,0.0236749715613036
0.0919429721260417,0.0238036269973473
0.0917868302208333,0.0238797615295422
0.091630688315625,0.0239241276327824
0.0914745464104167,0.0239421708151427
0.0913184045052083,0.0239784273844315
0.0911622626,0.0240468279888605
0.0910061206947917,0.02415113143483
0.0908499787895833,0.0242713307219011
0.090693836884375,0.0243692105718142
0.0905376949791667,0.0244297293363758
0.0903815530739583,0.0244424926655611
0.09022541116875,0.0244412573413934
0.0900692692635417,0.0244504508776827
0.0899131273583333,0.0245006988512391
0.089756985453125,0.024586369624925
0.0896008435479167,0.0246875327802841
0.0894447016427083,0.0247692516880164
0.0892885597375,0.0248077642436585
0.0891324178322917,0.0248048463451212
0.0889762759270833,0.0247826898604405
0.088820134021875,0.0247769827440137
0.0886639921166667,0.0248103098288388
0.0885078502114583,0.024883438779042
0.08835170830625,0.0249734288470756
0.0881955664010417,0.0250456092284112
0.0880394244958333,0.0250766818163472
0.087883282590625,0.0250657638933783
0.0877271406854167,0.0250378775841344
0.0875709987802083,0.0250280085158357
0.087414856875,0.0250589767663299
0.0872587149697917,0.0251328168976075
0.0871025730645833,0.0252224472369585
0.086946431159375,0.0252981586413817
0.0867902892541667,0.0253309218627168
0.0866341473489583,0.0253254222598232
0.08647800544375,0.0253026208502825
0.0863218635385417,0.0253006969628983
0.0861657216333333,0.0253403145182693
0.086009579728125,0.0254269089321267
0.0858534378229167,0.0255331909747858
0.0856972959177083,0.0256247142550325
0.0855411540125,0.0256747800013034
0.0853850121072917,0.0256823185969633
0.0852288702020833,0.0256753300035347
0.085072728296875,0.0256861995967476
0.0849165863916667,0.025748562080904
0.0847604444864584,0.0258501894578647
0.08460430258125,0.0259771488822848
0.0844481606760417,0.0260812486875745
0.0842920187708333,0.026150495215175
0.084135876865625,0.0261736613939383
0.0839797349604167,0.0261862290202594
0.0838235930552083,0.0262179766519497
0.08366745115,0.0262919761207253
0.0835113092447917,0.0264170074384334
0.0833551673395833,0.0265557786265965
0.083199025434375,0.0266882645109125
0.0830428835291667,0.0267668242597492
0.0828867416239583,0.0268112389680776
0.08273059971875,0.0268292121959769
0.0825744578135417,0.0268738700102305
0.0824183159083333,0.0269630870416768
0.082262174003125,0.0271009093174197
0.0821060320979167,0.0272598995982272
0.0819498901927083,0.0273952892902997
0.0817937482875,0.0274904418903955
0.0816376063822917,0.0275339515686046
0.0814814644770833,0.02756542883332
0.081325322571875,0.0276116811239178
0.0811691806666667,0.0277084426135535
0.0810130387614584,0.027845039407219
0.08085689685625,0.0280030112657594
0.0807007549510417,0.0281399151327559
0.0805446130458333,0.028231313980635
0.080388471140625,0.028273827985222
0.0802323292354167,0.0282993303091139
0.0800761873302083,0.0283415380299375
0.079920045425,0.028430551483775
0.0797639035197917,0.028569083079021
0.0796077616145833,0.0287251838203609
0.079451619709375,0.028863127759213
0.0792954778041667,0.028947108851918
0.0791393358989583,0.0289864659810285
0.07898319399375,0.0289977090623184
0.0788270520885417,0.0290351738441796
0.0786709101833333,0.0291162892249439
0.078514768278125,0.029246596699241
0.0783586263729167,0.0293940315691917
0.0782024844677083,0.0295204911288047
0.0780463425625,0.0295972922665229
0.0778902006572917,0.0296219627639247
0.0777340587520833,0.0296297950537351
0.077577916846875,0.0296536194938272
0.0774217749416667,0.0297290463999254
0.0772656330364584,0.0298516955123787
0.07710949113125,0.0299961138936012
0.0769533492260417,0.0301183195736991
0.0767972073208333,0.0301904582974901
0.076641065415625,0.0302114709874802
0.0764849235104167,0.0302114259099299
0.0763287816052083,0.0302332721539317
0.0761726397,0.0303060243942852
0.0760164977947917,0.0304298419483791
0.0758603558895833,0.0305755011084589
0.075704213984375,0.0306999281081077
0.0755480720791667,0.0307735476112544
0.0753919301739583,0.0307957940138721
0.07523578826875,0.0307978510925625
0.0750796463635417,0.0308235543861147
0.0749235044583333,0.0309021058804559
0.074767362553125,0.0310339379578653
0.0746112206479167,0.0311905930527193
0.0744550787427083,0.0313270259092963
0.0742989368375,0.0314117219267729
0.0741427949322917,0.0314441515236482
0.0739866530270833,0.0314576683641653
0.073830511121875,0.031492258173299
0.0736743692166667,0.0315867149039596
0.0735182273114584,0.0317345184510615
0.07336208540625,0.0319067008452706
0.0732059435010417,0.0320565667330362
0.0730498015958333,0.0321549592391289
0.072893659690625,0.0322025588740757
0.0727375177854167,0.0322279458725725
0.0725813758802083,0.0322885162587457
0.072425233975,0.0323931320562677
0.0722690920697917,0.0325656858297125
0.0721129501645833,0.0327531351335785
0.071956808259375,0.0329294061355221
0.0718006663541667,0.033044832412147
0.0716445244489583,0.0331116549146413
0.07148838254375,0.0331562834483513
0.0713322406385417,0.033220203284629
0.0711760987333333,0.0333549723312099
0.071019956828125,0.0335334027772645
0.0708638149229167,0.0337549172453675
0.0707076730177083,0.0339388947607004
0.0705515311125,0.0340801573041011
0.0703953892072917,0.0341516918437302
0.0702392473020833,0.0342121550966083
0.070083105396875,0.034292514968818
0.0699269634916667,0.034433298116674
0.0697708215864583,0.0346378565304424
0.06961467968125,0.0348561073447557
0.0694585377760417,0.0350579130331009
0.0693023958708333,0.0351941627342873
0.069146253965625,0.0352829870199512
0.0689901120604167,0.0353380396964961
0.0688339701552083,0.0354344044730963
0.06867782825,0.0355746934373918
0.0685216863447917,0.0357829679449287
0.0683655444395833,0.0360117594465145
0.068209402534375,0.0362203640675597
0.0680532606291667,0.0363640641642578
0.0678971187239583,0.0364481504087274
0.06774097681875,0.036510135898859
0.0675848349135417,0.0365861064158095
0.0674286930083333,0.0367387182269582
0.067272551103125,0.0369385324765631
0.0671164091979167,0.0371746862216399
0.0669602672927083,0.0373747175243132
0.0668041253875,0.0375200189241436
0.0666479834822917,0.0375952139356772
0.0664918415770833,0.0376474452989133
0.066335699671875,0.0377295504039682
0.0661795577666667,0.0378644576022366
0.0660234158614583,0.0380718054230815
0.06586727395625,0.0382930779405959
0.0657111320510417,0.0384946374939739
0.0655549901458333,0.0386252214529993
0.065398848240625,0.0386967587924129
0.0652427063354167,0.0387390904424303
0.0650865644302083,0.0388088137291678
0.064930422525,0.0389444627058199
0.0647742806197917,0.0391390298550619
0.0646181387145833,0.0393654596991228
0.064461996809375,0.0395599312338911
0.0643058549041667,0.0396912463697711
0.0641497129989583,0.039754331919498
0.06399357109375,0.0397918636512398
0.0638374291885417,0.0398565511857905
0.0636812872833333,0.0399878716236107
0.063525145378125,0.0401855570272179
0.0633690034729167,0.0404109101767653
0.0632128615677083,0.0406082566857771
0.0630567196625,0.0407383638310259
0.0629005777572917,0.0408008975263814
0.0627444358520833,0.040836851030132
0.062588293946875,0.0409008648933951
0.0624321520416667,0.0410365823335063
0.0622760101364583,0.0412376072070531
0.06211986823125,0.0414718323386231
0.0619637263260417,0.0416760172423287
0.0618075844208333,0.041814843223366
0.061651442515625,0.041881368885383
0.0614953006104167,0.0419248476836534
0.0613391587052083,0.0419961198474251
0.0611830168,0.042138677406587
0.0610268748947917,0.042358351149061
0.0608707329895833,0.0426007712985849
0.060714591084375,0.0428242226517903
0.0605584491791667,0.0429677469341564
0.0604023072739583,0.0430517751617325
0.06024616536875,0.0430963593432974
0.0600900234635417,0.0431879307572669
0.0599338815583333,0.0433404717814693
0.059777739653125,0.0435763595988989
0.0596215977479167,0.0438390562482105
0.0594654558427083,0.0440736719644616
0.0593093139375,0.0442346850470732
0.0591531720322917,0.0443244989636222
0.0589970301270833,0.0443878433546031
0.058840888221875,0.0444792611921163
0.0586847463166667,0.0446596620174293
0.0585286044114583,0.0448993506465514
0.05837246250625,0.0451905472206666
0.0582163206010417,0.0454346968160627
0.0580601786958333,0.045623019847574
0.057904036790625,0.045718009002339
0.0577478948854167,0.0458021667096072
0.0575917529802083,0.0459048428604202
0.057435611075,0.0460949922287753
0.0572794691697917,0.046363627623851
0.0571233272645833,0.0466607522143787
0.056967185359375,0.0469366345366361
0.0568110434541667,0.0471256291800714
0.0566549015489583,0.0472456306859709
0.05649875964375,0.0473256071375874
0.0563426177385417,0.0474497132958549
0.0561864758333333,0.0476448968957194
0.056030333928125,0.0479293336511172
0.0558741920229167,0.0482415311878979
0.0557180501177083,0.0485246389134377
0.0555619082125,0.0487196360073627
0.0554057663072917,0.0488433271428349
0.0552496244020833,0.0489244672201393
0.055093482496875,0.0490527431300155
0.0549373405916667,0.0492577893175776
0.0547811986864583,0.0495487248219299
0.05462505678125,0.0498739600287427
0.0544689148760417,0.0501631139486182
0.0543127729708333,0.0503715812689468
0.054156631065625,0.0504937207405838
0.0540004891604167,0.0505869091171597
0.0538443472552083,0.0507139642097832
0.05368820535,0.0509294497536334
0.0535320634447917,0.0512295338890579
0.0533759215395833,0.0515659434198271
0.053219779634375,0.0518682407593044
0.0530636377291667,0.0520851134847764
0.0529074958239583,0.0522131404139751
0.05275135391875,0.0523104462938044
0.0525952120135417,0.0524412201471066
0.0524390701083333,0.0526651977814299
0.052282928203125,0.0529750393937709
0.0521267862979167,0.0533260121057925
0.0519706443927083,0.0536384364255401
0.0518145024875,0.0538629812798405
0.0516583605822917,0.0539977201849633
0.0515022186770834,0.0540977153504735
0.051346076771875,0.0542378510553436
0.0511899348666667,0.0544715380762306
0.0510337929614584,0.0547978164614807
0.05087765105625,0.0551639524562825
0.0507215091510417,0.0554933105892994
0.0505653672458334,0.0557308884962855
0.050409225340625,0.0558772168374652
0.0502530834354167,0.0559884464259533
0.0500969415302084,0.0561407288535174
0.049940799625,0.0563924685040532
0.0497846577197917,0.0567377084830139
0.0496285158145834,0.0571293921753808
0.049472373909375,0.0574786616288335
0.0493162320041667,0.0577382648548572
0.0491600900989583,0.0578982151756585
0.04900394819375,0.0580271826301281
0.0488478062885417,0.0581945155756128
0.0486916643833333,0.0584705445995914
0.048535522478125,0.0588405652289763
0.0483793805729167,0.0592611301269103
0.0482232386677083,0.0596350891688811
0.0480670967625,0.0599166899037824
0.0479109548572917,0.0600969398554524
0.0477548129520833,0.0602408837256402
0.047598671046875,0.0604376710616035
0.0474425291416667,0.0607301778289963
0.0472863872364583,0.0611421191212581
0.04713024533125,0.0615812801509242
0.0469741034260417,0.0619973330629009
0.0468179615208333,0.0622937543576117
0.046661819615625,0.0625082726432606
0.0465056777104167,0.0626647671207549
0.0463495358052083,0.0628917234825408
0.0461933939,0.0632070007494928
0.0460372519947917,0.0636483996059752
0.0458811100895833,0.064122921232946
0.045724968184375,0.0645691247971944
0.0455688262791667,0.0648983559404
0.0454126843739583,0.0651314419188581
0.04525654246875,0.0653181184428351
0.0451004005635417,0.0655514491866757
0.0449442586583333,0.0659080131029603
0.044788116753125,0.0663626479711662
0.0446319748479167,0.0668848849765393
0.0444758329427083,0.0673467641544927
0.0443196910375,0.0677157217330463
0.0441635491322917,0.0679541945429007
0.0440074072270834,0.0681724305613445
0.043851265321875,0.0684153850526162
0.0436951234166667,0.0688038484087151
0.0435389815114584,0.0692865429828091
0.04338283960625,0.0698396012494563
0.0432266977010417,0.0703265801616249
0.0430705557958334,0.0707154441256885
0.042914413890625,0.0709720034734019
0.0427582719854167,0.0711979086158232
0.0426021300802084,0.0714730337483576
0.042445988175,0.0718694154047685
0.0422898462697917,0.0723963434403967
0.0421337043645834,0.0729627572395089
0.041977562459375,0.0734894245647696
0.0418214205541667,0.0738832950740806
0.0416652786489583,0.0741700861436063
0.04150913674375,0.0743949718543116
0.0413529948385417,0.0746963171058414
0.0411968529333333,0.0751073427577496
0.041040711028125,0.0756601711457187
0.0408845691229167,0.0762567884696514
0.0407284272177083,0.0768098744945844
0.0405722853125,0.0772289177958868
0.0404161434072917,0.0775308150950755
0.0402600015020833,0.0777754889321657
0.040103859596875,0.0780855364057486
0.0399477176916667,0.078526702067903
0.0397915757864583,0.0791014966272158
0.03963543388125,0.0797351220915255
0.0394792919760417,0.0803155163092651
0.0393231500708333,0.0807650560887039
0.039167008165625,0.0810819637076741
0.0390108662604167,0.0813505796924925
0.0388547243552083,0.0816778153999762
0.03869858245,0.0821493788535421
0.0385424405447917,0.0827592713035194
0.0383862986395833,0.083430954291066
0.038230156734375,0.0840474124815819
0.0380740148291667,0.0845261961478255
0.0379178729239583,0.0848690616707712
0.03776173101875,0.0851580707708109
0.0376055891135417,0.0855154114495223
0.0374494472083333,0.0860193265889736
0.037293305303125,0.0866719244251209
0.0371371633979167,0.0873890022137057
0.0369810214927083,0.0880487126637809
0.0368248795875,0.0885660665087289
0.0366687376822917,0.0889401625701812
0.0365125957770834,0.0892620427068214
0.036356453871875,0.0896496371192178
0.0362003119666667,0.0901991340720599
0.0360441700614584,0.0908986377190047
0.03588802815625,0.0916705022755106
0.0357318862510417,0.0923823223890579
0.0355757443458334,0.0929476600192374
0.035419602440625,0.0933589014622751
0.0352634605354167,0.0937233397874892
0.0351073186302084,0.0941491923068865
0.034951176725,0.0947501800495257
0.0347950348197917,0.0955104510970748
0.0346388929145833,0.0963430810889999
0.034482751009375,0.097117624362086
0.0343266091041667,0.0977328569202597
0.0341704671989583,0.0981916271237986
0.03401432529375,0.0985945959495014
0.0338581833885417,0.0990743602380411
0.0337020414833333,0.0997277895343377
0.033545899578125,0.100560579521884
0.0333897576729167,0.101463291631672
0.0332336157677083,0.102305702310194
0.0330774738625,0.102975272677681
0.0329213319572917,0.103488690279639
0.0327651900520833,0.103928632745015
0.032609048146875,0.104470410869075
0.0324529062416667,0.105181995184782
0.0322967643364583,0.106089692226284
0.03214062243125,0.107073406966688
0.0319844805260417,0.107985207568505
0.0318283386208333,0.108722352330501
0.031672196715625,0.109288595992587
0.0315160548104167,0.109782364872704
0.0313599129052083,0.110379014927703
0.031203771,0.111163680807511
0.0310476290947917,0.112145130038446
0.0308914871895833,0.113215983555598
0.030735345284375,0.114205214260492
0.0305792033791667,0.115017982714245
0.0304230614739583,0.115641355320478
0.03026691956875,0.116201278704396
0.0301107776635417,0.116854337760607
0.0299546357583333,0.1177179560493
0.029798493853125,0.118783683909967
0.0296423519479167,0.119943748121365
0.0294862100427083,0.121025516976524
0.0293300681375,0.121916221232175
0.0291739262322917,0.12260850562962
0.0290177843270834,0.12323802852167
0.028861642421875,0.123958002652858
0.0287055005166667,0.124907908936883
0.0285493586114584,0.126070651894697
0.02839321670625,0.127332938169908
0.0282370748010417,0.128517720097915
0.0280809328958334,0.12949551349441
0.027924790990625,0.130267667662806
0.0277686490854167,0.130969835330312
0.0276125071802084,0.131773452169649
0.027456365275,0.132818270341149
0.0273002233697917,0.134095515528263
0.0271440814645833,0.135476939684499
0.026987939559375,0.136777396611687
0.0268317976541667,0.137856662430875
0.0266756557489583,0.138720132061584
0.02651951384375,0.13950628914032
0.0263633719385417,0.140408201293126
0.0262072300333333,0.141564943650341
0.026051088128125,0.142973333276065
0.0258949462229167,0.144494503320713
0.0257388043177083,0.145926973621881
0.0255826624125,0.147126700073212
0.0254265205072917,0.148096218297562
0.0252703786020833,0.148984510709823
0.025114236696875,0.150000592380973
0.0249580947916667,0.151289704361581
0.0248019528864583,0.152849850869853
0.02464581098125,0.154532024897925
0.0244896690760417,0.156120491630253
0.0243335271708333,0.157461854064398
0.024177385265625,0.158557750825878
0.0240212433604167,0.159570929132153
0.0238651014552083,0.1607195126579
0.02370895955,0.162166148708116
0.0235528176447917,0.16390255583084
0.0233966757395833,0.16577205767011
0.023240533834375,0.167544458592568
0.0230843919291667,0.169052479352675
0.0229282500239583,0.170298600454896
0.02277210811875,0.171460878789441
0.0226159662135417,0.172765739138736
0.0224598243083333,0.174397749010194
0.022303682403125,0.176340542933339
0.0221475404979167,0.178429760084481
0.0219913985927083,0.180416018836927
0.0218352566875,0.182119332038038
0.0216791147822917,0.183542043581944
0.0215229728770834,0.184876549015416
0.021366830971875,0.186368768797541
0.0212106890666667,0.188214174914543
0.0210545471614584,0.190400468687261
0.02089840525625,0.192745567135968
0.0207422633510417,0.194979623344069
0.0205861214458334,0.196909739635994
0.020429979540625,0.198539142687827
0.0202738376354167,0.200071392327767
0.0201176957302084,0.201785483903474
0.019961553825,0.2038784577406
0.0198054119197917,0.206348266870292
0.0196492700145833,0.208992130184125
0.019493128109375,0.211512872559276
0.0193369862041667,0.213707961923072
0.0191808442989583,0.215578664367057
0.01902470239375,0.217342374214448
0.0188685604885417,0.219316212914412
0.0187124185833333,0.22169883945549
0.018556276678125,0.224498556148144
0.0184001347729167,0.22749084142765
0.0182439928677083,0.230347270167889
0.0180878509625,0.232854247830404
0.0179317090572917,0.235008799489743
0.0177755671520833,0.237050012205119
0.017619425246875,0.23932654432896
0.0174632833416667,0.242053646595577
0.0173071414364583,0.245239848901681
0.01715099953125,0.248639856886304
0.0169948576260417,0.251895624285269
0.0168387157208333,0.254770035795604
0.016682573815625,0.257263923887541
0.0165264319104167,0.259638528846017
0.0163702900052083,0.262273862614616
0.0162141481,0.265411619098031
0.0160580061947917,0.269056332512262
0.0159018642895833,0.272938837786755
0.015745722384375,0.276670557117409
0.0155895804791667,0.279983600873622
0.0154334385739583,0.282884163011586
0.01527729666875,0.285660889393026
0.0151211547635417,0.288726950353097
0.0149650128583333,0.292356317404011
0.014808870953125,0.296550690839973
0.0146527290479167,0.301008300759268
0.0144965871427084,0.305310888532018
0.0143404452375,0.309148811821178
0.0141843033322917,0.312540696183247
0.0140281614270834,0.315800702686752
0.013872019521875,0.319388387674983
0.0137158776166667,0.323608269749906
0.0135597357114584,0.32846216181691
0.01340359380625,0.333612762546269
0.0132474519010417,0.338597209008654
0.0130913099958334,0.343069864559821
0.012935168090625,0.347052111227673
0.0127790261854167,0.350896326840147
0.0126228842802084,0.355113222391248
0.012466742375,0.360044770237884
0.0123106004697917,0.365689951462347
0.0121544585645833,0.37167452324328
0.011998316659375,0.377475087434998
0.0118421747541667,0.382711673456242
0.0116860328489583,0.387401655835085
0.01152989094375,0.391948689614317
0.0113737490385417,0.396919377627558
0.0112176071333333,0.402704687884455
0.011061465228125,0.409294457342904
0.0109053233229167,0.416276017961046
0.0107491814177083,0.423048297509973
0.0105930395125,0.429194168799148
0.0104368976072917,0.434723757785653
0.0102807557020833,0.440103500293861
0.010124613796875,0.445965211062035
0.00996847189166666,0.452759035162376
0.00981232998645834,0.460463612288943
0.00965618808125002,0.468616967638877
0.00950004617604167,0.476530095146093
0.00934390427083334,0.483733400159428
0.00918776236562502,0.490236813423816
0.00903162046041667,0.496573318435311
0.00887547855520834,0.503460448765112
0.00871933665000002,0.511410823120305
0.00856319474479167,0.52039731417187
0.00840705283958335,0.529887468977014
0.00825091093437502,0.539098099044226
0.00809476902916667,0.547482760467552
0.00793862712395835,0.555064366471794
0.00778248521875002,0.562441603391804
0.00762634331354167,0.570447174389866
0.00747020140833335,0.579654388774362
0.007314059503125,0.590039954363258
0.00715791759791667,0.600975012102341
0.00700177569270835,0.611570924929629
0.0068456337875,0.62118125982126
0.00668949188229168,0.62984986572682
0.00653334997708335,0.638245286889149
0.006377208071875,0.647343663192229
0.00622106616666668,0.657781238041891
0.00606492426145835,0.669543139374965
0.00590878235625,0.681881029845234
0.00575264045104168,0.69378033179063
0.00559649854583336,0.704476338789411
0.005440356640625,0.714032222464666
0.00528421473541668,0.723199011021054
0.00512807283020833,0.733117379655079
0.00497193092500001,0.744494031545278
0.00481578901979168,0.757323835329273
0.00465964711458333,0.770718324391403
0.00450350520937501,0.783513755641773
0.00434736330416668,0.794811307991852
0.00419122139895833,0.804687260397799
0.00403507949375001,0.813989361950658
0.00387893758854169,0.824034755174793
0.00372279568333334,0.835616760588798
0.00356665377812501,0.848732141736164
0.00341051187291669,0.862349677405342
0.00325436996770834,0.875131256246514
0.00309822806250001,0.886042697078904
0.00294208615729169,0.895158229338814
0.00278594425208334,0.903438661559202
0.00262980234687502,0.912375322820186
0.00247366044166666,0.922864582538926
0.00231751853645834,0.934906876021906
0.00216137663125002,0.947340730597176
0.00200523472604167,0.958657324800366
0.00184909282083334,0.967698345669456
0.00169295091562502,0.974528008420731
0.00153680901041667,0.980222848318969
0.00138066710520834,0.986428566250311
0.00122452520000002,0.994161134776576
0.00106838329479167,1.00343109031211
0.000912241389583346,1.01300169363444
0.000756099484375022,1.02123268008122
0.000599957579166671,1.02688559491866
0.000443815673958348,1.03001475443564
0.000287673768749996,1.03179344754577
0.000131531863541673,1.03398297666446
-2.46100416666506e-05,0.0300598441052885
-0.000180751946875002,0.0324249726809173
-0.000336893852083325,0.0350157464684871
-0.000493035757291649,0.0379015318803263
-0.0006491776625,0.0410726641560329
-0.000805319567708324,0.0446033963659011
-0.000961461472916647,0.0485124645833935
-0.001117603378125,0.052874862245803
-0.00127374528333332,0.0576949635483501
-0.00142988718854165,0.062989334556892
-0.00158602909375,0.0686905844703108
-0.00174217099895832,0.0747308904088486
-0.00189831290416664,0.0809843138641525
-0.00205445480937499,0.0873547283264022
-0.00221059671458332,0.0937251250499751
-0.00236673861979167,0.10002306126974
-0.00252288052499999,0.106165493674974
-0.00267902243020832,0.112102113760297
-0.00283516433541667,0.117766413127313
-0.00299130624062499,0.123102330848593
-0.00314744814583331,0.128006179989742
-0.00330359005104167,0.13235263140913
-0.00345973195624999,0.135954498027448
-0.00361587386145831,0.138610326558389
-0.00377201576666666,0.140420492704002
-0.00392815767187499,0.141597692125021
-0.00408429957708331,0.141646686590083
-0.00424044148229166,0.140435422989644
-0.00439658338749999,0.137991744867456
-0.00455272529270831,0.134113889982718
-0.00470886719791666,0.128546384306813
-0.00486500910312498,0.120953157518072
-0.00502115100833334,0.110971057145559
-0.00517729291354166,0.0983368238345001
-0.00533343481874998,0.0830979345640372
-0.00548957672395833,0.0659158894194921
-0.00564571862916666,0.0483303396293293
-0.00580186053437498,0.0324428417314829
-0.00595800243958333,0.0199048832746928
-0.00611414434479166,0.0111982142109424
-0.00627028624999998,0.0057987349129694
-0.00642642815520833,0.00276831358352683
-0.00658257006041665,0.00121677546343045
-0.00673871196562498,0.000490353820176284
-0.00689485387083333,0.000179918590167746
-0.00705099577604165,5.94613210058839e-05
-0.00720713768125,1.74067071310775e-05
-0.00736327958645833,4.29162169105838e-06
-0.00751942149166665,0

==> 2d/lambda20/full.csv <==
x,e
-0.18175,0
-0.18159,6.7652e-05
-0.18144,0.00022208
-0.18128,0.00060872
-0.18112,0.0015006
-0.18097,0.00337
-0.18081,0.0069436
-0.18066,0.01321
-0.1805,0.023347
-0.18034,0.038564
-0.18019,0.059885
-0.18003,0.08791
-0.17988,0.12266
-0.17972,0.16349
-0.17956,0.20917
-0.17941,0.25802
-0.17925,0.30817
-0.17909,0.35773
-0.17894,0.40501
-0.17878,0.44869
-0.17863,0.48781
-0.17847,0.52186
-0.17831,0.55067
-0.17816,0.57438
-0.178,0.59337
-0.17785,0.60813
-0.17769,0.61925
-0.17753,0.62732
-0.17738,0.63291
-0.17722,0.63655
-0.17706,0.63871
-0.17691,0.63977
-0.17675,0.64006
-0.1766,0.63983
-0.17644,0.63927
-0.17628,0.63852
-0.17613,0.63767
-0.17597,0.63678
-0.17582,0.63587
-0.17566,0.63496
-0.1755,0.63405
-0.17535,0.63314
-0.17519,0.63222
-0.17504,0.6313
-0.17488,0.63038
-0.17472,0.62946
-0.17457,0.62854
-0.17441,0.62762
-0.17425,0.62669
-0.1741,0.62576
-0.17394,0.62484
-0.17379,0.6239
-0.17363,0.62297
-0.17347,0.62204
-0.17332,0.6211
-0.17316,0.62017
-0.17301,0.61923
-0.17285,0.61829
-0.17269,0.61735
-0.17254,0.6164
-0.17238,0.61546
-0.17222,0.61451
-0.17207,0.61356
-0.17191,0.61261
-0.17176,0.61166
-0.1716,0.61071
-0.17144,0.60975
-0.17129,0.6088
-0.17113,0.60784
-0.17098,0.60688
-0.17082,0.60592
-0.17066,0.60496
-0.17051,0.60399
-0.17035,0.60303
-0.17019,0.60206
-0.17004,0.60109
-0.16988,0.60012
-0.16973,0.59914
-0.16957,0.59817
-0.16941,0.59719
-0.16926,0.59622
-0.1691,0.59524
-0.16895,0.59426
-0.16879,0.59327
-0.16863,0.59229
-0.16848,0.5913
-0.16832,0.59031
-0.16816,0.58933
-0.16801,0.58833
-0.16785,0.58734
-0.1677,0.58635
-0.16754,0.58535
-0.16738,0.58435
-0.16723,0.58335
-0.16707,0.58235
-0.16692,0.58134
-0.16676,0.58034
-0.1666,0.57933
-0.16645,0.57832
-0.16629,0.57731
-0.16613,0.57629
-0.16598,0.57528
-0.16582,0.57426
-0.16567,0.57324
-0.16551,0.57222
-0.16535,0.5712
-0.1652,0.57017
-0.16504,0.56915
-0.16489,0.56812
-0.16473,0.56709
-0.16457,0.56606
-0.16442,0.56502
-0.16426,0.56398
-0.16411,0.56295
-0.16395,0.56191
-0.16379,0.56087
-0.16364,0.55982
-0.16348,0.55877
-0.16332,0.55773
-0.16317,0.55668
-0.16301,0.55563
-0.16286,0.55457
-0.1627,0.55352
-0.16254,0.55246
-0.16239,0.5514
-0.16223,0.55034
-0.16208,0.54928
-0.16192,0.54821
-0.16176,0.54714
-0.16161,0.54607
-0.16145,0.545
-0.16129,0.54393
-0.16114,0.54285
-0.16098,0.54178
-0.16083,0.5407
-0.16067,0.53961
-0.16051,0.53853
-0.16036,0.53744
-0.1602,0.53636
-0.16005,0.53527
-0.15989,0.53417
-0.15973,0.53308
-0.15958,0.53198
-0.15942,0.53088
-0.15926,0.52978
-0.15911,0.52867
-0.15895,0.52757
-0.1588,0.52646
-0.15864,0.52535
-0.15848,0.52423
-0.15833,0.52312
-0.15817,0.522
-0.15802,0.52088
-0.15786,0.51975
-0.1577,0.51863
-0.15755,0.5175
-0.15739,0.51637
-0.15723,0.51523
-0.15708,0.51409
-0.15692,0.51295
-0.15677,0.51181
-0.15661,0.51067
-0.15645,0.50952
-0.1563,0.50837
-0.15614,0.50721
-0.15599,0.50605
-0.15583,0.50489
-0.15567,0.50373
-0.15552,0.50256
-0.15536,0.5014
-0.15521,0.50022
-0.15505,0.49905
-0.15489,0.49787
-0.15474,0.49669
-0.15458,0.4955
-0.15442,0.49431
-0.15427,0.49312
-0.15411,0.49193
-0.15396,0.49073
-0.1538,0.48953
-0.15364,0.48832
-0.15349,0.48711
-0.15333,0.4859
-0.15318,0.48468
-0.15302,0.48346
-0.15286,0.48224
-0.15271,0.48101
-0.15255,0.47978
-0.15239,0.47855
-0.15224,0.47731
-0.15208,0.47607
-0.15193,0.47482
-0.15177,0.47357
-0.15161,0.47232
-0.15146,0.47106
-0.1513,0.4698
-0.15115,0.46853
-0.15099,0.46726
-0.15083,0.46599
-0.15068,0.46471
-0.15052,0.46342
-0.15036,0.46214
-0.15021,0.46084
-0.15005,0.45955
-0.1499,0.45824
-0.14974,0.45694
-0.14958,0.45563
-0.14943,0.45431
-0.14927,0.45299
-0.14912,0.45166
-0.14896,0.45033
-0.1488,0.44899
-0.14865,0.44765
-0.14849,0.4463
-0.14833,0.44495
-0.14818,0.44359
-0.14802,0.44223
-0.14787,0.44086
-0.14771,0.43948
-0.14755,0.4381
-0.1474,0.43671
-0.14724,0.43532
-0.14709,0.43392
-0.14693,0.43251
-0.14677,0.4311
-0.14662,0.42968
-0.14646,0.42825
-0.1463,0.42682
-0.14615,0.42538
-0.14599,0.42393
-0.14584,0.42248
-0.14568,0.42102
-0.14552,0.41955
-0.14537,0.41808
-0.14521,0.41659
-0.14506,0.4151
-0.1449,0.41361
-0.14474,0.4121
-0.14459,0.41059
-0.14443,0.40906
-0.14428,0.40753
-0.14412,0.406
-0.14396,0.40445
-0.14381,0.40289
-0.14365,0.40133
-0.14349,0.39976
-0.14334,0.39818
-0.14318,0.39658
-0.14303,0.39498
-0.14287,0.39337
-0.14271,0.39175
-0.14256,0.39013
-0.1424,0.38849
-0.14225,0.38684
-0.14209,0.38518
-0.14193,0.38351
-0.14178,0.38183
-0.14162,0.38014
-0.14146,0.37843
-0.14131,0.37672
-0.14115,0.375
-0.141,0.37326
-0.14084,0.37151
-0.14068,0.36975
-0.14053,0.36798
-0.14037,0.3662
-0.14022,0.3644
-0.14006,0.36259
-0.1399,0.36076
-0.13975,0.35893
-0.13959,0.35708
-0.13943,0.35521
-0.13928,0.35334
-0.13912,0.35144
-0.13897,0.34954
-0.13881,0.34762
-0.13865,0.34568
-0.1385,0.34373
-0.13834,0.34176
-0.13819,0.33977
-0.13803,0.33777
-0.13787,0.33576
-0.13772,0.33372
-0.13756,0.33167
-0.1374,0.3296
-0.13725,0.32751
-0.13709,0.32541
-0.13694,0.32328
-0.13678,0.32114
-0.13662,0.31897
-0.13647,0.31679
-0.13631,0.31458
-0.13616,0.31236
-0.136,0.31011
-0.13584,0.30784
-0.13569,0.30555
-0.13553,0.30324
-0.13538,0.3009
-0.13522,0.29854
-0.13506,0.29615
-0.13491,0.29374
-0.13475,0.2913
-0.13459,0.28884
-0.13444,0.28635
-0.13428,0.28383
-0.13413,0.28128
-0.13397,0.27871
-0.13381,0.2761
-0.13366,0.27347
-0.1335,0.2708
-0.13335,0.2681
-0.13319,0.26537
-0.13303,0.2626
-0.13288,0.2598
-0.13272,0.25697
-0.13256,0.25409
-0.13241,0.25118
-0.13225,0.24823
-0.1321,0.24524
-0.13194,0.24221
-0.13178,0.23913
-0.13163,0.23601
-0.13147,0.23285
-0.13132,0.22964
-0.13116,0.22638
-0.131,0.22307
-0.13085,0.21971
-0.13069,0.21629
-0.13053,0.21282
-0.13038,0.20929
-0.13022,0.2057
-0.13007,0.20205
-0.12991,0.19833
-0.12975,0.19454
-0.1296,0.19069
-0.12944,0.18676
-0.12929,0.18276
-0.12913,0.17868
-0.12897,0.17451
-0.12882,0.17026
-0.12866,0.16592
-0.1285,0.16149
-0.12835,0.15695
-0.12819,0.15232
-0.12804,0.14757
-0.12788,0.14272
-0.12772,0.13775
-0.12757,0.13266
-0.12741,0.12744
-0.12726,0.12209
-0.1271,0.11661
-0.12694,0.111
-0.12679,0.10526
-0.12663,0.099384
-0.12647,0.093394
-0.12632,0.087301
-0.12616,0.081129
-0.12601,0.074915
-0.12585,0.068707
-0.12569,0.062569
-0.12554,0.056577
-0.12538,0.050812
-0.12523,0.045354
-0.12507,0.040264
-0.12491,0.035577
-0.12476,0.031298
-0.1246,0.027407
-0.12445,0.023871
-0.12429,0.020651
-0.12413,0.017707
-0.12398,0.01501
-0.12382,0.012533
-0.12366,0.010259
-0.12351,0.0081799
-0.12335,0.0062935
-0.1232,0.0046139
-0.12304,0.003193
-0.12288,0.0022142
-0.12273,0.00208
-0.12257,0.0027734
-0.12242,0.0037967
-0.12226,0.0048949
-0.1221,0.0059781
-0.12195,0.0070067
-0.12179,0.0079645
-0.12163,0.0088532
-0.12148,0.009687
-0.12132,0.010484
-0.12117,0.011255
-0.12101,0.012
-0.12085,0.012707
-0.1207,0.013359
-0.12054,0.013946
-0.12039,0.014473
-0.12023,0.014955
-0.12007,0.015414
-0.11992,0.015862
-0.11976,0.016299
-0.1196,0.016712
-0.11945,0.017081
-0.11929,0.017395
-0.11914,0.017655
-0.11898,0.017878
-0.11882,0.018086
-0.11867,0.018295
-0.11851,0.018503
-0.11836,0.018696
-0.1182,0.018855
-0.11804,0.018964
-0.11789,0.019026
-0.11773,0.019057
-0.11757,0.01908
-0.11742,0.019111
-0.11726,0.01915
-0.11711,0.019183
-0.11695,0.019189
-0.11679,0.019153
-0.11664,0.019075
-0.11648,0.018973
-0.11633,0.01887
-0.11617,0.018782
-0.11601,0.018711
-0.11586,0.018642
-0.1157,0.018554
-0.11555,0.018431
-0.11539,0.018274
-0.11523,0.0181
-0.11508,0.017932
-0.11492,0.017788
-0.11476,0.017669
-0.11461,0.01756
-0.11445,0.01744
-0.1143,0.017294
-0.11414,0.017122
-0.11398,0.016941
-0.11383,0.016773
-0.11367,0.016638
-0.11352,0.016535
-0.11336,0.016451
-0.1132,0.016364
-0.11305,0.016257
-0.11289,0.016131
-0.11273,0.016002
-0.11258,0.015894
-0.11242,0.015824
-0.11227,0.015793
-0.11211,0.015785
-0.11195,0.015778
-0.1118,0.015755
-0.11164,0.015715
-0.11149,0.015674
-0.11133,0.015658
-0.11117,0.015681
-0.11102,0.015743
-0.11086,0.015828
-0.1107,0.015912
-0.11055,0.015977
-0.11039,0.016022
-0.11024,0.016065
-0.11008,0.016128
-0.10992,0.016228
-0.10977,0.016364
-0.10961,0.016518
-0.10946,0.016664
-0.1093,0.016786
-0.10914,0.016882
-0.10899,0.01697
-0.10883,0.017074
-0.10867,0.017209
-0.10852,0.017375
-0.10836,0.017553
-0.10821,0.017718
-0.10805,0.017852
-0.10789,0.017955
-0.10774,0.018045
-0.10758,0.018146
-0.10743,0.018274
-0.10727,0.01843
-0.10711,0.018594
-0.10696,0.018741
-0.1068,0.018852
-0.10664,0.018929
-0.10649,0.018989
-0.10633,0.019058
-0.10618,0.019152
-0.10602,0.019272
-0.10586,0.019399
-0.10571,0.019507
-0.10555,0.019578
-0.1054,0.019613
-0.10524,0.019629
-0.10508,0.019653
-0.10493,0.019703
-0.10477,0.019779
-0.10462,0.019863
-0.10446,0.019929
-0.1043,0.019957
-0.10415,0.019949
-0.10399,0.019923
-0.10383,0.019907
-0.10368,0.019918
-0.10352,0.019957
-0.10337,0.020007
-0.10321,0.02004
-0.10305,0.020037
-0.1029,0.02
-0.10274,0.019946
-0.10259,0.019905
-0.10243,0.019894
-0.10227,0.019914
-0.10212,0.019948
-0.10196,0.019967
-0.1018,0.019954
-0.10165,0.019908
-0.10149,0.019849
-0.10134,0.019804
-0.10118,0.019794
-0.10102,0.019819
-0.10087,0.019859
-0.10071,0.019889
-0.10056,0.019887
-0.1004,0.019854
-0.10024,0.019811
-0.10009,0.019785
-0.099931,0.019796
-0.099775,0.019845
-0.099619,0.019911
-0.099462,0.019968
-0.099306,0.019995
-0.09915,0.019991
-0.098994,0.019978
-0.098838,0.019984
-0.098682,0.020028
-0.098526,0.02011
-0.098369,0.020211
-0.098213,0.020302
-0.098057,0.020362
-0.097901,0.02039
-0.097745,0.020408
-0.097589,0.020445
-0.097433,0.02052
-0.097276,0.020633
-0.09712,0.020764
-0.096964,0.020882
-0.096808,0.020967
-0.096652,0.021018
-0.096496,0.021058
-0.09634,0.021114
-0.096183,0.021207
-0.096027,0.021337
-0.095871,0.021483
-0.095715,0.021614
-0.095559,0.021709
-0.095403,0.021767
-0.095247,0.021811
-0.09509,0.02187
-0.094934,0.021965
-0.094778,0.022096
-0.094622,0.02224
-0.094466,0.022367
-0.09431,0.022456
-0.094154,0.022506
-0.093997,0.022539
-0.093841,0.022586
-0.093685,0.022669
-0.093529,0.022786
-0.093373,0.022916
-0.093217,0.023028
-0.093061,0.0231
-0.092904,0.023131
-0.092748,0.023145
-0.092592,0.023172
-0.092436,0.023234
-0.09228,0.023332
-0.092124,0.023443
-0.091968,0.023536
-0.091811,0.023588
-0.091655,0.023598
-0.091499,0.023591
-0.091343,0.023597
-0.091187,0.023641
-0.091031,0.023721
-0.090875,0.023816
-0.090718,0.023893
-0.090562,0.023929
-0.090406,0.023925
-0.09025,0.023903
-0.090094,0.023897
-0.089938,0.023929
-0.089782,0.024001
-0.089625,0.024089
-0.089469,0.02416
-0.089313,0.024191
-0.089157,0.024182
-0.089001,0.024156
-0.088845,0.024149
-0.088689,0.024182
-0.088532,0.024257
-0.088376,0.02435
-0.08822,0.024427
-0.088064,0.024465
-0.087908,0.024463
-0.087752,0.024447
-0.087596,0.024449
-0.087439,0.024495
-0.087283,0.024584
-0.087127,0.024693
-0.086971,0.024787
-0.086815,0.024841
-0.086659,0.024856
-0.086503,0.024856
-0.086346,0.024876
-0.08619,0.024941
-0.086034,0.025051
-0.085878,0.025181
-0.085722,0.025295
-0.085566,0.025369
-0.08541,0.025403
-0.085253,0.025421
-0.085097,0.02546
-0.084941,0.025545
-0.084785,0.025674
-0.084629,0.025823
-0.084473,0.025956
-0.084317,0.026046
-0.08416,0.026094
-0.084004,0.026126
-0.083848,0.026179
-0.083692,0.026276
-0.083536,0.026418
-0.08338,0.02658
-0.083224,0.026723
-0.083067,0.026822
-0.082911,0.026876
-0.082755,0.026913
-0.082599,0.026969
-0.082443,0.02707
-0.082287,0.027216
-0.082131,0.02738
-0.081975,0.027525
-0.081818,0.027623
-0.081662,0.027674
-0.081506,0.027706
-0.08135,0.027757
-0.081194,0.027853
-0.081038,0.027994
-0.080882,0.028154
-0.080725,0.028292
-0.080569,0.028382
-0.080413,0.028424
-0.080257,0.028445
-0.080101,0.028486
-0.079945,0.028572
-0.079789,0.028704
-0.079632,0.028854
-0.079476,0.028983
-0.07932,0.029063
-0.079164,0.029093
-0.079008,0.029103
-0.078852,0.029132
-0.078696,0.029208
-0.078539,0.029332
-0.078383,0.029475
-0.078227,0.029597
-0.078071,0.029669
-0.077915,0.029691
-0.077759,0.029692
-0.077603,0.029714
-0.077446,0.029786
-0.07729,0.029906
-0.077134,0.030048
-0.076978,0.030168
-0.076822,0.030239
-0.076666,0.030259
-0.07651,0.030259
-0.076353,0.030282
-0.076197,0.030356
-0.076041,0.030481
-0.075885,0.030629
-0.075729,0.030756
-0.075573,0.030833
-0.075417,0.030859
-0.07526,0.030866
-0.075104,0.030897
-0.074948,0.030981
-0.074792,0.031118
-0.074636,0.031279
-0.07448,0.03142
-0.074324,0.03151
-0.074167,0.031548
-0.074011,0.031567
-0.073855,0.031611
-0.073699,0.03171
-0.073543,0.031864
-0.073387,0.032042
-0.073231,0.0322
-0.073074,0.032305
-0.072918,0.032357
-0.072762,0.03239
-0.072606,0.032448
-0.07245,0.032562
-0.072294,0.032733
-0.072138,0.032928
-0.071981,0.033101
-0.071825,0.03322
-0.071669,0.033285
-0.071513,0.033329
-0.071357,0.033398
-0.071201,0.033524
-0.071045,0.033707
-0.070888,0.033914
-0.070732,0.034099
-0.070576,0.034226
-0.07042,0.034298
-0.070264,0.034347
-0.070108,0.034421
-0.069952,0.034553
-0.069795,0.034743
-0.069639,0.034956
-0.069483,0.035146
-0.069327,0.035276
-0.069171,0.035348
-0.069015,0.035396
-0.068859,0.035469
-0.068702,0.035602
-0.068546,0.035792
-0.06839,0.036007
-0.068234,0.036197
-0.068078,0.036325
-0.067922,0.036393
-0.067766,0.036436
-0.067609,0.036504
-0.067453,0.036633
-0.067297,0.036822
-0.067141,0.037036
-0.066985,0.037223
-0.066829,0.037348
-0.066673,0.03741
-0.066516,0.037447
-0.06636,0.03751
-0.066204,0.037635
-0.066048,0.037823
-0.065892,0.038036
-0.065736,0.038222
-0.06558,0.038345
-0.065423,0.038404
-0.065267,0.038437
-0.065111,0.038498
-0.064955,0.038623
-0.064799,0.038813
-0.064643,0.03903
-0.064487,0.039221
-0.06433,0.039346
-0.064174,0.039406
-0.064018,0.039441
-0.063862,0.039505
-0.063706,0.039636
-0.06355,0.039834
-0.063394,0.040061
-0.063237,0.040261
-0.063081,0.040395
-0.062925,0.040462
-0.062769,0.040504
-0.062613,0.040577
-0.062457,0.040719
-0.062301,0.040931
-0.062144,0.041173
-0.061988,0.041388
-0.061832,0.041535
-0.061676,0.041615
-0.06152,0.041669
-0.061364,0.041754
-0.061208,0.041912
-0.061051,0.042142
-0.060895,0.042402
-0.060739,0.042635
-0.060583,0.042798
-0.060427,0.042892
-0.060271,0.042959
-0.060115,0.043059
-0.059958,0.043233
-0.059802,0.043481
-0.059646,0.043761
-0.05949,0.044012
-0.059334,0.04419
-0.059178,0.044297
-0.059022,0.044375
-0.058865,0.044488
-0.058709,0.044676
-0.058553,0.044941
-0.058397,0.045237
-0.058241,0.045504
-0.058085,0.045695
-0.057929,0.045811
-0.057773,0.045898
-0.057616,0.046019
-0.05746,0.046218
-0.057304,0.046495
-0.057148,0.046805
-0.056992,0.047083
-0.056836,0.047282
-0.05668,0.047404
-0.056523,0.047495
-0.056367,0.04762
-0.056211,0.047826
-0.056055,0.048113
-0.055899,0.048432
-0.055743,0.048718
-0.055587,0.048923
-0.05543,0.049048
-0.055274,0.04914
-0.055118,0.049267
-0.054962,0.049478
-0.054806,0.049771
-0.05465,0.050099
-0.054494,0.050393
-0.054337,0.050602
-0.054181,0.050728
-0.054025,0.050821
-0.053869,0.050951
-0.053713,0.051166
-0.053557,0.051468
-0.053401,0.051806
-0.053244,0.052108
-0.053088,0.052323
-0.052932,0.052453
-0.052776,0.052549
-0.05262,0.052683
-0.052464,0.052907
-0.052308,0.05322
-0.052151,0.053571
-0.051995,0.053886
-0.051839,0.054112
-0.051683,0.05425
-0.051527,0.054352
-0.051371,0.054496
-0.051215,0.054733
-0.051058,0.055063
-0.050902,0.055433
-0.050746,0.055766
-0.05059,0.056007
-0.050434,0.056158
-0.050278,0.056273
-0.050122,0.05643
-0.049965,0.056686
-0.049809,0.057038
-0.049653,0.057432
-0.049497,0.057788
-0.049341,0.05805
-0.049185,0.058217
-0.049029,0.058348
-0.048872,0.058524
-0.048716,0.058802
-0.04856,0.05918
-0.048404,0.059602
-0.048248,0.059985
-0.048092,0.06027
-0.047936,0.060456
-0.047779,0.060606
-0.047623,0.060802
-0.047467,0.061104
-0.047311,0.061511
-0.047155,0.061963
-0.046999,0.062374
-0.046843,0.062682
-0.046686,0.062889
-0.04653,0.063057
-0.046374,0.063274
-0.046218,0.0636
-0.046062,0.064035
-0.045906,0.064516
-0.04575,0.064955
-0.045593,0.065287
-0.045437,0.065512
-0.045281,0.065697
-0.045125,0.065932
-0.044969,0.066281
-0.044813,0.066743
-0.044657,0.067252
-0.0445,0.067717
-0.044344,0.068071
-0.044188,0.068313
-0.044032,0.068513
-0.043876,0.068765
-0.04372,0.069135
-0.043564,0.069622
-0.043407,0.07016
-0.043251,0.07065
-0.043095,0.071024
-0.042939,0.071282
-0.042783,0.071496
-0.042627,0.071764
-0.042471,0.072155
-0.042314,0.072669
-0.042158,0.073235
-0.042002,0.073751
-0.041846,0.074147
-0.04169,0.074422
-0.041534,0.07465
-0.041378,0.074936
-0.041221,0.07535
-0.041065,0.075893
-0.040909,0.076491
-0.040753,0.077038
-0.040597,0.077458
-0.040441,0.077753
-0.040285,0.077999
-0.040128,0.078306
-0.039972,0.078748
-0.039816,0.079325
-0.03966,0.07996
-0.039504,0.080543
-0.039348,0.080993
-0.039192,0.081313
-0.039035,0.081583
-0.038879,0.081917
-0.038723,0.082393
-0.038567,0.083011
-0.038411,0.083691
-0.038255,0.084316
-0.038099,0.084803
-0.037942,0.085155
-0.037786,0.085454
-0.03763,0.085822
-0.037474,0.086339
-0.037318,0.087006
-0.037162,0.087738
-0.037006,0.088413
-0.036849,0.088945
-0.036693,0.089334
-0.036537,0.08967
-0.036381,0.090077
-0.036225,0.090642
-0.036069,0.091365
-0.035913,0.092157
-0.035756,0.092889
-0.0356,0.093471
-0.035444,0.093904
-0.035288,0.09428
-0.035132,0.094733
-0.034976,0.095352
-0.03482,0.096138
-0.034664,0.096995
-0.034507,0.097791
-0.034351,0.098428
-0.034195,0.098908
-0.034039,0.09933
-0.033883,0.099832
-0.033727,0.10051
-0.033571,0.10136
-0.033414,0.10229
-0.033258,0.10316
-0.033102,0.10385
-0.032946,0.10438
-0.03279,0.10485
-0.032634,0.10541
-0.032478,0.10615
-0.032321,0.10708
-0.032165,0.10808
-0.032009,0.10902
-0.031853,0.10978
-0.031697,0.11037
-0.031541,0.11089
-0.031385,0.1115
-0.031228,0.11231
-0.031072,0.11332
-0.030916,0.11441
-0.03076,0.11543
-0.030604,0.11626
-0.030448,0.11691
-0.030292,0.11749
-0.030135,0.11816
-0.029979,0.11905
-0.029823,0.12014
-0.029667,0.12132
-0.029511,0.12243
-0.029355,0.12334
-0.029199,0.12406
-0.029042,0.1247
-0.028886,0.12545
-0.02873,0.12642
-0.028574,0.12762
-0.028418,0.12891
-0.028262,0.13012
-0.028106,0.13112
-0.027949,0.13191
-0.027793,0.13263
-0.027637,0.13347
-0.027481,0.13454
-0.027325,0.13585
-0.027169,0.13726
-0.027013,0.13859
-0.026856,0.1397
-0.0267,0.14059
-0.026544,0.1414
-0.026388,0.14233
-0.026232,0.14352
-0.026076,0.14496
-0.02592,0.14652
-0.025763,0.14799
-0.025607,0.14923
-0.025451,0.15023
-0.025295,0.15115
-0.025139,0.1522
-0.024983,0.15352
-0.024827,0.15513
-0.02467,0.15685
-0.024514,0.15849
-0.024358,0.15987
-0.024202,0.161
-0.024046,0.16205
-0.02389,0.16324
-0.023734,0.16473
-0.023577,0.16652
-0.023421,0.16844
-0.023265,0.17026
-0.023109,0.17181
-0.022953,0.1731
-0.022797,0.1743
-0.022641,0.17566
-0.022484,0.17734
-0.022328,0.17934
-0.022172,0.18149
-0.022016,0.18353
-0.02186,0.18529
-0.021704,0.18676
-0.021548,0.18814
-0.021391,0.18968
-0.021235,0.19159
-0.021079,0.19384
-0.020923,0.19625
-0.020767,0.19855
-0.020611,0.20054
-0.020455,0.20222
-0.020298,0.20381
-0.020142,0.20558
-0.019986,0.20774
-0.01983,0.21029
-0.019674,0.21301
-0.019518,0.21561
-0.019362,0.21787
-0.019205,0.21981
-0.019049,0.22164
-0.018893,0.22368
-0.018737,0.22614
-0.018581,0.22903
-0.018425,0.23211
-0.018269,0.23506
-0.018112,0.23765
-0.017956,0.23988
-0.0178,0.24201
-0.017644,0.24436
-0.017488,0.24719
-0.017332,0.25048
-0.017176,0.25398
-0.017019,0.25735
-0.016863,0.26033
-0.016707,0.26292
-0.016551,0.26539
-0.016395,0.26812
-0.016239,0.27138
-0.016083,0.27515
-0.015926,0.27917
-0.01577,0.28303
-0.015614,0.28647
-0.015458,0.28949
-0.015302,0.29238
-0.015146,0.29557
-0.01499,0.29935
-0.014833,0.3037
-0.014677,0.30832
-0.014521,0.31279
-0.014365,0.31678
-0.014209,0.32031
-0.014053,0.32372
-0.013897,0.32746
-0.01374,0.33185
-0.013584,0.3369
-0.013428,0.34226
-0.013272,0.34744
-0.013116,0.3521
-0.01296,0.35625
-0.012804,0.36027
-0.012647,0.36467
-0.012491,0.36982
-0.012335,0.3757
-0.012179,0.38193
-0.012023,0.38797
-0.011867,0.39343
-0.011711,0.39832
-0.011555,0.40307
-0.011398,0.40826
-0.011242,0.4143
-0.011086,0.42116
-0.01093,0.42843
-0.010774,0.43549
-0.010618,0.44189
-0.010462,0.44765
-0.010305,0.45326
-0.010149,0.45937
-0.0099931,0.46644
-0.0098369,0.47446
-0.0096808,0.48294
-0.0095247,0.49116
-0.0093685,0.49864
-0.0092124,0.50539
-0.0090562,0.51196
-0.0089001,0.51911
-0.0087439,0.52735
-0.0085878,0.53666
-0.0084317,0.54648
-0.0082755,0.556
-0.0081194,0.56465
-0.0079632,0.57245
-0.0078071,0.58004
-0.007651,0.58826
-0.0074948,0.59772
-0.0073387,0.60839
-0.0071825,0.6196
-0.0070264,0.63044
-0.0068702,0.64024
-0.0067141,0.64902
-0.006558,0.65751
-0.0064018,0.66669
-0.0062457,0.67724
-0.0060895,0.68913
-0.0059334,0.7016
-0.0057773,0.71355
-0.0056211,0.72422
-0.005465,0.73364
-0.0053088,0.74263
-0.0051527,0.75234
-0.0049965,0.76352
-0.0048404,0.77614
-0.0046843,0.7893
-0.0045281,0.80176
-0.004372,0.81261
-0.0042158,0.82189
-0.0040597,0.83052
-0.0039035,0.83981
-0.0037474,0.85063
-0.0035913,0.86293
-0.0034351,0.87569
-0.003279,0.88746
-0.0031228,0.89724
-0.0029667,0.90502
-0.0028106,0.91187
-0.0026544,0.91924
-0.0024983,0.92813
-0.0023421,0.93847
-0.002186,0.94913
-0.0020298,0.95851
-0.0018737,0.96549
-0.0017176,0.97005
-0.0015614,0.97336
-0.0014053,0.97702
-0.0012491,0.98212
-0.001093,0.98862
-0.00093685,0.99534
-0.00078071,1.0006
-0.00062457,1.0031
-0.00046843,1.003
-0.00031228,1.0014
-0.00015614,1
0,1
0.00015614,1.0014
0.00031228,1.003
0.00046843,1.0031
0.00062457,1.0006
0.00078071,0.99534
0.00093685,0.98862
0.001093,0.98212
0.0012491,0.97702
0.0014053,0.97336
0.0015614,0.97005
0.0017176,0.96549
0.0018737,0.95851
0.0020298,0.94913
0.002186,0.93847
0.0023421,0.92813
0.0024983,0.91924
0.0026544,0.91187
0.0028106,0.90502
0.0029667,0.89724
0.0031228,0.88746
0.003279,0.87569
0.0034351,0.86293
0.0035913,0.85063
0.0037474,0.83981
0.0039035,0.83052
0.0040597,0.82189
0.0042158,0.81261
0.004372,0.80176
0.0045281,0.7893
0.0046843,0.77614
0.0048404,0.76352
0.0049965,0.75234
0.0051527,0.74263
0.0053088,0.73364
0.005465,0.72422
0.0056211,0.71355
0.0057773,0.7016
0.0059334,0.68913
0.0060895,0.67724
0.0062457,0.66669
0.0064018,0.65751
0.006558,0.64902
0.0067141,0.64024
0.0068702,0.63044
0.0070264,0.6196
0.0071825,0.60839
0.0073387,0.59772
0.0074948,0.58826
0.007651,0.58004
0.0078071,0.57245
0.0079632,0.56465
0.0081194,0.556
0.0082755,0.54648
0.0084317,0.53666
0.0085878,0.52735
0.0087439,0.51911
0.0089001,0.51196
0.0090562,0.50539
0.0092124,0.49864
0.0093685,0.49116
0.0095247,0.48294
0.0096808,0.47446
0.0098369,0.46644
0.0099931,0.45937
0.010149,0.45326
0.010305,0.44765
0.010462,0.44189
0.010618,0.43549
0.010774,0.42843
0.01093,0.42116
0.011086,0.4143
0.011242,0.40826
0.011398,0.40307
0.011555,0.39832
0.011711,0.39343
0.011867,0.38797
0.012023,0.38193
0.012179,0.3757
0.012335,0.36982
0.012491,0.36467
0.012647,0.36027
0.012804,0.35625
0.01296,0.3521
0.013116,0.34744
0.013272,0.34226
0.013428,0.3369
0.013584,0.33185
0.01374,0.32746
0.013897,0.32372
0.014053,0.32031
0.014209,0.31678
0.014365,0.31279
0.014521,0.30832
0.014677,0.3037
0.014833,0.29935
0.01499,0.29557
0.015146,0.29238
0.015302,0.28949
0.015458,0.28647
0.015614,0.28303
0.01577,0.27917
0.015926,0.27515
0.016083,0.27138
0.016239,0.26812
0.016395,0.26539
0.016551,0.26292
0.016707,0.26033
0.016863,0.25735
0.017019,0.25398
0.017176,0.25048
0.017332,0.24719
0.017488,0.24436
0.017644,0.24201
0.0178,0.23988
0.017956,0.23765
0.018112,0.23506
0.018269,0.23211
0.018425,0.22903
0.018581,0.22614
0.018737,0.22368
0.018893,0.22164
0.019049,0.21981
0.019205,0.21787
0.019362,0.21561
0.019518,0.21301
0.019674,0.21029
0.01983,0.20774
0.019986,0.20558
0.020142,0.20381
0.020298,0.20222
0.020455,0.20054
0.020611,0.19855
0.020767,0.19625
0.020923,0.19384
0.021079,0.19159
0.021235,0.18968
0.021391,0.18814
0.021548,0.18676
0.021704,0.18529
0.02186,0.18353
0.022016,0.18149
0.022172,0.17934
0.022328,0.17734
0.022484,0.17566
0.022641,0.1743
0.022797,0.1731
0.022953,0.17181
0.023109,0.17026
0.023265,0.16844
0.023421,0.16652
0.023577,0.16473
0.023734,0.16324
0.02389,0.16205
0.024046,0.161
0.024202,0.15987
0.024358,0.15849
0.024514,0.15685
0.02467,0.15513
0.024827,0.15352
0.024983,0.1522
0.025139,0.15115
0.025295,0.15023
0.025451,0.14923
0.025607,0.14799
0.025763,0.14652
0.02592,0.14496
0.026076,0.14352
0.026232,0.14233
0.026388,0.1414
0.026544,0.14059
0.0267,0.1397
0.026856,0.13859
0.027013,0.13726
0.027169,0.13585
0.027325,0.13454
0.027481,0.13347
0.027637,0.13263
0.027793,0.13191
0.027949,0.13112
0.028106,0.13012
0.028262,0.12891
0.028418,0.12762
0.028574,0.12642
0.02873,0.12545
0.028886,0.1247
0.029042,0.12406
0.029199,0.12334
0.029355,0.12243
0.029511,0.12132
0.029667,0.12014
0.029823,0.11905
0.029979,0.11816
0.030135,0.11749
0.030292,0.11691
0.030448,0.11626
0.030604,0.11543
0.03076,0.11441
0.030916,0.11332
0.031072,0.11231
0.031228,0.1115
0.031385,0.11089
0.031541,0.11037
0.031697,0.10978
0.031853,0.10902
0.032009,0.10808
0.032165,0.10708
0.032321,0.10615
0.032478,0.10541
0.032634,0.10485
0.03279,0.10438
0.032946,0.10385
0.033102,0.10316
0.033258,0.10229
0.033414,0.10136
0.033571,0.10051
0.033727,0.099832
0.033883,0.09933
0.034039,0.098908
0.034195,0.098428
0.034351,0.097791
0.034507,0.096995
0.034664,0.096138
0.03482,0.095352
0.034976,0.094733
0.035132,0.09428
0.035288,0.093904
0.035444,0.093471
0.0356,0.092889
0.035756,0.092157
0.035913,0.091365
0.036069,0.090642
0.036225,0.090077
0.036381,0.08967
0.036537,0.089334
0.036693,0.088945
0.036849,0.088413
0.037006,0.087738
0.037162,0.087006
0.037318,0.086339
0.037474,0.085822
0.03763,0.085454
0.037786,0.085155
0.037942,0.084803
0.038099,0.084316
0.038255,0.083691
0.038411,0.083011
0.038567,0.082393
0.038723,0.081917
0.038879,0.081583
0.039035,0.081313
0.039192,0.080993
0.039348,0.080543
0.039504,0.07996
0.03966,0.079325
0.039816,0.078748
0.039972,0.078306
0.040128,0.077999
0.040285,0.077753
0.040441,0.077458
0.040597,0.077038
0.040753,0.076491
0.040909,0.075893
0.041065,0.07535
0.041221,0.074936
0.041378,0.07465
0.041534,0.074422
0.04169,0.074147
0.041846,0.073751
0.042002,0.073235
0.042158,0.072669
0.042314,0.072155
0.042471,0.071764
0.042627,0.071496
0.042783,0.071282
0.042939,0.071024
0.043095,0.07065
0.043251,0.07016
0.043407,0.069622
0.043564,0.069135
0.04372,0.068765
0.043876,0.068513
0.044032,0.068313
0.044188,0.068071
0.044344,0.067717
0.0445,0.067252
0.044657,0.066743
0.044813,0.066281
0.044969,0.065932
0.045125,0.065697
0.045281,0.065512
0.045437,0.065287
0.045593,0.064955
0.04575,0.064516
0.045906,0.064035
0.046062,0.0636
0.046218,0.063274
0.046374,0.063057
0.04653,0.062889
0.046686,0.062682
0.046843,0.062374
0.046999,0.061963
0.047155,0.061511
0.047311,0.061104
0.047467,0.060802
0.047623,0.060606
0.047779,0.060456
0.047936,0.06027
0.048092,0.059985
0.048248,0.059602
0.048404,0.05918
0.04856,0.058802
0.048716,0.058524
0.048872,0.058348
0.049029,0.058217
0.049185,0.05805
0.049341,0.057788
0.049497,0.057432
0.049653,0.057038
0.049809,0.056686
0.049965,0.05643
0.050122,0.056273
0.050278,0.056158
0.050434,0.056007
0.05059,0.055766
0.050746,0.055433
0.050902,0.055063
0.051058,0.054733
0.051215,0.054496
0.051371,0.054352
0.051527,0.05425
0.051683,0.054112
0.051839,0.053886
0.051995,0.053571
0.052151,0.05322
0.052308,0.052907
0.052464,0.052683
0.05262,0.052549
0.052776,0.052453
0.052932,0.052323
0.053088,0.052108
0.053244,0.051806
0.053401,0.051468
0.053557,0.051166
0.053713,0.050951
0.053869,0.050821
0.054025,0.050728
0.054181,0.050602
0.054337,0.050393
0.054494,0.050099
0.05465,0.049771
0.054806,0.049478
0.054962,0.049267
0.055118,0.04914
0.055274,0.049048
0.05543,0.048923
0.055587,0.048718
0.055743,0.048432
0.055899,0.048113
0.056055,0.047826
0.056211,0.04762
0.056367,0.047495
0.056523,0.047404
0.05668,0.047282
0.056836,0.047083
0.056992,0.046805
0.057148,0.046495
0.057304,0.046218
0.05746,0.046019
0.057616,0.045898
0.057773,0.045811
0.057929,0.045695
0.058085,0.045504
0.058241,0.045237
0.058397,0.044941
0.058553,0.044676
0.058709,0.044488
0.058865,0.044375
0.059022,0.044297
0.059178,0.04419
0.059334,0.044012
0.05949,0.043761
0.059646,0.043481
0.059802,0.043233
0.059958,0.043059
0.060115,0.042959
0.060271,0.042892
0.060427,0.042798
0.060583,0.042635
0.060739,0.042402
0.060895,0.042142
0.061051,0.041912
0.061208,0.041754
0.061364,0.041669
0.06152,0.041615
0.061676,0.041535
0.061832,0.041388
0.061988,0.041173
0.062144,0.040931
0.062301,0.040719
0.062457,0.040577
0.062613,0.040504
0.062769,0.040462
0.062925,0.040395
0.063081,0.040261
0.063237,0.040061
0.063394,0.039834
0.06355,0.039636
0.063706,0.039505
0.063862,0.039441
0.064018,0.039406
0.064174,0.039346
0.06433,0.039221
0.064487,0.03903
0.064643,0.038813
0.064799,0.038623
0.064955,0.038498
0.065111,0.038437
0.065267,0.038404
0.065423,0.038345
0.06558,0.038222
0.065736,0.038036
0.065892,0.037823
0.066048,0.037635
0.066204,0.03751
0.06636,0.037447
0.066516,0.03741
0.066673,0.037348
0.066829,0.037223
0.066985,0.037036
0.067141,0.036822
0.067297,0.036633
0.067453,0.036504
0.067609,0.036436
0.067766,0.036393
0.067922,0.036325
0.068078,0.036197
0.068234,0.036007
0.06839,0.035792
0.068546,0.035602
0.068702,0.035469
0.068859,0.035396
0.069015,0.035348
0.069171,0.035276
0.069327,0.035146
0.069483,0.034956
0.069639,0.034743
0.069795,0.034553
0.069952,0.034421
0.070108,0.034347
0.070264,0.034298
0.07042,0.034226
0.070576,0.034099
0.070732,0.033914
0.070888,0.033707
0.071045,0.033524
0.071201,0.033398
0.071357,0.033329
0.071513,0.033285
0.071669,0.03322
0.071825,0.033101
0.071981,0.032928
0.072138,0.032733
0.072294,0.032562
0.07245,0.032448
0.072606,0.03239
0.072762,0.032357
0.072918,0.032305
0.073074,0.0322
0.073231,0.032042
0.073387,0.031864
0.073543,0.03171
0.073699,0.031611
0.073855,0.031567
0.074011,0.031548
0.074167,0.03151
0.074324,0.03142
0.07448,0.031279
0.074636,0.031118
0.074792,0.030981
0.074948,0.030897
0.075104,0.030866
0.07526,0.030859
0.075417,0.030833
0.075573,0.030756
0.075729,0.030629
0.075885,0.030481
0.076041,0.030356
0.076197,0.030282
0.076353,0.030259
0.07651,0.030259
0.076666,0.030239
0.076822,0.030168
0.076978,0.030048
0.077134,0.029906
0.07729,0.029786
0.077446,0.029714
0.077603,0.029692
0.077759,0.029691
0.077915,0.029669
0.078071,0.029597
0.078227,0.029475
0.078383,0.029332
0.078539,0.029208
0.078696,0.029132
0.078852,0.029103
0.079008,0.029093
0.079164,0.029063
0.07932,0.028983
0.079476,0.028854
0.079632,0.028704
0.079789,0.028572
0.079945,0.028486
0.080101,0.028445
0.080257,0.028424
0.080413,0.028382
0.080569,0.028292
0.080725,0.028154
0.080882,0.027994
0.081038,0.027853
0.081194,0.027757
0.08135,0.027706
0.081506,0.027674
0.081662,0.027623
0.081818,0.027525
0.081975,0.02738
0.082131,0.027216
0.082287,0.02707
0.082443,0.026969
0.082599,0.026913
0.082755,0.026876
0.082911,0.026822
0.083067,0.026723
0.083224,0.02658
0.08338,0.026418
0.083536,0.026276
0.083692,0.026179
0.083848,0.026126
0.084004,0.026094
0.08416,0.026046
0.084317,0.025956
0.084473,0.025823
0.084629,0.025674
0.084785,0.025545
0.084941,0.02546
0.085097,0.025421
0.085253,0.025403
0.08541,0.025369
0.085566,0.025295
0.085722,0.025181
0.085878,0.025051
0.086034,0.024941
0.08619,0.024876
0.086346,0.024856
0.086503,0.024856
0.086659,0.024841
0.086815,0.024787
0.086971,0.024693
0.087127,0.024584
0.087283,0.024495
0.087439,0.024449
0.087596,0.024447
0.087752,0.024463
0.087908,0.024465
0.088064,0.024427
0.08822,0.02435
0.088376,0.024257
0.088532,0.024182
0.088689,0.024149
0.088845,0.024156
0.089001,0.024182
0.089157,0.024191
0.089313,0.02416
0.089469,0.024089
0.089625,0.024001
0.089782,0.023929
0.089938,0.023897
0.090094,0.023903
0.09025,0.023925
0.090406,0.023929
0.090562,0.023893
0.090718,0.023816
0.090875,0.023721
0.091031,0.023641
0.091187,0.023597
0.091343,0.023591
0.091499,0.023598
0.091655,0.023588
0.091811,0.023536
0.091968,0.023443
0.092124,0.023332
0.09228,0.023234
0.092436,0.023172
0.092592,0.023145
0.092748,0.023131
0.092904,0.0231
0.093061,0.023028
0.093217,0.022916
0.093373,0.022786
0.093529,0.022669
0.093685,0.022586
0.093841,0.022539
0.093997,0.022506
0.094154,0.022456
0.09431,0.022367
0.094466,0.02224
0.094622,0.022096
0.094778,0.021965
0.094934,0.02187
0.09509,0.021811
0.095247,0.021767
0.095403,0.021709
0.095559,0.021614
0.095715,0.021483
0.095871,0.021337
0.096027,0.021207
0.096183,0.021114
0.09634,0.021058
0.096496,0.021018
0.096652,0.020967
0.096808,0.020882
0.096964,0.020764
0.09712,0.020633
0.097276,0.02052
0.097433,0.020445
0.097589,0.020408
0.097745,0.02039
0.097901,0.020362
0.098057,0.020302
0.098213,0.020211
0.098369,0.02011
0.098526,0.020028
0.098682,0.019984
0.098838,0.019978
0.098994,0.019991
0.09915,0.019995
0.099306,0.019968
0.099462,0.019911
0.099619,0.019845
0.099775,0.019796
0.099931,0.019785
0.10009,0.019811
0.10024,0.019854
0.1004,0.019887
0.10056,0.019889
0.10071,0.019859
0.10087,0.019819
0.10102,0.019794
0.10118,0.019804
0.10134,0.019849
0.10149,0.019908
0.10165,0.019954
0.1018,0.019967
0.10196,0.019948
0.10212,0.019914
0.10227,0.019894
0.10243,0.019905
0.10259,0.019946
0.10274,0.02
0.1029,0.020037
0.10305,0.02004
0.10321,0.020007
0.10337,0.019957
0.10352,0.019918
0.10368,0.019907
0.10383,0.019923
0.10399,0.019949
0.10415,0.019957
0.1043,0.019929
0.10446,0.019863
0.10462,0.019779
0.10477,0.019703
0.10493,0.019653
0.10508,0.019629
0.10524,0.019613
0.1054,0.019578
0.10555,0.019507
0.10571,0.019399
0.10586,0.019272
0.10602,0.019152
0.10618,0.019058
0.10633,0.018989
0.10649,0.018929
0.10664,0.018852
0.1068,0.018741
0.10696,0.018594
0.10711,0.01843
0.10727,0.018274
0.10743,0.018146
0.10758,0.018045
0.10774,0.017955
0.10789,0.017852
0.10805,0.017718
0.10821,0.017553
0.10836,0.017375
0.10852,0.017209
0.10867,0.017074
0.10883,0.01697
0.10899,0.016882
0.10914,0.016786
0.1093,0.016664
0.10946,0.016518
0.10961,0.016364
0.10977,0.016228
0.10992,0.016128
0.11008,0.016065
0.11024,0.016022
0.11039,0.015977
0.11055,0.015912
0.1107,0.015828
0.11086,0.015743
0.11102,0.015681
0.11117,0.015658
0.11133,0.015674
0.11149,0.015715
0.11164,0.015755
0.1118,0.015778
0.11195,0.015785
0.11211,0.015793
0.11227,0.015824
0.11242,0.015894
0.11258,0.016002
0.11273,0.016131
0.11289,0.016257
0.11305,0.016364
0.1132,0.016451
0.11336,0.016535
0.11352,0.016638
0.11367,0.016773
0.11383,0.016941
0.11398,0.017122
0.11414,0.017294
0.1143,0.01744
0.11445,0.01756
0.11461,0.017669
0.11476,0.017788
0.11492,0.017932
0.11508,0.0181
0.11523,0.018274
0.11539,0.018431
0.11555,0.018554
0.1157,0.018642
0.11586,0.018711
0.11601,0.018782
0.11617,0.01887
0.11633,0.018973
0.11648,0.019075
0.11664,0.019153
0.11679,0.019189
0.11695,0.019183
0.11711,0.01915
0.11726,0.019111
0.11742,0.01908
0.11757,0.019057
0.11773,0.019026
0.11789,0.018964
0.11804,0.018855
0.1182,0.018696
0.11836,0.018503
0.11851,0.018295
0.11867,0.018086
0.11882,0.017878
0.11898,0.017655
0.11914,0.017395
0.11929,0.017081
0.11945,0.016712
0.1196,0.016299
0.11976,0.015862
0.11992,0.015414
0.12007,0.014955
0.12023,0.014473
0.12039,0.013946
0.12054,0.013359
0.1207,0.012707
0.12085,0.012
0.12101,0.011255
0.12117,0.010484
0.12132,0.009687
0.12148,0.0088532
0.12163,0.0079645
0.12179,0.0070067
0.12195,0.0059781
0.1221,0.0048949
0.12226,0.0037967
0.12242,0.0027734
0.12257,0.00208
0.12273,0.0022142
0.12288,0.003193
0.12304,0.0046139
0.1232,0.0062935
0.12335,0.0081798
0.12351,0.010259
0.12366,0.012533
0.12382,0.01501
0.12398,0.017707
0.12413,0.020651
0.12429,0.023871
0.12445,0.027407
0.1246,0.031298
0.12476,0.035577
0.12491,0.040264
0.12507,0.045354
0.12523,0.050812
0.12538,0.056577
0.12554,0.062569
0.12569,0.068707
0.12585,0.074915
0.12601,0.081129
0.12616,0.087301
0.12632,0.093394
0.12647,0.099384
0.12663,0.10526
0.12679,0.111
0.12694,0.11661
0.1271,0.12209
0.12726,0.12744
0.12741,0.13266
0.12757,0.13775
0.12772,0.14272
0.12788,0.14757
0.12804,0.15232
0.12819,0.15695
0.12835,0.16149
0.1285,0.16592
0.12866,0.17026
0.12882,0.17451
0.12897,0.17868
0.12913,0.18276
0.12929,0.18676
0.12944,0.19069
0.1296,0.19454
0.12975,0.19833
0.12991,0.20205
0.13007,0.2057
0.13022,0.20929
0.13038,0.21282
0.13053,0.21629
0.13069,0.21971
0.13085,0.22307
0.131,0.22638
0.13116,0.22964
0.13132,0.23285
0.13147,0.23601
0.13163,0.23913
0.13178,0.24221
0.13194,0.24524
0.1321,0.24823
0.13225,0.25118
0.13241,0.25409
0.13256,0.25697
0.13272,0.2598
0.13288,0.2626
0.13303,0.26537
0.13319,0.2681
0.13335,0.2708
0.1335,0.27347
0.13366,0.2761
0.13381,0.27871
0.13397,0.28128
0.13413,0.28383
0.13428,0.28635
0.13444,0.28884
0.13459,0.2913
0.13475,0.29374
0.13491,0.29615
0.13506,0.29854
0.13522,0.3009
0.13538,0.30324
0.13553,0.30555
0.13569,0.30784
0.13584,0.31011
0.136,0.31236
0.13616,0.31458
0.13631,0.31679
0.13647,0.31897
0.13662,0.32114
0.13678,0.32328
0.13694,0.32541
0.13709,0.32751
0.13725,0.3296
0.1374,0.33167
0.13756,0.33372
0.13772,0.33576
0.13787,0.33777
0.13803,0.33977
0.13819,0.34176
0.13834,0.34373
0.1385,0.34568
0.13865,0.34762
0.13881,0.34954
0.13897,0.35144
0.13912,0.35334
0.13928,0.35521
0.13943,0.35708
0.13959,0.35893
0.13975,0.36076
0.1399,0.36259
0.14006,0.3644
0.14022,0.3662
0.14037,0.36798
0.14053,0.36975
0.14068,0.37151
0.14084,0.37326
0.141,0.375
0.14115,0.37672
0.14131,0.37843
0.14146,0.38014
0.14162,0.38183
0.14178,0.38351
0.14193,0.38518
0.14209,0.38684
0.14225,0.38849
0.1424,0.39013
0.14256,0.39175
0.14271,0.39337
0.14287,0.39498
0.14303,0.39658
0.14318,0.39818
0.14334,0.39976
0.14349,0.40133
0.14365,0.40289
0.14381,0.40445
0.14396,0.406
0.14412,0.40753
0.14428,0.40906
0.14443,0.41059
0.14459,0.4121
0.14474,0.41361
0.1449,0.4151
0.14506,0.41659
0.14521,0.41808
0.14537,0.41955
0.14552,0.42102
0.14568,0.42248
0.14584,0.42393
0.14599,0.42538
0.14615,0.42682
0.1463,0.42825
0.14646,0.42968
0.14662,0.4311
0.14677,0.43251
0.14693,0.43392
0.14709,0.43532
0.14724,0.43671
0.1474,0.4381
0.14755,0.43948
0.14771,0.44086
0.14787,0.44223
0.14802,0.44359
0.14818,0.44495
0.14833,0.4463
0.14849,0.44765
0.14865,0.44899
0.1488,0.45033
0.14896,0.45166
0.14912,0.45299
0.14927,0.45431
0.14943,0.45563
0.14958,0.45694
0.14974,0.45824
0.1499,0.45955
0.15005,0.46084
0.15021,0.46214
0.15036,0.46342
0.15052,0.46471
0.15068,0.46599
0.15083,0.46726
0.15099,0.46853
0.15115,0.4698
0.1513,0.47106
0.15146,0.47232
0.15161,0.47357
0.15177,0.47482
0.15193,0.47607
0.15208,0.47731
0.15224,0.47855
0.15239,0.47978
0.15255,0.48101
0.15271,0.48224
0.15286,0.48346
0.15302,0.48468
0.15318,0.4859
0.15333,0.48711
0.15349,0.48832
0.15364,0.48953
0.1538,0.49073
0.15396,0.49193
0.15411,0.49312
0.15427,0.49431
0.15442,0.4955
0.15458,0.49669
0.15474,0.49787
0.15489,0.49905
0.15505,0.50022
0.15521,0.5014
0.15536,0.50256
0.15552,0.50373
0.15567,0.50489
0.15583,0.50605
0.15599,0.50721
0.15614,0.50837
0.1563,0.50952
0.15645,0.51067
0.15661,0.51181
0.15677,0.51295
0.15692,0.51409
0.15708,0.51523
0.15723,0.51637
0.15739,0.5175
0.15755,0.51863
0.1577,0.51975
0.15786,0.52088
0.15802,0.522
0.15817,0.52312
0.15833,0.52423
0.15848,0.52535
0.15864,0.52646
0.1588,0.52757
0.15895,0.52867
0.15911,0.52978
0.15926,0.53088
0.15942,0.53198
0.15958,0.53308
0.15973,0.53417
0.15989,0.53527
0.16005,0.53636
0.1602,0.53744
0.16036,0.53853
0.16051,0.53961
0.16067,0.5407
0.16083,0.54178
0.16098,0.54285
0.16114,0.54393
0.16129,0.545
0.16145,0.54607
0.16161,0.54714
0.16176,0.54821
0.16192,0.54928
0.16208,0.55034
0.16223,0.5514
0.16239,0.55246
0.16254,0.55352
0.1627,0.55457
0.16286,0.55563
0.16301,0.55668
0.16317,0.55773
0.16332,0.55877
0.16348,0.55982
0.16364,0.56086
0.16379,0.56191
0.16395,0.56295
0.16411,0.56398
0.16426,0.56502
0.16442,0.56606
0.16457,0.56709
0.16473,0.56812
0.16489,0.56915
0.16504,0.57017
0.1652,0.5712
0.16535,0.57222
0.16551,0.57324
0.16567,0.57426
0.16582,0.57528
0.16598,0.57629
0.16613,0.57731
0.16629,0.57832
0.16645,0.57933
0.1666,0.58034
0.16676,0.58134
0.16692,0.58235
0.16707,0.58335
0.16723,0.58435
0.16738,0.58535
0.16754,0.58635
0.1677,0.58734
0.16785,0.58833
0.16801,0.58933
0.16816,0.59031
0.16832,0.5913
0.16848,0.59229
0.16863,0.59327
0.16879,0.59426
0.16895,0.59524
0.1691,0.59622
0.16926,0.59719
0.16941,0.59817
0.16957,0.59914
0.16973,0.60012
0.16988,0.60109
0.17004,0.60206
0.17019,0.60303
0.17035,0.60399
0.17051,0.60496
0.17066,0.60592
0.17082,0.60688
0.17098,0.60784
0.17113,0.6088
0.17129,0.60975
0.17144,0.61071
0.1716,0.61166
0.17176,0.61261
0.17191,0.61356
0.17207,0.61451
0.17222,0.61546
0.17238,0.6164
0.17254,0.61735
0.17269,0.61829
0.17285,0.61923
0.17301,0.62017
0.17316,0.6211
0.17332,0.62204
0.17347,0.62297
0.17363,0.6239
0.17379,0.62484
0.17394,0.62576
0.1741,0.62669
0.17425,0.62762
0.17441,0.62854
0.17457,0.62946
0.17472,0.63038
0.17488,0.6313
0.17504,0.63222
0.17519,0.63314
0.17535,0.63405
0.1755,0.63496
0.17566,0.63587
0.17582,0.63678
0.17597,0.63767
0.17613,0.63852
0.17628,0.63927
0.17644,0.63983
0.1766,0.64006
0.17675,0.63977
0.17691,0.63871
0.17706,0.63655
0.17722,0.63291
0.17738,0.62732
0.17753,0.61925
0.17769,0.60813
0.17785,0.59337
0.178,0.57438
0.17816,0.55067
0.17831,0.52186
0.17847,0.48781
0.17863,0.44869
0.17878,0.40501
0.17894,0.35773
0.17909,0.30817
0.17925,0.25802
0.17941,0.20917
0.17956,0.16349
0.17972,0.12266
0.17988,0.08791
0.18003,0.059885
0.18019,0.038564
0.18034,0.023347
0.1805,0.01321
0.18066,0.0069437
0.18081,0.0033701
0.18097,0.0015009
0.18112,0.00060949
0.18128,0.00022418
0.18144,7.3894e-05
0.18159,2.0491e-05
0.18175,0

==> 2d/lambda20/full_old.csv <==
x,e
-0.18112,0
-0.18097,6.208e-05
-0.18081,0.00020348
-0.18066,0.00055675
-0.1805,0.0013701
-0.18034,0.0030719
-0.18019,0.0063204
-0.18003,0.01201
-0.17988,0.021205
-0.17972,0.034998
-0.17956,0.054313
-0.17941,0.079693
-0.17925,0.11116
-0.17909,0.14813
-0.17894,0.1895
-0.17878,0.23378
-0.17863,0.27925
-0.17847,0.32423
-0.17831,0.3672
-0.17816,0.40695
-0.178,0.44262
-0.17785,0.47374
-0.17769,0.50014
-0.17753,0.52196
-0.17738,0.53951
-0.17722,0.55325
-0.17706,0.5637
-0.17691,0.57138
-0.17675,0.57683
-0.1766,0.58051
-0.17644,0.58283
-0.17628,0.58417
-0.17613,0.5848
-0.17597,0.58496
-0.17582,0.58482
-0.17566,0.5845
-0.1755,0.5841
-0.17535,0.58365
-0.17519,0.58319
-0.17504,0.58272
-0.17488,0.58225
-0.17472,0.58178
-0.17457,0.58131
-0.17441,0.58083
-0.17425,0.58036
-0.1741,0.57988
-0.17394,0.5794
-0.17379,0.57891
-0.17363,0.57842
-0.17347,0.57793
-0.17332,0.57744
-0.17316,0.57695
-0.17301,0.57645
-0.17285,0.57596
-0.17269,0.57545
-0.17254,0.57495
-0.17238,0.57444
-0.17222,0.57394
-0.17207,0.57342
-0.17191,0.57291
-0.17176,0.5724
-0.1716,0.57188
-0.17144,0.57136
-0.17129,0.57083
-0.17113,0.57031
-0.17098,0.56978
-0.17082,0.56924
-0.17066,0.56871
-0.17051,0.56817
-0.17035,0.56764
-0.17019,0.56709
-0.17004,0.56655
-0.16988,0.566
-0.16973,0.56545
-0.16957,0.5649
-0.16941,0.56434
-0.16926,0.56378
-0.1691,0.56322
-0.16895,0.56266
-0.16879,0.56209
-0.16863,0.56152
-0.16848,0.56095
-0.16832,0.56037
-0.16816,0.55979
-0.16801,0.55921
-0.16785,0.55863
-0.1677,0.55804
-0.16754,0.55745
-0.16738,0.55685
-0.16723,0.55626
-0.16707,0.55566
-0.16692,0.55506
-0.16676,0.55445
-0.1666,0.55384
-0.16645,0.55323
-0.16629,0.55261
-0.16613,0.552
-0.16598,0.55138
-0.16582,0.55075
-0.16567,0.55012
-0.16551,0.54949
-0.16535,0.54886
-0.1652,0.54822
-0.16504,0.54758
-0.16489,0.54694
-0.16473,0.54629
-0.16457,0.54564
-0.16442,0.54498
-0.16426,0.54433
-0.16411,0.54366
-0.16395,0.543
-0.16379,0.54233
-0.16364,0.54166
-0.16348,0.54098
-0.16332,0.54031
-0.16317,0.53962
-0.16301,0.53894
-0.16286,0.53825
-0.1627,0.53756
-0.16254,0.53686
-0.16239,0.53616
-0.16223,0.53546
-0.16208,0.53475
-0.16192,0.53404
-0.16176,0.53332
-0.16161,0.5326
-0.16145,0.53188
-0.16129,0.53115
-0.16114,0.53042
-0.16098,0.52969
-0.16083,0.52895
-0.16067,0.5282
-0.16051,0.52746
-0.16036,0.52671
-0.1602,0.52595
-0.16005,0.52519
-0.15989,0.52443
-0.15973,0.52366
-0.15958,0.52289
-0.15942,0.52211
-0.15926,0.52133
-0.15911,0.52055
-0.15895,0.51976
-0.1588,0.51897
-0.15864,0.51817
-0.15848,0.51737
-0.15833,0.51656
-0.15817,0.51575
-0.15802,0.51494
-0.15786,0.51412
-0.1577,0.51329
-0.15755,0.51246
-0.15739,0.51163
-0.15723,0.51079
-0.15708,0.50995
-0.15692,0.5091
-0.15677,0.50825
-0.15661,0.50739
-0.15645,0.50653
-0.1563,0.50566
-0.15614,0.50479
-0.15599,0.50391
-0.15583,0.50303
-0.15567,0.50214
-0.15552,0.50125
-0.15536,0.50035
-0.15521,0.49945
-0.15505,0.49854
-0.15489,0.49763
-0.15474,0.49671
-0.15458,0.49579
-0.15442,0.49486
-0.15427,0.49393
-0.15411,0.49299
-0.15396,0.49204
-0.1538,0.49109
-0.15364,0.49013
-0.15349,0.48917
-0.15333,0.4882
-0.15318,0.48723
-0.15302,0.48625
-0.15286,0.48526
-0.15271,0.48427
-0.15255,0.48327
-0.15239,0.48227
-0.15224,0.48126
-0.15208,0.48024
-0.15193,0.47922
-0.15177,0.47819
-0.15161,0.47716
-0.15146,0.47612
-0.1513,0.47507
-0.15115,0.47402
-0.15099,0.47296
-0.15083,0.47189
-0.15068,0.47082
-0.15052,0.46974
-0.15036,0.46865
-0.15021,0.46756
-0.15005,0.46645
-0.1499,0.46535
-0.14974,0.46423
-0.14958,0.46311
-0.14943,0.46198
-0.14927,0.46085
-0.14912,0.4597
-0.14896,0.45855
-0.1488,0.45739
-0.14865,0.45623
-0.14849,0.45505
-0.14833,0.45387
-0.14818,0.45268
-0.14802,0.45149
-0.14787,0.45028
-0.14771,0.44907
-0.14755,0.44785
-0.1474,0.44662
-0.14724,0.44538
-0.14709,0.44414
-0.14693,0.44288
-0.14677,0.44162
-0.14662,0.44035
-0.14646,0.43907
-0.1463,0.43778
-0.14615,0.43649
-0.14599,0.43518
-0.14584,0.43387
-0.14568,0.43254
-0.14552,0.43121
-0.14537,0.42987
-0.14521,0.42851
-0.14506,0.42715
-0.1449,0.42578
-0.14474,0.4244
-0.14459,0.42301
-0.14443,0.42161
-0.14428,0.4202
-0.14412,0.41878
-0.14396,0.41735
-0.14381,0.4159
-0.14365,0.41445
-0.14349,0.41299
-0.14334,0.41151
-0.14318,0.41003
-0.14303,0.40853
-0.14287,0.40703
-0.14271,0.40551
-0.14256,0.40398
-0.1424,0.40243
-0.14225,0.40088
-0.14209,0.39931
-0.14193,0.39774
-0.14178,0.39615
-0.14162,0.39454
-0.14146,0.39293
-0.14131,0.3913
-0.14115,0.38966
-0.141,0.38801
-0.14084,0.38634
-0.14068,0.38466
-0.14053,0.38297
-0.14037,0.38126
-0.14022,0.37954
-0.14006,0.3778
-0.1399,0.37605
-0.13975,0.37429
-0.13959,0.37251
-0.13943,0.37071
-0.13928,0.3689
-0.13912,0.36708
-0.13897,0.36523
-0.13881,0.36338
-0.13865,0.3615
-0.1385,0.35962
-0.13834,0.35771
-0.13819,0.35579
-0.13803,0.35385
-0.13787,0.35189
-0.13772,0.34991
-0.13756,0.34792
-0.1374,0.34591
-0.13725,0.34387
-0.13709,0.34182
-0.13694,0.33976
-0.13678,0.33767
-0.13662,0.33556
-0.13647,0.33343
-0.13631,0.33128
-0.13616,0.32911
-0.136,0.32691
-0.13584,0.3247
-0.13569,0.32246
-0.13553,0.3202
-0.13538,0.31792
-0.13522,0.31561
-0.13506,0.31328
-0.13491,0.31093
-0.13475,0.30855
-0.13459,0.30614
-0.13444,0.30371
-0.13428,0.30125
-0.13413,0.29876
-0.13397,0.29625
-0.13381,0.2937
-0.13366,0.29113
-0.1335,0.28853
-0.13335,0.2859
-0.13319,0.28323
-0.13303,0.28053
-0.13288,0.2778
-0.13272,0.27504
-0.13256,0.27224
-0.13241,0.26941
-0.13225,0.26654
-0.1321,0.26363
-0.13194,0.26068
-0.13178,0.2577
-0.13163,0.25467
-0.13147,0.2516
-0.13132,0.24849
-0.13116,0.24533
-0.131,0.24213
-0.13085,0.23888
-0.13069,0.23558
-0.13053,0.23223
-0.13038,0.22883
-0.13022,0.22537
-0.13007,0.22186
-0.12991,0.21829
-0.12975,0.21466
-0.1296,0.21098
-0.12944,0.20722
-0.12929,0.2034
-0.12913,0.19951
-0.12897,0.19555
-0.12882,0.19151
-0.12866,0.1874
-0.1285,0.1832
-0.12835,0.17892
-0.12819,0.17455
-0.12804,0.17009
-0.12788,0.16553
-0.12772,0.16087
-0.12757,0.15611
-0.12741,0.15123
-0.12726,0.14625
-0.1271,0.14114
-0.12694,0.13591
-0.12679,0.13055
-0.12663,0.12506
-0.12647,0.11943
-0.12632,0.11367
-0.12616,0.10777
-0.12601,0.10175
-0.12585,0.095599
-0.12569,0.089346
-0.12554,0.083014
-0.12538,0.076639
-0.12523,0.070272
-0.12507,0.063977
-0.12491,0.057832
-0.12476,0.051921
-0.1246,0.046326
-0.12445,0.041108
-0.12429,0.036304
-0.12413,0.031917
-0.12398,0.02793
-0.12382,0.024307
-0.12366,0.021007
-0.12351,0.017991
-0.12335,0.015228
-0.1232,0.01269
-0.12304,0.010359
-0.12288,0.0082246
-0.12273,0.0062848
-0.12257,0.0045514
-0.12242,0.0030759
-0.12226,0.0020593
-0.1221,0.0019792
-0.12195,0.0027704
-0.12179,0.0038603
-0.12163,0.005004
-0.12148,0.0061214
-0.12132,0.0071777
-0.12117,0.0081585
-0.12101,0.0090666
-0.12085,0.0099173
-0.1207,0.010729
-0.12054,0.011514
-0.12039,0.012271
-0.12023,0.012988
-0.12007,0.013649
-0.11992,0.014244
-0.11976,0.014777
-0.1196,0.015264
-0.11945,0.015726
-0.11929,0.016178
-0.11914,0.016618
-0.11898,0.017033
-0.11882,0.017403
-0.11867,0.017716
-0.11851,0.017975
-0.11836,0.018196
-0.1182,0.018402
-0.11804,0.018608
-0.11789,0.018813
-0.11773,0.019004
-0.11757,0.019159
-0.11742,0.019263
-0.11726,0.01932
-0.11711,0.019344
-0.11695,0.019361
-0.11679,0.019386
-0.11664,0.019419
-0.11648,0.019447
-0.11633,0.019446
-0.11617,0.019403
-0.11601,0.019318
-0.11586,0.019208
-0.1157,0.019097
-0.11555,0.019001
-0.11539,0.018923
-0.11523,0.018847
-0.11508,0.018752
-0.11492,0.018622
-0.11476,0.018458
-0.11461,0.018276
-0.11445,0.0181
-0.1143,0.017948
-0.11414,0.017822
-0.11398,0.017708
-0.11383,0.017582
-0.11367,0.017431
-0.11352,0.017252
-0.11336,0.017065
-0.1132,0.016892
-0.11305,0.016752
-0.11289,0.016645
-0.11273,0.016557
-0.11258,0.016467
-0.11242,0.016357
-0.11227,0.016228
-0.11211,0.016096
-0.11195,0.015986
-0.1118,0.015914
-0.11164,0.015882
-0.11149,0.015875
-0.11133,0.015868
-0.11117,0.015845
-0.11102,0.015805
-0.11086,0.015765
-0.1107,0.015749
-0.11055,0.015773
-0.11039,0.015838
-0.11024,0.015925
-0.11008,0.016011
-0.10992,0.016078
-0.10977,0.016126
-0.10961,0.016171
-0.10946,0.016236
-0.1093,0.016339
-0.10914,0.016477
-0.10899,0.016634
-0.10883,0.016783
-0.10867,0.016907
-0.10852,0.017005
-0.10836,0.017095
-0.10821,0.017201
-0.10805,0.017338
-0.10789,0.017506
-0.10774,0.017686
-0.10758,0.017852
-0.10743,0.017988
-0.10727,0.018092
-0.10711,0.018182
-0.10696,0.018283
-0.1068,0.018412
-0.10664,0.018568
-0.10649,0.018733
-0.10633,0.01888
-0.10618,0.018991
-0.10602,0.019068
-0.10586,0.019127
-0.10571,0.019194
-0.10555,0.019288
-0.1054,0.019407
-0.10524,0.019533
-0.10508,0.01964
-0.10493,0.019709
-0.10477,0.019742
-0.10462,0.019756
-0.10446,0.019778
-0.1043,0.019826
-0.10415,0.0199
-0.10399,0.019982
-0.10383,0.020045
-0.10368,0.020072
-0.10352,0.020061
-0.10337,0.020033
-0.10321,0.020013
-0.10305,0.020022
-0.1029,0.020059
-0.10274,0.020106
-0.10259,0.020137
-0.10243,0.020132
-0.10227,0.020092
-0.10212,0.020036
-0.10196,0.019992
-0.1018,0.019979
-0.10165,0.019997
-0.10149,0.020029
-0.10134,0.020047
-0.10118,0.020032
-0.10102,0.019984
-0.10087,0.019923
-0.10071,0.019877
-0.10056,0.019866
-0.1004,0.019889
-0.10024,0.019929
-0.10009,0.019958
-0.099931,0.019956
-0.099775,0.019922
-0.099619,0.019878
-0.099462,0.019852
-0.099306,0.019863
-0.09915,0.019912
-0.098994,0.019979
-0.098838,0.020036
-0.098682,0.020063
-0.098526,0.02006
-0.098369,0.020047
-0.098213,0.020053
-0.098057,0.020098
-0.097901,0.020182
-0.097745,0.020284
-0.097589,0.020376
-0.097433,0.020437
-0.097276,0.020467
-0.09712,0.020486
-0.096964,0.020524
-0.096808,0.0206
-0.096652,0.020715
-0.096496,0.020847
-0.09634,0.020967
-0.096183,0.021053
-0.096027,0.021106
-0.095871,0.021146
-0.095715,0.021204
-0.095559,0.021298
-0.095403,0.02143
-0.095247,0.021577
-0.09509,0.021709
-0.094934,0.021805
-0.094778,0.021864
-0.094622,0.021909
-0.094466,0.021968
-0.09431,0.022064
-0.094154,0.022195
-0.093997,0.02234
-0.093841,0.022468
-0.093685,0.022557
-0.093529,0.022608
-0.093373,0.022641
-0.093217,0.022688
-0.093061,0.02277
-0.092904,0.022888
-0.092748,0.023018
-0.092592,0.02313
-0.092436,0.023202
-0.09228,0.023233
-0.092124,0.023246
-0.091968,0.023272
-0.091811,0.023334
-0.091655,0.023432
-0.091499,0.023543
-0.091343,0.023635
-0.091187,0.023686
-0.091031,0.023696
-0.090875,0.023687
-0.090718,0.023693
-0.090562,0.023736
-0.090406,0.023816
-0.09025,0.02391
-0.090094,0.023987
-0.089938,0.024022
-0.089782,0.024017
-0.089625,0.023994
-0.089469,0.023987
-0.089313,0.024019
-0.089157,0.02409
-0.089001,0.024178
-0.088845,0.024249
-0.088689,0.02428
-0.088532,0.02427
-0.088376,0.024245
-0.08822,0.024237
-0.088064,0.02427
-0.087908,0.024345
-0.087752,0.024438
-0.087596,0.024516
-0.087439,0.024554
-0.087283,0.024553
-0.087127,0.024536
-0.086971,0.024539
-0.086815,0.024586
-0.086659,0.024676
-0.086503,0.024785
-0.086346,0.02488
-0.08619,0.024935
-0.086034,0.024951
-0.085878,0.024952
-0.085722,0.024973
-0.085566,0.025039
-0.08541,0.02515
-0.085253,0.025282
-0.085097,0.025398
-0.084941,0.025473
-0.084785,0.025508
-0.084629,0.025527
-0.084473,0.025568
-0.084317,0.025654
-0.08416,0.025785
-0.084004,0.025936
-0.083848,0.02607
-0.083692,0.026162
-0.083536,0.026212
-0.08338,0.026245
-0.083224,0.026298
-0.083067,0.026397
-0.082911,0.026541
-0.082755,0.026705
-0.082599,0.02685
-0.082443,0.02695
-0.082287,0.027005
-0.082131,0.027043
-0.081975,0.0271
-0.081818,0.027203
-0.081662,0.02735
-0.081506,0.027516
-0.08135,0.027661
-0.081194,0.02776
-0.081038,0.027813
-0.080882,0.027845
-0.080725,0.027897
-0.080569,0.027994
-0.080413,0.028136
-0.080257,0.028297
-0.080101,0.028436
-0.079945,0.028527
-0.079789,0.028569
-0.079632,0.028591
-0.079476,0.028631
-0.07932,0.028718
-0.079164,0.028851
-0.079008,0.029002
-0.078852,0.029132
-0.078696,0.029212
-0.078539,0.029243
-0.078383,0.029252
-0.078227,0.029282
-0.078071,0.029359
-0.077915,0.029483
-0.077759,0.029627
-0.077603,0.029749
-0.077446,0.029822
-0.07729,0.029844
-0.077134,0.029846
-0.076978,0.029868
-0.076822,0.02994
-0.076666,0.030062
-0.07651,0.030204
-0.076353,0.030325
-0.076197,0.030396
-0.076041,0.030417
-0.075885,0.030418
-0.075729,0.030441
-0.075573,0.030516
-0.075417,0.030642
-0.07526,0.030791
-0.075104,0.03092
-0.074948,0.030998
-0.074792,0.031025
-0.074636,0.031033
-0.07448,0.031064
-0.074324,0.03115
-0.074167,0.031289
-0.074011,0.031452
-0.073855,0.031594
-0.073699,0.031685
-0.073543,0.031725
-0.073387,0.031745
-0.073231,0.031791
-0.073074,0.031891
-0.072918,0.032047
-0.072762,0.032228
-0.072606,0.032387
-0.07245,0.032494
-0.072294,0.032549
-0.072138,0.032583
-0.071981,0.032642
-0.071825,0.032759
-0.071669,0.032932
-0.071513,0.033129
-0.071357,0.033305
-0.071201,0.033426
-0.071045,0.033492
-0.070888,0.033538
-0.070732,0.033608
-0.070576,0.033736
-0.07042,0.033922
-0.070264,0.034132
-0.070108,0.034319
-0.069952,0.034448
-0.069795,0.034522
-0.069639,0.034572
-0.069483,0.034648
-0.069327,0.034782
-0.069171,0.034974
-0.069015,0.03519
-0.068859,0.035382
-0.068702,0.035514
-0.068546,0.035588
-0.06839,0.035637
-0.068234,0.035712
-0.068078,0.035846
-0.067922,0.036039
-0.067766,0.036256
-0.067609,0.036448
-0.067453,0.036578
-0.067297,0.036647
-0.067141,0.036691
-0.066985,0.036761
-0.066829,0.036891
-0.066673,0.037082
-0.066516,0.037298
-0.06636,0.037487
-0.066204,0.037614
-0.066048,0.037677
-0.065892,0.037715
-0.065736,0.037779
-0.06558,0.037906
-0.065423,0.038096
-0.065267,0.038311
-0.065111,0.0385
-0.064955,0.038625
-0.064799,0.038685
-0.064643,0.038719
-0.064487,0.038782
-0.06433,0.038909
-0.064174,0.039101
-0.064018,0.039321
-0.063862,0.039514
-0.063706,0.039641
-0.06355,0.039703
-0.063394,0.039739
-0.063237,0.039804
-0.063081,0.039938
-0.062925,0.040138
-0.062769,0.040368
-0.062613,0.040571
-0.062457,0.040707
-0.062301,0.040777
-0.062144,0.040821
-0.061988,0.040895
-0.061832,0.04104
-0.061676,0.041256
-0.06152,0.041501
-0.061364,0.04172
-0.061208,0.04187
-0.061051,0.041952
-0.060895,0.042008
-0.060739,0.042096
-0.060583,0.042257
-0.060427,0.04249
-0.060271,0.042755
-0.060115,0.042992
-0.059958,0.043159
-0.059802,0.043255
-0.059646,0.043324
-0.05949,0.043427
-0.059334,0.043604
-0.059178,0.043857
-0.059022,0.044141
-0.058865,0.044396
-0.058709,0.044579
-0.058553,0.044688
-0.058397,0.04477
-0.058241,0.044885
-0.058085,0.045077
-0.057929,0.045346
-0.057773,0.045648
-0.057616,0.045919
-0.05746,0.046113
-0.057304,0.046233
-0.057148,0.046323
-0.056992,0.046447
-0.056836,0.04665
-0.05668,0.046932
-0.056523,0.047246
-0.056367,0.047529
-0.056211,0.047732
-0.056055,0.047857
-0.055899,0.047951
-0.055743,0.04808
-0.055587,0.04829
-0.05543,0.048581
-0.055274,0.048906
-0.055118,0.049197
-0.054962,0.049406
-0.054806,0.049533
-0.05465,0.049628
-0.054494,0.04976
-0.054337,0.049975
-0.054181,0.050273
-0.054025,0.050606
-0.053869,0.050905
-0.053713,0.051119
-0.053557,0.051248
-0.053401,0.051344
-0.053244,0.051477
-0.053088,0.051697
-0.052932,0.052004
-0.052776,0.052348
-0.05262,0.052655
-0.052464,0.052876
-0.052308,0.053009
-0.052151,0.053108
-0.051995,0.053246
-0.051839,0.053475
-0.051683,0.053794
-0.051527,0.054152
-0.051371,0.054473
-0.051215,0.054704
-0.051058,0.054845
-0.050902,0.054952
-0.050746,0.0551
-0.05059,0.055343
-0.050434,0.055679
-0.050278,0.056056
-0.050122,0.056396
-0.049965,0.056643
-0.049809,0.056798
-0.049653,0.056918
-0.049497,0.057081
-0.049341,0.057342
-0.049185,0.057702
-0.049029,0.058104
-0.048872,0.058467
-0.048716,0.058735
-0.04856,0.058908
-0.048404,0.059044
-0.048248,0.059226
-0.048092,0.059511
-0.047936,0.059897
-0.047779,0.060328
-0.047623,0.060719
-0.047467,0.061011
-0.047311,0.061204
-0.047155,0.06136
-0.046999,0.061563
-0.046843,0.061872
-0.046686,0.062288
-0.04653,0.062749
-0.046374,0.06317
-0.046218,0.063486
-0.046062,0.0637
-0.045906,0.063875
-0.04575,0.064098
-0.045593,0.064433
-0.045437,0.064877
-0.045281,0.065369
-0.045125,0.065818
-0.044969,0.066159
-0.044813,0.066392
-0.044657,0.066584
-0.0445,0.066827
-0.044344,0.067185
-0.044188,0.067657
-0.044032,0.068179
-0.043876,0.068654
-0.04372,0.069017
-0.043564,0.069268
-0.043407,0.069475
-0.043251,0.069735
-0.043095,0.070115
-0.042939,0.070615
-0.042783,0.071165
-0.042627,0.071667
-0.042471,0.072052
-0.042314,0.072319
-0.042158,0.07254
-0.042002,0.072817
-0.041846,0.07322
-0.04169,0.073746
-0.041534,0.074326
-0.041378,0.074856
-0.041221,0.075263
-0.041065,0.075548
-0.040909,0.075785
-0.040753,0.076081
-0.040597,0.076507
-0.040441,0.077065
-0.040285,0.077678
-0.040128,0.078239
-0.039972,0.078672
-0.039816,0.078978
-0.03966,0.079234
-0.039504,0.079553
-0.039348,0.080008
-0.039192,0.080601
-0.039035,0.081253
-0.038879,0.081852
-0.038723,0.082317
-0.038567,0.082649
-0.038411,0.08293
-0.038255,0.083277
-0.038099,0.083769
-0.037942,0.084405
-0.037786,0.085103
-0.03763,0.085747
-0.037474,0.08625
-0.037318,0.086615
-0.037162,0.086928
-0.037006,0.08731
-0.036849,0.087845
-0.036693,0.088532
-0.036537,0.089286
-0.036381,0.089981
-0.036225,0.090531
-0.036069,0.090936
-0.035913,0.091287
-0.035756,0.091711
-0.0356,0.092296
-0.035444,0.093042
-0.035288,0.093857
-0.035132,0.094613
-0.034976,0.095216
-0.03482,0.095666
-0.034664,0.09606
-0.034507,0.096531
-0.034351,0.097173
-0.034195,0.097984
-0.034039,0.098869
-0.033883,0.099691
-0.033727,0.10035
-0.033571,0.10085
-0.033414,0.10129
-0.033258,0.10182
-0.033102,0.10252
-0.032946,0.1034
-0.03279,0.10436
-0.032634,0.10526
-0.032478,0.10598
-0.032321,0.10653
-0.032165,0.10703
-0.032009,0.10761
-0.031853,0.10838
-0.031697,0.10933
-0.031541,0.11038
-0.031385,0.11135
-0.031228,0.11214
-0.031072,0.11275
-0.030916,0.1133
-0.03076,0.11394
-0.030604,0.11478
-0.030448,0.11582
-0.030292,0.11695
-0.030135,0.11801
-0.029979,0.11888
-0.029823,0.11955
-0.029667,0.12016
-0.029511,0.12087
-0.029355,0.12179
-0.029199,0.12293
-0.029042,0.12416
-0.028886,0.12531
-0.02873,0.12626
-0.028574,0.12701
-0.028418,0.12769
-0.028262,0.12847
-0.028106,0.12948
-0.027949,0.13073
-0.027793,0.13207
-0.027637,0.13333
-0.027481,0.13438
-0.027325,0.13521
-0.027169,0.13597
-0.027013,0.13685
-0.026856,0.13797
-0.0267,0.13933
-0.026544,0.14081
-0.026388,0.14219
-0.026232,0.14335
-0.026076,0.14429
-0.02592,0.14514
-0.025763,0.14613
-0.025607,0.14737
-0.025451,0.14888
-0.025295,0.15051
-0.025139,0.15204
-0.024983,0.15334
-0.024827,0.15439
-0.02467,0.15537
-0.024514,0.15647
-0.024358,0.15787
-0.024202,0.15955
-0.024046,0.16135
-0.02389,0.16306
-0.023734,0.16451
-0.023577,0.16571
-0.023421,0.16682
-0.023265,0.16808
-0.023109,0.16965
-0.022953,0.17153
-0.022797,0.17354
-0.022641,0.17545
-0.022484,0.17709
-0.022328,0.17846
-0.022172,0.17973
-0.022016,0.18117
-0.02186,0.18294
-0.021704,0.18505
-0.021548,0.1873
-0.021391,0.18945
-0.021235,0.19131
-0.021079,0.19287
-0.020923,0.19433
-0.020767,0.19598
-0.020611,0.19799
-0.020455,0.20036
-0.020298,0.20291
-0.020142,0.20533
-0.019986,0.20744
-0.01983,0.20923
-0.019674,0.21092
-0.019518,0.21281
-0.019362,0.2151
-0.019205,0.21779
-0.019049,0.22066
-0.018893,0.22341
-0.018737,0.22581
-0.018581,0.22788
-0.018425,0.22984
-0.018269,0.23201
-0.018112,0.23463
-0.017956,0.23769
-0.0178,0.24095
-0.017644,0.24408
-0.017488,0.24684
-0.017332,0.24923
-0.017176,0.2515
-0.017019,0.25402
-0.016863,0.25703
-0.016707,0.26053
-0.016551,0.26426
-0.016395,0.26784
-0.016239,0.27101
-0.016083,0.27379
-0.015926,0.27644
-0.01577,0.27938
-0.015614,0.28285
-0.015458,0.28688
-0.015302,0.29115
-0.015146,0.29528
-0.01499,0.29895
-0.014833,0.3022
-0.014677,0.30531
-0.014521,0.30874
-0.014365,0.31278
-0.014209,0.31743
-0.014053,0.32237
-0.013897,0.32715
-0.01374,0.33143
-0.013584,0.33523
-0.013428,0.3389
-0.013272,0.34293
-0.013116,0.34765
-0.01296,0.35306
-0.012804,0.35879
-0.012647,0.36434
-0.012491,0.36935
-0.012335,0.37383
-0.012179,0.37816
-0.012023,0.38291
-0.011867,0.38844
-0.011711,0.39475
-0.011555,0.40143
-0.011398,0.40791
-0.011242,0.41378
-0.011086,0.41905
-0.01093,0.42418
-0.010774,0.42977
-0.010618,0.43626
-0.010462,0.44363
-0.010305,0.45142
-0.010149,0.45899
-0.0099931,0.46586
-0.0098369,0.47206
-0.0096808,0.4781
-0.0095247,0.48467
-0.0093685,0.49225
-0.0092124,0.50084
-0.0090562,0.50991
-0.0089001,0.5187
-0.0087439,0.5267
-0.0085878,0.53393
-0.0084317,0.54095
-0.0082755,0.54858
-0.0081194,0.55737
-0.0079632,0.56729
-0.0078071,0.57774
-0.007651,0.58785
-0.0074948,0.59702
-0.0073387,0.60528
-0.0071825,0.61328
-0.0070264,0.62195
-0.0068702,0.63192
-0.0067141,0.64315
-0.006558,0.65495
-0.0064018,0.66631
-0.0062457,0.67653
-0.0060895,0.68563
-0.0059334,0.69438
-0.0057773,0.70384
-0.0056211,0.71472
-0.005465,0.72698
-0.0053088,0.7398
-0.0051527,0.75202
-0.0049965,0.76283
-0.0048404,0.77224
-0.0046843,0.78114
-0.0045281,0.79072
-0.004372,0.80181
-0.0042158,0.81435
-0.0040597,0.82739
-0.0039035,0.83961
-0.0037474,0.85004
-0.0035913,0.85871
-0.0034351,0.86661
-0.003279,0.8751
-0.0031228,0.88511
-0.0029667,0.89658
-0.0028106,0.90844
-0.0026544,0.91918
-0.0024983,0.92772
-0.0023421,0.93407
-0.002186,0.93933
-0.0020298,0.94503
-0.0018737,0.95219
-0.0017176,0.96077
-0.0015614,0.9696
-0.0014053,0.97705
-0.0012491,0.98194
-0.001093,0.98428
-0.00093685,0.98524
-0.00078071,0.98646
-0.00062457,0.98909
-0.00046843,0.9931
-0.00031228,0.9973
-0.00015614,1
0,1
0.00015614,0.9973
0.00031228,0.9931
0.00046843,0.98909
0.00062457,0.98646
0.00078071,0.98524
0.00093685,0.98428
0.001093,0.98194
0.0012491,0.97705
0.0014053,0.9696
0.0015614,0.96077
0.0017176,0.95219
0.0018737,0.94503
0.0020298,0.93933
0.002186,0.93407
0.0023421,0.92772
0.0024983,0.91918
0.0026544,0.90844
0.0028106,0.89658
0.0029667,0.88511
0.0031228,0.8751
0.003279,0.86661
0.0034351,0.85871
0.0035913,0.85004
0.0037474,0.83961
0.0039035,0.82739
0.0040597,0.81435
0.0042158,0.80181
0.004372,0.79072
0.0045281,0.78114
0.0046843,0.77224
0.0048404,0.76283
0.0049965,0.75202
0.0051527,0.7398
0.0053088,0.72698
0.005465,0.71472
0.0056211,0.70384
0.0057773,0.69438
0.0059334,0.68563
0.0060895,0.67653
0.0062457,0.66631
0.0064018,0.65495
0.006558,0.64315
0.0067141,0.63192
0.0068702,0.62195
0.0070264,0.61328
0.0071825,0.60528
0.0073387,0.59702
0.0074948,0.58785
0.007651,0.57774
0.0078071,0.56729
0.0079632,0.55737
0.0081194,0.54858
0.0082755,0.54095
0.0084317,0.53393
0.0085878,0.5267
0.0087439,0.5187
0.0089001,0.50991
0.0090562,0.50084
0.0092124,0.49225
0.0093685,0.48467
0.0095247,0.4781
0.0096808,0.47206
0.0098369,0.46586
0.0099931,0.45899
0.010149,0.45142
0.010305,0.44363
0.010462,0.43626
0.010618,0.42977
0.010774,0.42418
0.01093,0.41905
0.011086,0.41378
0.011242,0.40791
0.011398,0.40143
0.011555,0.39475
0.011711,0.38844
0.011867,0.38291
0.012023,0.37816
0.012179,0.37383
0.012335,0.36935
0.012491,0.36434
0.012647,0.35879
0.012804,0.35306
0.01296,0.34765
0.013116,0.34293
0.013272,0.3389
0.013428,0.33523
0.013584,0.33143
0.01374,0.32715
0.013897,0.32237
0.014053,0.31743
0.014209,0.31278
0.014365,0.30874
0.014521,0.30531
0.014677,0.3022
0.014833,0.29895
0.01499,0.29528
0.015146,0.29115
0.015302,0.28688
0.015458,0.28285
0.015614,0.27938
0.01577,0.27644
0.015926,0.27379
0.016083,0.27101
0.016239,0.26784
0.016395,0.26426
0.016551,0.26053
0.016707,0.25703
0.016863,0.25402
0.017019,0.2515
0.017176,0.24923
0.017332,0.24684
0.017488,0.24408
0.017644,0.24095
0.0178,0.23769
0.017956,0.23463
0.018112,0.23201
0.018269,0.22984
0.018425,0.22788
0.018581,0.22581
0.018737,0.22341
0.018893,0.22066
0.019049,0.21779
0.019205,0.2151
0.019362,0.21281
0.019518,0.21092
0.019674,0.20923
0.01983,0.20744
0.019986,0.20533
0.020142,0.20291
0.020298,0.20036
0.020455,0.19799
0.020611,0.19598
0.020767,0.19433
0.020923,0.19287
0.021079,0.19131
0.021235,0.18945
0.021391,0.1873
0.021548,0.18505
0.021704,0.18294
0.02186,0.18117
0.022016,0.17973
0.022172,0.17846
0.022328,0.17709
0.022484,0.17545
0.022641,0.17354
0.022797,0.17153
0.022953,0.16965
0.023109,0.16808
0.023265,0.16682
0.023421,0.16571
0.023577,0.16451
0.023734,0.16306
0.02389,0.16135
0.024046,0.15955
0.024202,0.15787
0.024358,0.15647
0.024514,0.15537
0.02467,0.15439
0.024827,0.15334
0.024983,0.15204
0.025139,0.15051
0.025295,0.14888
0.025451,0.14737
0.025607,0.14613
0.025763,0.14514
0.02592,0.14429
0.026076,0.14335
0.026232,0.14219
0.026388,0.14081
0.026544,0.13933
0.0267,0.13797
0.026856,0.13685
0.027013,0.13597
0.027169,0.13521
0.027325,0.13438
0.027481,0.13333
0.027637,0.13207
0.027793,0.13073
0.027949,0.12948
0.028106,0.12847
0.028262,0.12769
0.028418,0.12701
0.028574,0.12626
0.02873,0.12531
0.028886,0.12416
0.029042,0.12293
0.029199,0.12179
0.029355,0.12087
0.029511,0.12016
0.029667,0.11955
0.029823,0.11888
0.029979,0.11801
0.030135,0.11695
0.030292,0.11582
0.030448,0.11478
0.030604,0.11394
0.03076,0.1133
0.030916,0.11275
0.031072,0.11214
0.031228,0.11135
0.031385,0.11038
0.031541,0.10933
0.031697,0.10838
0.031853,0.10761
0.032009,0.10703
0.032165,0.10653
0.032321,0.10598
0.032478,0.10526
0.032634,0.10436
0.03279,0.1034
0.032946,0.10252
0.033102,0.10182
0.033258,0.10129
0.033414,0.10085
0.033571,0.10035
0.033727,0.099691
0.033883,0.098869
0.034039,0.097984
0.034195,0.097173
0.034351,0.096531
0.034507,0.09606
0.034664,0.095666
0.03482,0.095216
0.034976,0.094613
0.035132,0.093857
0.035288,0.093042
0.035444,0.092296
0.0356,0.091711
0.035756,0.091287
0.035913,0.090936
0.036069,0.090531
0.036225,0.089981
0.036381,0.089286
0.036537,0.088532
0.036693,0.087845
0.036849,0.08731
0.037006,0.086928
0.037162,0.086615
0.037318,0.08625
0.037474,0.085747
0.03763,0.085103
0.037786,0.084405
0.037942,0.083769
0.038099,0.083277
0.038255,0.08293
0.038411,0.082649
0.038567,0.082317
0.038723,0.081852
0.038879,0.081253
0.039035,0.080601
0.039192,0.080008
0.039348,0.079553
0.039504,0.079234
0.03966,0.078978
0.039816,0.078672
0.039972,0.078239
0.040128,0.077678
0.040285,0.077065
0.040441,0.076507
0.040597,0.076081
0.040753,0.075785
0.040909,0.075548
0.041065,0.075263
0.041221,0.074856
0.041378,0.074326
0.041534,0.073746
0.04169,0.07322
0.041846,0.072817
0.042002,0.07254
0.042158,0.072319
0.042314,0.072052
0.042471,0.071667
0.042627,0.071165
0.042783,0.070615
0.042939,0.070115
0.043095,0.069735
0.043251,0.069475
0.043407,0.069268
0.043564,0.069017
0.04372,0.068654
0.043876,0.068179
0.044032,0.067657
0.044188,0.067185
0.044344,0.066827
0.0445,0.066584
0.044657,0.066392
0.044813,0.066159
0.044969,0.065818
0.045125,0.065369
0.045281,0.064877
0.045437,0.064433
0.045593,0.064098
0.04575,0.063875
0.045906,0.0637
0.046062,0.063486
0.046218,0.06317
0.046374,0.062749
0.04653,0.062288
0.046686,0.061872
0.046843,0.061563
0.046999,0.06136
0.047155,0.061204
0.047311,0.061011
0.047467,0.060719
0.047623,0.060328
0.047779,0.059897
0.047936,0.059511
0.048092,0.059226
0.048248,0.059044
0.048404,0.058908
0.04856,0.058735
0.048716,0.058467
0.048872,0.058104
0.049029,0.057702
0.049185,0.057342
0.049341,0.057081
0.049497,0.056918
0.049653,0.056798
0.049809,0.056643
0.049965,0.056396
0.050122,0.056056
0.050278,0.055679
0.050434,0.055343
0.05059,0.0551
0.050746,0.054952
0.050902,0.054845
0.051058,0.054704
0.051215,0.054473
0.051371,0.054152
0.051527,0.053794
0.051683,0.053475
0.051839,0.053246
0.051995,0.053108
0.052151,0.053009
0.052308,0.052876
0.052464,0.052655
0.05262,0.052348
0.052776,0.052004
0.052932,0.051697
0.053088,0.051477
0.053244,0.051344
0.053401,0.051248
0.053557,0.051119
0.053713,0.050905
0.053869,0.050606
0.054025,0.050273
0.054181,0.049975
0.054337,0.04976
0.054494,0.049628
0.05465,0.049533
0.054806,0.049406
0.054962,0.049197
0.055118,0.048906
0.055274,0.048581
0.05543,0.04829
0.055587,0.04808
0.055743,0.047951
0.055899,0.047857
0.056055,0.047732
0.056211,0.047529
0.056367,0.047246
0.056523,0.046932
0.05668,0.04665
0.056836,0.046447
0.056992,0.046323
0.057148,0.046233
0.057304,0.046113
0.05746,0.045919
0.057616,0.045648
0.057773,0.045346
0.057929,0.045077
0.058085,0.044885
0.058241,0.04477
0.058397,0.044688
0.058553,0.044579
0.058709,0.044396
0.058865,0.044141
0.059022,0.043857
0.059178,0.043604
0.059334,0.043427
0.05949,0.043324
0.059646,0.043255
0.059802,0.043159
0.059958,0.042992
0.060115,0.042755
0.060271,0.04249
0.060427,0.042257
0.060583,0.042096
0.060739,0.042008
0.060895,0.041952
0.061051,0.04187
0.061208,0.04172
0.061364,0.041501
0.06152,0.041256
0.061676,0.04104
0.061832,0.040895
0.061988,0.040821
0.062144,0.040777
0.062301,0.040707
0.062457,0.040571
0.062613,0.040368
0.062769,0.040138
0.062925,0.039938
0.063081,0.039804
0.063237,0.039739
0.063394,0.039703
0.06355,0.039641
0.063706,0.039514
0.063862,0.039321
0.064018,0.039101
0.064174,0.038909
0.06433,0.038782
0.064487,0.038719
0.064643,0.038685
0.064799,0.038625
0.064955,0.0385
0.065111,0.038311
0.065267,0.038096
0.065423,0.037906
0.06558,0.037779
0.065736,0.037715
0.065892,0.037677
0.066048,0.037614
0.066204,0.037487
0.06636,0.037298
0.066516,0.037082
0.066673,0.036891
0.066829,0.036761
0.066985,0.036691
0.067141,0.036647
0.067297,0.036578
0.067453,0.036448
0.067609,0.036256
0.067766,0.036039
0.067922,0.035846
0.068078,0.035712
0.068234,0.035637
0.06839,0.035588
0.068546,0.035514
0.068702,0.035382
0.068859,0.03519
0.069015,0.034974
0.069171,0.034782
0.069327,0.034648
0.069483,0.034572
0.069639,0.034522
0.069795,0.034448
0.069952,0.034319
0.070108,0.034132
0.070264,0.033922
0.07042,0.033736
0.070576,0.033608
0.070732,0.033538
0.070888,0.033492
0.071045,0.033426
0.071201,0.033305
0.071357,0.033129
0.071513,0.032932
0.071669,0.032759
0.071825,0.032642
0.071981,0.032583
0.072138,0.032549
0.072294,0.032494
0.07245,0.032387
0.072606,0.032228
0.072762,0.032047
0.072918,0.031891
0.073074,0.031791
0.073231,0.031745
0.073387,0.031725
0.073543,0.031685
0.073699,0.031594
0.073855,0.031452
0.074011,0.031289
0.074167,0.03115
0.074324,0.031064
0.07448,0.031033
0.074636,0.031025
0.074792,0.030998
0.074948,0.03092
0.075104,0.030791
0.07526,0.030642
0.075417,0.030516
0.075573,0.030441
0.075729,0.030418
0.075885,0.030417
0.076041,0.030396
0.076197,0.030325
0.076353,0.030204
0.07651,0.030062
0.076666,0.02994
0.076822,0.029868
0.076978,0.029846
0.077134,0.029844
0.07729,0.029822
0.077446,0.029749
0.077603,0.029627
0.077759,0.029483
0.077915,0.029359
0.078071,0.029282
0.078227,0.029252
0.078383,0.029243
0.078539,0.029212
0.078696,0.029132
0.078852,0.029002
0.079008,0.028851
0.079164,0.028718
0.07932,0.028631
0.079476,0.028591
0.079632,0.028569
0.079789,0.028527
0.079945,0.028436
0.080101,0.028297
0.080257,0.028136
0.080413,0.027994
0.080569,0.027897
0.080725,0.027845
0.080882,0.027813
0.081038,0.02776
0.081194,0.027661
0.08135,0.027516
0.081506,0.02735
0.081662,0.027203
0.081818,0.0271
0.081975,0.027043
0.082131,0.027005
0.082287,0.02695
0.082443,0.02685
0.082599,0.026705
0.082755,0.026541
0.082911,0.026397
0.083067,0.026298
0.083224,0.026245
0.08338,0.026212
0.083536,0.026162
0.083692,0.02607
0.083848,0.025936
0.084004,0.025785
0.08416,0.025654
0.084317,0.025568
0.084473,0.025527
0.084629,0.025508
0.084785,0.025473
0.084941,0.025398
0.085097,0.025282
0.085253,0.02515
0.08541,0.025039
0.085566,0.024973
0.085722,0.024952
0.085878,0.024951
0.086034,0.024935
0.08619,0.02488
0.086346,0.024785
0.086503,0.024676
0.086659,0.024586
0.086815,0.024539
0.086971,0.024536
0.087127,0.024553
0.087283,0.024554
0.087439,0.024516
0.087596,0.024438
0.087752,0.024345
0.087908,0.02427
0.088064,0.024237
0.08822,0.024245
0.088376,0.02427
0.088532,0.02428
0.088689,0.024249
0.088845,0.024178
0.089001,0.02409
0.089157,0.024019
0.089313,0.023987
0.089469,0.023994
0.089625,0.024017
0.089782,0.024022
0.089938,0.023987
0.090094,0.02391
0.09025,0.023816
0.090406,0.023736
0.090562,0.023693
0.090718,0.023687
0.090875,0.023696
0.091031,0.023686
0.091187,0.023635
0.091343,0.023543
0.091499,0.023432
0.091655,0.023334
0.091811,0.023272
0.091968,0.023246
0.092124,0.023233
0.09228,0.023202
0.092436,0.02313
0.092592,0.023018
0.092748,0.022888
0.092904,0.02277
0.093061,0.022688
0.093217,0.022641
0.093373,0.022608
0.093529,0.022557
0.093685,0.022468
0.093841,0.02234
0.093997,0.022195
0.094154,0.022064
0.09431,0.021968
0.094466,0.021909
0.094622,0.021864
0.094778,0.021805
0.094934,0.021709
0.09509,0.021577
0.095247,0.02143
0.095403,0.021298
0.095559,0.021204
0.095715,0.021146
0.095871,0.021106
0.096027,0.021053
0.096183,0.020967
0.09634,0.020847
0.096496,0.020715
0.096652,0.0206
0.096808,0.020524
0.096964,0.020486
0.09712,0.020467
0.097276,0.020437
0.097433,0.020376
0.097589,0.020284
0.097745,0.020182
0.097901,0.020098
0.098057,0.020053
0.098213,0.020047
0.098369,0.02006
0.098526,0.020063
0.098682,0.020036
0.098838,0.019979
0.098994,0.019912
0.09915,0.019863
0.099306,0.019852
0.099462,0.019878
0.099619,0.019922
0.099775,0.019956
0.099931,0.019958
0.10009,0.019929
0.10024,0.019889
0.1004,0.019866
0.10056,0.019877
0.10071,0.019923
0.10087,0.019984
0.10102,0.020032
0.10118,0.020047
0.10134,0.020029
0.10149,0.019997
0.10165,0.019979
0.1018,0.019992
0.10196,0.020036
0.10212,0.020092
0.10227,0.020132
0.10243,0.020137
0.10259,0.020106
0.10274,0.020059
0.1029,0.020022
0.10305,0.020013
0.10321,0.020033
0.10337,0.020061
0.10352,0.020072
0.10368,0.020045
0.10383,0.019982
0.10399,0.0199
0.10415,0.019826
0.1043,0.019778
0.10446,0.019756
0.10462,0.019742
0.10477,0.019709
0.10493,0.01964
0.10508,0.019533
0.10524,0.019407
0.1054,0.019288
0.10555,0.019194
0.10571,0.019127
0.10586,0.019068
0.10602,0.018991
0.10618,0.01888
0.10633,0.018733
0.10649,0.018568
0.10664,0.018412
0.1068,0.018283
0.10696,0.018182
0.10711,0.018092
0.10727,0.017988
0.10743,0.017852
0.10758,0.017686
0.10774,0.017506
0.10789,0.017338
0.10805,0.017201
0.10821,0.017095
0.10836,0.017005
0.10852,0.016907
0.10867,0.016783
0.10883,0.016634
0.10899,0.016477
0.10914,0.016339
0.1093,0.016236
0.10946,0.016171
0.10961,0.016126
0.10977,0.016078
0.10992,0.016011
0.11008,0.015925
0.11024,0.015838
0.11039,0.015773
0.11055,0.015749
0.1107,0.015765
0.11086,0.015805
0.11102,0.015845
0.11117,0.015868
0.11133,0.015875
0.11149,0.015882
0.11164,0.015914
0.1118,0.015986
0.11195,0.016096
0.11211,0.016228
0.11227,0.016357
0.11242,0.016467
0.11258,0.016557
0.11273,0.016645
0.11289,0.016752
0.11305,0.016892
0.1132,0.017065
0.11336,0.017252
0.11352,0.017431
0.11367,0.017582
0.11383,0.017708
0.11398,0.017822
0.11414,0.017948
0.1143,0.0181
0.11445,0.018276
0.11461,0.018458
0.11476,0.018622
0.11492,0.018752
0.11508,0.018847
0.11523,0.018923
0.11539,0.019001
0.11555,0.019097
0.1157,0.019208
0.11586,0.019318
0.11601,0.019403
0.11617,0.019446
0.11633,0.019447
0.11648,0.019419
0.11664,0.019386
0.11679,0.019361
0.11695,0.019344
0.11711,0.01932
0.11726,0.019263
0.11742,0.019159
0.11757,0.019004
0.11773,0.018813
0.11789,0.018608
0.11804,0.018402
0.1182,0.018196
0.11836,0.017975
0.11851,0.017716
0.11867,0.017403
0.11882,0.017033
0.11898,0.016618
0.11914,0.016178
0.11929,0.015726
0.11945,0.015264
0.1196,0.014777
0.11976,0.014244
0.11992,0.013649
0.12007,0.012988
0.12023,0.012271
0.12039,0.011514
0.12054,0.010729
0.1207,0.0099173
0.12085,0.0090666
0.12101,0.0081585
0.12117,0.0071777
0.12132,0.0061215
0.12148,0.005004
0.12163,0.0038603
0.12179,0.0027704
0.12195,0.0019792
0.1221,0.0020593
0.12226,0.0030759
0.12242,0.0045514
0.12257,0.0062848
0.12273,0.0082246
0.12288,0.010359
0.12304,0.01269
0.1232,0.015228
0.12335,0.017991
0.12351,0.021007
0.12366,0.024307
0.12382,0.02793
0.12398,0.031917
0.12413,0.036304
0.12429,0.041108
0.12445,0.046326
0.1246,0.051921
0.12476,0.057832
0.12491,0.063977
0.12507,0.070272
0.12523,0.076639
0.12538,0.083014
0.12554,0.089346
0.12569,0.095599
0.12585,0.10175
0.12601,0.10777
0.12616,0.11367
0.12632,0.11943
0.12647,0.12506
0.12663,0.13055
0.12679,0.13591
0.12694,0.14114
0.1271,0.14625
0.12726,0.15123
0.12741,0.15611
0.12757,0.16087
0.12772,0.16553
0.12788,0.17009
0.12804,0.17455
0.12819,0.17892
0.12835,0.1832
0.1285,0.1874
0.12866,0.19151
0.12882,0.19555
0.12897,0.19951
0.12913,0.2034
0.12929,0.20722
0.12944,0.21098
0.1296,0.21466
0.12975,0.21829
0.12991,0.22186
0.13007,0.22537
0.13022,0.22883
0.13038,0.23223
0.13053,0.23558
0.13069,0.23888
0.13085,0.24213
0.131,0.24533
0.13116,0.24849
0.13132,0.2516
0.13147,0.25467
0.13163,0.2577
0.13178,0.26068
0.13194,0.26363
0.1321,0.26654
0.13225,0.26941
0.13241,0.27224
0.13256,0.27504
0.13272,0.2778
0.13288,0.28053
0.13303,0.28323
0.13319,0.2859
0.13335,0.28853
0.1335,0.29113
0.13366,0.2937
0.13381,0.29625
0.13397,0.29876
0.13413,0.30125
0.13428,0.30371
0.13444,0.30614
0.13459,0.30855
0.13475,0.31093
0.13491,0.31328
0.13506,0.31561
0.13522,0.31792
0.13538,0.3202
0.13553,0.32246
0.13569,0.3247
0.13584,0.32691
0.136,0.32911
0.13616,0.33128
0.13631,0.33343
0.13647,0.33556
0.13662,0.33767
0.13678,0.33976
0.13694,0.34182
0.13709,0.34387
0.13725,0.34591
0.1374,0.34792
0.13756,0.34991
0.13772,0.35189
0.13787,0.35385
0.13803,0.35579
0.13819,0.35771
0.13834,0.35962
0.1385,0.3615
0.13865,0.36338
0.13881,0.36523
0.13897,0.36708
0.13912,0.3689
0.13928,0.37071
0.13943,0.37251
0.13959,0.37429
0.13975,0.37605
0.1399,0.3778
0.14006,0.37954
0.14022,0.38126
0.14037,0.38297
0.14053,0.38466
0.14068,0.38634
0.14084,0.38801
0.141,0.38966
0.14115,0.3913
0.14131,0.39293
0.14146,0.39454
0.14162,0.39615
0.14178,0.39774
0.14193,0.39931
0.14209,0.40088
0.14225,0.40243
0.1424,0.40398
0.14256,0.40551
0.14271,0.40703
0.14287,0.40853
0.14303,0.41003
0.14318,0.41151
0.14334,0.41299
0.14349,0.41445
0.14365,0.4159
0.14381,0.41735
0.14396,0.41878
0.14412,0.4202
0.14428,0.42161
0.14443,0.42301
0.14459,0.4244
0.14474,0.42578
0.1449,0.42715
0.14506,0.42851
0.14521,0.42987
0.14537,0.43121
0.14552,0.43254
0.14568,0.43387
0.14584,0.43518
0.14599,0.43649
0.14615,0.43778
0.1463,0.43907
0.14646,0.44035
0.14662,0.44162
0.14677,0.44288
0.14693,0.44414
0.14709,0.44538
0.14724,0.44662
0.1474,0.44785
0.14755,0.44907
0.14771,0.45028
0.14787,0.45149
0.14802,0.45268
0.14818,0.45387
0.14833,0.45505
0.14849,0.45623
0.14865,0.45739
0.1488,0.45855
0.14896,0.4597
0.14912,0.46085
0.14927,0.46198
0.14943,0.46311
0.14958,0.46423
0.14974,0.46535
0.1499,0.46645
0.15005,0.46756
0.15021,0.46865
0.15036,0.46974
0.15052,0.47082
0.15068,0.47189
0.15083,0.47296
0.15099,0.47402
0.15115,0.47507
0.1513,0.47612
0.15146,0.47716
0.15161,0.47819
0.15177,0.47922
0.15193,0.48024
0.15208,0.48126
0.15224,0.48227
0.15239,0.48327
0.15255,0.48427
0.15271,0.48526
0.15286,0.48625
0.15302,0.48723
0.15318,0.4882
0.15333,0.48917
0.15349,0.49013
0.15364,0.49109
0.1538,0.49204
0.15396,0.49299
0.15411,0.49393
0.15427,0.49486
0.15442,0.49579
0.15458,0.49671
0.15474,0.49763
0.15489,0.49854
0.15505,0.49945
0.15521,0.50035
0.15536,0.50125
0.15552,0.50214
0.15567,0.50303
0.15583,0.50391
0.15599,0.50479
0.15614,0.50566
0.1563,0.50653
0.15645,0.50739
0.15661,0.50825
0.15677,0.5091
0.15692,0.50995
0.15708,0.51079
0.15723,0.51163
0.15739,0.51246
0.15755,0.51329
0.1577,0.51412
0.15786,0.51494
0.15802,0.51575
0.15817,0.51656
0.15833,0.51737
0.15848,0.51817
0.15864,0.51897
0.1588,0.51976
0.15895,0.52055
0.15911,0.52133
0.15926,0.52211
0.15942,0.52289
0.15958,0.52366
0.15973,0.52443
0.15989,0.52519
0.16005,0.52595
0.1602,0.52671
0.16036,0.52746
0.16051,0.5282
0.16067,0.52895
0.16083,0.52969
0.16098,0.53042
0.16114,0.53115
0.16129,0.53188
0.16145,0.5326
0.16161,0.53332
0.16176,0.53404
0.16192,0.53475
0.16208,0.53546
0.16223,0.53616
0.16239,0.53686
0.16254,0.53756
0.1627,0.53825
0.16286,0.53894
0.16301,0.53962
0.16317,0.54031
0.16332,0.54098
0.16348,0.54166
0.16364,0.54233
0.16379,0.543
0.16395,0.54366
0.16411,0.54433
0.16426,0.54498
0.16442,0.54564
0.16457,0.54629
0.16473,0.54694
0.16489,0.54758
0.16504,0.54822
0.1652,0.54886
0.16535,0.54949
0.16551,0.55012
0.16567,0.55075
0.16582,0.55138
0.16598,0.552
0.16613,0.55261
0.16629,0.55323
0.16645,0.55384
0.1666,0.55445
0.16676,0.55506
0.16692,0.55566
0.16707,0.55626
0.16723,0.55685
0.16738,0.55745
0.16754,0.55804
0.1677,0.55863
0.16785,0.55921
0.16801,0.55979
0.16816,0.56037
0.16832,0.56095
0.16848,0.56152
0.16863,0.56209
0.16879,0.56266
0.16895,0.56322
0.1691,0.56378
0.16926,0.56434
0.16941,0.5649
0.16957,0.56545
0.16973,0.566
0.16988,0.56655
0.17004,0.56709
0.17019,0.56764
0.17035,0.56817
0.17051,0.56871
0.17066,0.56924
0.17082,0.56978
0.17098,0.57031
0.17113,0.57083
0.17129,0.57136
0.17144,0.57188
0.1716,0.5724
0.17176,0.57291
0.17191,0.57342
0.17207,0.57394
0.17222,0.57444
0.17238,0.57495
0.17254,0.57545
0.17269,0.57596
0.17285,0.57645
0.17301,0.57695
0.17316,0.57744
0.17332,0.57793
0.17347,0.57842
0.17363,0.57891
0.17379,0.5794
0.17394,0.57988
0.1741,0.58036
0.17425,0.58083
0.17441,0.58131
0.17457,0.58178
0.17472,0.58225
0.17488,0.58272
0.17504,0.58319
0.17519,0.58365
0.17535,0.5841
0.1755,0.5845
0.17566,0.58482
0.17582,0.58496
0.17597,0.5848
0.17613,0.58417
0.17628,0.58283
0.17644,0.58051
0.1766,0.57683
0.17675,0.57138
0.17691,0.5637
0.17706,0.55325
0.17722,0.53951
0.17738,0.52196
0.17753,0.50014
0.17769,0.47374
0.17785,0.44262
0.178,0.40695
0.17816,0.3672
0.17831,0.32423
0.17847,0.27925
0.17863,0.23378
0.17878,0.1895
0.17894,0.14813
0.17909,0.11116
0.17925,0.079693
0.17941,0.054313
0.17956,0.034998
0.17972,0.021205
0.17988,0.01201
0.18003,0.0063204
0.18019,0.003072
0.18034,0.0013703
0.1805,0.00055748
0.18066,0.00020545
0.18081,6.7857e-05
0.18097,1.8854e-05
0.18112,0

==> 3d/11/0.csv <==
x,e
-1.36412527680247,2.25244825188272e-05
-1.35379099440245,0.000287017992834804
-1.34345671200243,0.00193142218976574
-1.33312242960241,0.00695321032795761
-1.32278814720239,0.015836601784097
-1.31245386480237,0.0265026292552397
-1.30211958240235,0.0363223543770065
-1.29178530000234,0.0439165889247137
-1.28145101760232,0.0490933788444727
-1.2711167352023,0.0522784178024868
-1.26078245280228,0.0540828640051507
-1.25044817040226,0.0550603557245527
-1.24011388800224,0.055612772400799
-1.22977960560222,0.0559845383253332
-1.2194453232022,0.0562958388608603
-1.20911104080219,0.0565863759495717
-1.19877675840217,0.0568576754017303
-1.18844247600215,0.057103853473022
-1.17810819360213,0.0573188549289773
-1.16777391120211,0.0574965443602924
-1.15743962880209,0.0576307065875913
-1.14710534640207,0.057715047922399
-1.13677106400206,0.0577432006519053
-1.12643678160204,0.0577087326943095
-1.11610249920202,0.0576051648115203
-1.105768216802,0.0574259966788975
-1.09543393440198,0.0571647438372876
-1.08509965200196,0.0568149883488603
-1.07476536960194,0.0563704450608235
-1.06443108720192,0.0558250461286582
-1.05409680480191,0.0551730466118381
-1.04376252240189,0.0544091550028174
-1.03342824000187,0.0535286911142256
-1.02309395760185,0.0525277741648904
-1.01275967520183,0.0514035409465486
-1.00242539280181,0.0501543898397465
-0.992091110401794,0.0487802372444957
-0.981756828001775,0.0472827584022911
-0.971422545601756,0.0456655623820366
-0.961088263201738,0.0439342269526265
-0.950753980801719,0.0420961065581114
-0.9404196984017,0.0401598672850755
-0.930085416001681,0.0381348628980228
-0.919751133601663,0.0360308243563671
-0.909416851201644,0.0339040467375525
-0.899082568801625,0.031679569701393
-0.888748286401607,0.0294322055453602
-0.878414004001588,0.0272230855025609
-0.868079721601569,0.0251556874651412
-0.857745439201551,0.0233517672967141
-0.847411156801532,0.0218774988512233
-0.837076874401513,0.0207478767589338
-0.826742592001495,0.0199483961270778
-0.816408309601476,0.0194478268765371
-0.806074027201457,0.0191960300118456
-0.795739744801439,0.0191105459891882
-0.78540546240142,0.0190737648895631
-0.775071180001401,0.0189923862175696
-0.764736897601383,0.0188122960355888
-0.754402615201364,0.0185077108103122
-0.744068332801345,0.0180680645739866
-0.733734050401327,0.0174890943080541
-0.723399768001308,0
-0.713065485601289,0
-0.70273120320127,0
-0.692396920801252,0
-0.682062638401233,0
-0.671728356001214,0
-0.661394073601196,0
-0.651059791201177,0
-0.640725508801158,0
-0.63039122640114,0
-0.620056944001121,0
-0.609722661601102,0
-0.599388379201084,0
-0.589054096801065,0
-0.578719814401046,0
-0.568385532001028,0
-0.558051249601009,0
-0.54771696720099,0
-0.537382684800972,0
-0.527048402400953,0
-0.516714120000934,0
-0.506379837600915,0
-0.496045555200897,0
-0.485711272800878,0
-0.475376990400859,0
-0.465042708000841,0
-0.454708425600822,0
-0.444374143200803,0
-0.434039860800785,0
-0.423705578400766,0
-0.413371296000747,0
-0.403037013600729,0
-0.39270273120071,0
-0.382368448800691,0
-0.372034166400673,0
-0.361699884000654,0
-0.351365601600635,0
-0.341031319200617,0
-0.330697036800598,0
-0.320362754400579,0
-0.31002847200056,0
-0.299694189600542,0
-0.289359907200523,0
-0.279025624800504,0
-0.268691342400486,0
-0.258357060000467,0
-0.248022777600448,0
-0.23768849520043,0
-0.227354212800411,0
-0.217019930400392,0
-0.206685648000374,0
-0.196351365600355,0
-0.186017083200336,0
-0.175682800800318,0
-0.165348518400299,0
-0.15501423600028,0
-0.144679953600262,0
-0.134345671200243,0
-0.124011388800224,0
-0.113677106400206,0
-0.103342824000187,0
-0.0930085416001682,0
-0.0826742592001495,0
-0.0723399768001308,0
-0.0620056944001121,0
-0.0516714120000934,0
-0.0413371296000747,0
-0.031002847200056,0
-0.0206685648000374,0
-0.0103342824000187,0
0,0
0.0103342824000187,0
0.0206685648000374,0
0.031002847200056,0
0.0413371296000747,0
0.0516714120000934,0
0.0620056944001121,0
0.0723399768001308,0
0.0826742592001495,0
0.0930085416001682,0
0.103342824000187,0
0.113677106400206,0
0.124011388800224,0
0.134345671200243,0
0.144679953600262,0
0.15501423600028,0
0.165348518400299,0
0.175682800800318,0
0.186017083200336,0
0.196351365600355,0
0.206685648000374,0
0.217019930400392,0
0.227354212800411,0
0.23768849520043,0
0.248022777600448,0
0.258357060000467,0
0.268691342400486,0
0.279025624800504,0
0.289359907200523,0
0.299694189600542,0
0.31002847200056,0
0.320362754400579,0
0.330697036800598,0
0.341031319200617,0
0.351365601600635,0
0.361699884000654,0
0.372034166400673,0
0.382368448800691,0
0.39270273120071,0
0.403037013600729,0
0.413371296000747,0
0.423705578400766,0
0.434039860800785,0
0.444374143200803,0
0.454708425600822,0
0.465042708000841,0
0.475376990400859,0
0.485711272800878,0
0.496045555200897,0
0.506379837600915,0
0.516714120000934,0
0.527048402400953,0
0.537382684800972,0
0.54771696720099,0
0.558051249601009,0
0.568385532001028,0
0.578719814401046,0
0.589054096801065,0
0.599388379201084,0
0.609722661601102,0
0.620056944001121,0
0.63039122640114,0
0.640725508801158,0
0.651059791201177,0
0.661394073601196,0
0.671728356001214,0
0.682062638401233,0
0.692396920801252,0
0.70273120320127,0
0.713065485601289,0
0.723399768001308,0.0189860195218614
0.733734050401327,0.0193045162810714
0.744068332801345,0.0195329404665477
0.754402615201364,0.0196950578216594
0.764736897601383,0.0198233681611924
0.775071180001401,0.0199718464853619
0.78540546240142,0.020224926646936
0.795739744801439,0.0206810563923563
0.806074027201457,0.0214020757384282
0.816408309601476,0.0224211164252466
0.826742592001495,0.0237582131832094
0.837076874401513,0.0254226103034652
0.847411156801532,0.0273986616075821
0.857745439201551,0.0296218893618816
0.868079721601569,0.0319726554694112
0.878414004001588,0.0343520136987934
0.888748286401607,0.0367038129643825
0.899082568801625,0.0390015212312274
0.909416851201644,0.0411706600086681
0.919751133601663,0.043332191528598
0.930085416001681,0.0454115633662658
0.9404196984017,0.0473995878053769
0.950753980801719,0.0492870128735751
0.961088263201738,0.0510653714561152
0.971422545601756,0.0527276420539601
0.981756828001775,0.0542685901779071
0.992091110401794,0.0556848371245629
1.00242539280181,0.0569747511546275
1.01275967520183,0.0581382468942951
1.02309395760185,0.059176551940044
1.03342824000187,0.0600919757112474
1.04376252240189,0.0608876985481921
1.05409680480191,0.0615675881519862
1.06443108720192,0.0621360450570749
1.07476536960194,0.0625978753386999
1.08509965200196,0.0629581880282316
1.09543393440198,0.0632223141300225
1.105768216802,0.063395744844377
1.11610249920202,0.0634840852409551
1.12643678160204,0.0634930220233005
1.13677106400206,0.0634283030600452
1.14710534640207,0.063295727280355
1.15743962880209,0.0631011420372312
1.16777391120211,0.0628504472586489
1.17810819360213,0.0625496044623736
1.18844247600215,0.0622046486852595
1.19877675840217,0.0618217010339394
1.20911104080219,0.0614068769504878
1.2194453232022,0.0609580995347995
1.22977960560222,0.0604305951765836
1.24011388800224,0.0596903753518089
1.25044817040226,0.0584677197025359
1.26078245280228,0.0563250853112563
1.2711167352023,0.0526724084870635
1.28145101760232,0.0468843068401898
1.29178530000234,0.0385759633419637
1.30211958240235,0.0280511931756431
1.31245386480237,0.0168104489967915
1.32278814720239,0.00744751461242326
1.33312242960241,0.00205843562397416
1.34345671200243,0.000299556594449661
1.35379099440245,2.30030553681097e-05

==> 3d/11/1.csv <==
x,e
-1.36412527680247,2.285162737184e-05
-1.35379099440245,0.00029521700552106
-1.34345671200243,0.00204664590673904
-1.33312242960241,0.00761282871993862
-1.32278814720239,0.017754311857716
-1.31245386480237,0.0302745485380947
-1.30211958240235,0.0420958328050519
-1.29178530000234,0.0514354550899001
-1.28145101760232,0.0579419030619433
-1.2711167352023,0.0620586131721213
-1.26078245280228,0.0644946307612132
-1.25044817040226,0.065913431991353
-1.24011388800224,0.0668046840273655
-1.22977960560222,0.067469236473707
-1.2194453232022,0.0680558922941957
-1.20911104080219,0.0686136606486684
-1.19877675840217,0.069143775021224
-1.18844247600215,0.0696382362883142
-1.17810819360213,0.0700889717581036
-1.16777391120211,0.0704879525405091
-1.15743962880209,0.0708271900627609
-1.14710534640207,0.0710987295059325
-1.13677106400206,0.071294642989647
-1.12643678160204,0.0714070258202611
-1.11610249920202,0.0714279984238126
-1.105768216802,0.0713497167380938
-1.09543393440198,0.0711643936424659
-1.08509965200196,0.0708643347373429
-1.07476536960194,0.0704419909909328
-1.06443108720192,0.0698900315236736
-1.05409680480191,0.0692014396287161
-1.04376252240189,0.0683696353455108
-1.03342824000187,0.0673886268279701
-1.02309395760185,0.0662531917200589
-1.01275967520183,0.0649590865991565
-1.00242539280181,0.0635032767749909
-0.992091110401794,0.061884169045996
-0.981756828001775,0.0601018144401541
-0.971422545601756,0.0581580273873388
-0.961088263201738,0.0560563475396178
-0.950753980801719,0.0538017693603827
-0.9404196984017,0.0514002253647911
-0.930085416001681,0.0488580015836062
-0.919751133601663,0.0461816637384554
-0.909416851201644,0.0433797073601531
-0.899082568801625,0.0404679509713643
-0.888748286401607,0.0374814387812756
-0.878414004001588,0.0344945147853816
-0.868079721601569,0.0316390396794314
-0.857745439201551,0.0290798370520661
-0.847411156801532,0.0269198442088344
-0.837076874401513,0.025199477700035
-0.826742592001495,0.023916690751083
-0.816408309601476,0.0230387079138436
-0.806074027201457,0.0225004503370799
-0.795739744801439,0.0221933954867571
-0.78540546240142,0.0219654648571409
-0.775071180001401,0.0216840696019757
-0.764736897601383,0.0212613037653085
-0.754402615201364,0.0206458812863015
-0.744068332801345,0.0198023086710033
-0.733734050401327,0.0188266323716532
-0.723399768001308,0.0176374747337862
-0.713065485601289,0.0162513078623768
-0.70273120320127,0.0147121558468853
-0.692396920801252,0.0131014627678631
-0.682062638401233,0.0115059969029621
-0.671728356001214,0.0100073278369871
-0.661394073601196,0.00868676860369772
-0.651059791201177,0.00763239440082823
-0.640725508801158,0.00692938240701926
-0.63039122640114,0.00661194537395365
-0.620056944001121,0.00660337480652516
-0.609722661601102,0.00676026269861031
-0.599388379201084,0.00695862704260015
-0.589054096801065,0.00711924826420222
-0.578719814401046,0.00719693591896721
-0.568385532001028,0.00716543976613826
-0.558051249601009,0
-0.54771696720099,0
-0.537382684800972,0
-0.527048402400953,0
-0.516714120000934,0
-0.506379837600915,0
-0.496045555200897,0
-0.485711272800878,0
-0.475376990400859,0
-0.465042708000841,0
-0.454708425600822,0
-0.444374143200803,0
-0.434039860800785,0
-0.423705578400766,0
-0.413371296000747,0
-0.403037013600729,0
-0.39270273120071,0
-0.382368448800691,0
-0.372034166400673,0
-0.361699884000654,0
-0.351365601600635,0
-0.341031319200617,0
-0.330697036800598,0
-0.320362754400579,0
-0.31002847200056,0
-0.299694189600542,0
-0.289359907200523,0
-0.279025624800504,0
-0.268691342400486,0
-0.258357060000467,0
-0.248022777600448,0
-0.23768849520043,0
-0.227354212800411,0
-0.217019930400392,0
-0.206685648000374,0
-0.196351365600355,0
-0.186017083200336,0
-0.175682800800318,0
-0.165348518400299,0
-0.15501423600028,0
-0.144679953600262,0
-0.134345671200243,0
-0.124011388800224,0
-0.113677106400206,0
-0.103342824000187,0
-0.0930085416001682,0
-0.0826742592001495,0
-0.0723399768001308,0
-0.0620056944001121,0
-0.0516714120000934,0
-0.0413371296000747,0
-0.031002847200056,0
-0.0206685648000374,0
-0.0103342824000187,0
0,0
0.0103342824000187,0
0.0206685648000374,0
0.031002847200056,0
0.0413371296000747,0
0.0516714120000934,0
0.0620056944001121,0
0.0723399768001308,0
0.0826742592001495,0
0.0930085416001682,0
0.103342824000187,0
0.113677106400206,0
0.124011388800224,0
0.134345671200243,0
0.144679953600262,0
0.15501423600028,0
0.165348518400299,0
0.175682800800318,0
0.186017083200336,0
0.196351365600355,0
0.206685648000374,0
0.217019930400392,0
0.227354212800411,0
0.23768849520043,0
0.248022777600448,0
0.258357060000467,0
0.268691342400486,0
0.279025624800504,0
0.289359907200523,0
0.299694189600542,0
0.31002847200056,0
0.320362754400579,0
0.330697036800598,0
0.341031319200617,0
0.351365601600635,0
0.361699884000654,0
0.372034166400673,0
0.382368448800691,0
0.39270273120071,0
0.403037013600729,0
0.413371296000747,0
0.423705578400766,0
0.434039860800785,0
0.444374143200803,0
0.454708425600822,0
0.465042708000841,0
0.475376990400859,0
0.485711272800878,0
0.496045555200897,0
0.506379837600915,0
0.516714120000934,0
0.527048402400953,0
0.537382684800972,0
0.54771696720099,0
0.558051249601009,0.00677473483844104
0.568385532001028,0.00680192996228379
0.578719814401046,0.00682991491396119
0.589054096801065,0.00692016110148073
0.599388379201084,0.00715042073797433
0.609722661601102,0.00760692951981232
0.620056944001121,0.00835381589445978
0.63039122640114,0.00938772743976333
0.640725508801158,0.0106507894710525
0.651059791201177,0.0120749050177419
0.661394073601196,0.013598456660452
0.671728356001214,0.0151625858750288
0.682062638401233,0.0167022130342898
0.692396920801252,0.0181413411304414
0.70273120320127,0.0194035482213879
0.713065485601289,0.0204472377669546
0.723399768001308,0.0212581136705496
0.733734050401327,0.0218398080966655
0.744068332801345,0.0223059463238839
0.754402615201364,0.0225622568346218
0.764736897601383,0.0226915654066574
0.775071180001401,0.0228052378013562
0.78540546240142,0.0230653536820801
0.795739744801439,0.0236521147095521
0.806074027201457,0.0246856564856463
0.816408309601476,0.0262208391148894
0.826742592001495,0.0282630380261393
0.837076874401513,0.0307792837133713
0.847411156801532,0.0336956679578827
0.857745439201551,0.0368831217105921
0.868079721601569,0.0401610572286821
0.878414004001588,0.0433961123815545
0.888748286401607,0.0465194317588913
0.899082568801625,0.0495034533644271
0.909416851201644,0.0523397660706918
0.919751133601663,0.05502644055512
0.930085416001681,0.057562327207803
0.9404196984017,0.0599453113504677
0.950753980801719,0.0621724414542513
0.961088263201738,0.0642406651285292
0.971422545601756,0.0661475389804454
0.981756828001775,0.0678916907848003
0.992091110401794,0.069473024270818
1.00242539280181,0.0708927328049055
1.01275967520183,0.0721531970298215
1.02309395760185,0.0732578251378617
1.03342824000187,0.074210874832821
1.04376252240189,0.0750172797741205
1.05409680480191,0.0756824928940217
1.06443108720192,0.0762123516823617
1.07476536960194,0.0766129672752583
1.08509965200196,0.0768906363672874
1.09543393440198,0.077051774373219
1.105768216802,0.0771028677214747
1.11610249920202,0.0770504431835727
1.12643678160204,0.076901051899126
1.13677106400206,0.0766612659593377
1.14710534640207,0.0763376859793781
1.15743962880209,0.0759369575172118
1.16777391120211,0.0754657946297609
1.17810819360213,0.0749310080446685
1.18844247600215,0.0743395365979029
1.19877675840217,0.0736984787904398
1.20911104080219,0.0730149932948256
1.2194453232022,0.0722861126548374
1.22977960560222,0.0714561490491029
1.24011388800224,0.0703602681732347
1.25044817040226,0.0686697356172102
1.26078245280228,0.0658576082178725
1.2711167352023,0.061226900477878
1.28145101760232,0.0540682572935434
1.29178530000234,0.0440092690548335
1.30211958240235,0.031545987685739
1.31245386480237,0.0185584126268258
1.32278814720239,0.00799797158145738
1.33312242960241,0.00212158422795915
1.34345671200243,0.000298003489577765
1.35379099440245,2.25586550097693e-05

==> 3d/11/2.csv <==
x,e
-1.36412527680247,2.33783081914817e-05
-1.35379099440245,0.000298686685078717
-1.34345671200243,0.00203363723522284
-1.33312242960241,0.00745786220283489
-1.32278814720239,0.017337590641204
-1.31245386480237,0.0295386850090563
-1.30211958240235,0.0409816646114167
-1.29178530000234,0.0499665666864401
-1.28145101760232,0.056215683524362
-1.2711167352023,0.0601957572815595
-1.26078245280228,0.0626045942603985
-1.25044817040226,0.0640825837048895
-1.24011388800224,0.0650994154992832
-1.22977960560222,0.0659448306297511
-1.2194453232022,0.0667649898717934
-1.20911104080219,0.0676115857501868
-1.19877675840217,0.0684903657191344
-1.18844247600215,0.0693976235387416
-1.17810819360213,0.0703289270535965
-1.16777391120211,0.0712790864649788
-1.15743962880209,0.0722419960588332
-1.14710534640207,0.0732104663341435
-1.13677106400206,0.0741760503807931
-1.12643678160204,0.0751288686746643
-1.11610249920202,0.0760574363632524
-1.105768216802,0.0769484970105219
-1.09543393440198,0.0777868673474066
-1.08509965200196,0.0785552966949638
-1.07476536960194,0.0792343456169564
-1.06443108720192,0.0798022874748437
-1.05409680480191,0.0802350379480284
-1.04376252240189,0.0805061170815486
-1.03342824000187,0.0805866509163644
-1.02309395760185,0.0804454222020879
-1.01275967520183,0.0800489862573475
-1.00242539280181,0.0793618783133676
-0.992091110401794,0.0783469574924802
-0.981756828001775,0.0769659614343809
-0.971422545601756,0.0751803898397554
-0.961088263201738,0.0729528964798859
-0.950753980801719,0.0702494524646315
-0.9404196984017,0.0670426659281709
-0.930085416001681,0.0633168861841413
-0.919751133601663,0.0590763791272312
-0.909416851201644,0.0543597909587332
-0.899082568801625,0.0492692496143085
-0.888748286401607,0.0440332963064769
-0.878414004001588,0.0391335993038237
-0.868079721601569,0.0354770236109952
-0.857745439201551,0.0343185898623892
-0.847411156801532,0.036493242296648
-0.837076874401513,0.0417739172490488
-0.826742592001495,0.0492498954922602
-0.816408309601476,0.0580147933878861
-0.806074027201457,0.0673772144697166
-0.795739744801439,0.0767809333865179
-0.78540546240142,0.0857434081134995
-0.775071180001401,0.0940294046427243
-0.764736897601383,0.101586459579068
-0.754402615201364,0.108453190793692
-0.744068332801345,0.114707850385827
-0.733734050401327,0.120449692103901
-0.723399768001308,0.125799187516963
-0.713065485601289,0.130909022069662
-0.70273120320127,0.135974621323841
-0.692396920801252,0.141210641490569
-0.682062638401233,0.146740706073014
-0.671728356001214,0.152609931878245
-0.661394073601196,0.15882315722458
-0.651059791201177,0.165369248254924
-0.640725508801158,0.17221444033562
-0.63039122640114,0.179254274688379
-0.620056944001121,0.186268243392016
-0.609722661601102,0.193076524671116
-0.599388379201084,0.199581408584882
-0.589054096801065,0.205742239242253
-0.578719814401046,0.0215468856127516
-0.568385532001028,0.0213705313094688
-0.558051249601009,0.0208613048705995
-0.54771696720099,0.0200708339768966
-0.537382684800972,0.0190681889495789
-0.527048402400953,0.0179449230764074
-0.516714120000934,0.0167647711805191
-0.506379837600915,0.0155658913684196
-0.496045555200897,0.0143730349741968
-0.485711272800878,0.013206051210229
-0.475376990400859,0.0120841488810042
-0.465042708000841,0.0110265073705331
-0.454708425600822,0.0100485740894735
-0.444374143200803,0.00915550862660004
-0.434039860800785,0.0083484497246244
-0.423705578400766,0.00762851966698095
-0.413371296000747,0.00699764122109296
-0.403037013600729,0.00645769635945411
-0.39270273120071,0
-0.382368448800691,0
-0.372034166400673,0
-0.361699884000654,0
-0.351365601600635,0
-0.341031319200617,0
-0.330697036800598,0
-0.320362754400579,0
-0.31002847200056,0
-0.299694189600542,0
-0.289359907200523,0
-0.279025624800504,0
-0.268691342400486,0
-0.258357060000467,0
-0.248022777600448,0
-0.23768849520043,0
-0.227354212800411,0
-0.217019930400392,0
-0.206685648000374,0
-0.196351365600355,0
-0.186017083200336,0
-0.175682800800318,0
-0.165348518400299,0
-0.15501423600028,0
-0.144679953600262,0
-0.134345671200243,0
-0.124011388800224,0
-0.113677106400206,0
-0.103342824000187,0
-0.0930085416001682,0
-0.0826742592001495,0
-0.0723399768001308,0
-0.0620056944001121,0
-0.0516714120000934,0
-0.0413371296000747,0
-0.031002847200056,0
-0.0206685648000374,0
-0.0103342824000187,0
0,0
0.0103342824000187,0
0.0206685648000374,0
0.031002847200056,0
0.0413371296000747,0
0.0516714120000934,0
0.0620056944001121,0
0.0723399768001308,0
0.0826742592001495,0
0.0930085416001682,0
0.103342824000187,0
0.113677106400206,0
0.124011388800224,0
0.134345671200243,0
0.144679953600262,0
0.15501423600028,0
0.165348518400299,0
0.175682800800318,0
0.186017083200336,0
0.196351365600355,0
0.206685648000374,0
0.217019930400392,0
0.227354212800411,0
0.23768849520043,0
0.248022777600448,0
0.258357060000467,0
0.268691342400486,0
0.279025624800504,0
0.289359907200523,0
0.299694189600542,0
0.31002847200056,0
0.320362754400579,0
0.330697036800598,0
0.341031319200617,0
0.351365601600635,0
0.361699884000654,0
0.372034166400673,0
0.382368448800691,0
0.39270273120071,0.00841262242665477
0.403037013600729,0.00902815102881479
0.413371296000747,0.00974208121710814
0.423705578400766,0.0105562509874932
0.434039860800785,0.0114704624906173
0.444374143200803,0.0124814538405045
0.454708425600822,0.0135775353380659
0.465042708000841,0.0147309655875658
0.475376990400859,0.0159118977851001
0.485711272800878,0.0170953459201263
0.496045555200897,0.018262391509711
0.506379837600915,0.0193989088078521
0.516714120000934,0.0204929160840869
0.527048402400953,0.0215307514300215
0.537382684800972,0.0224966158426418
0.54771696720099,0.0233915775520773
0.558051249601009,0.0242322041200353
0.568385532001028,0.025045525771897
0.578719814401046,0.209329783354196
0.589054096801065,0.203975834891022
0.599388379201084,0.198195685957736
0.609722661601102,0.192097378283092
0.620056944001121,0.185869822554634
0.63039122640114,0.17973424217512
0.640725508801158,0.17377159352544
0.651059791201177,0.167986279744173
0.661394073601196,0.162368895448543
0.671728356001214,0.156906882914064
0.682062638401233,0.151554707928696
0.692396920801252,0.146182639043972
0.70273120320127,0.140555551735792
0.713065485601289,0.134479926346194
0.723399768001308,0.127820479957165
0.733734050401327,0.120479822136156
0.744068332801345,0.112382833758423
0.754402615201364,0.10347695184054
0.764736897601383,0.0937571204478152
0.775071180001401,0.0833325550172822
0.78540546240142,0.0725448756382321
0.795739744801439,0.0620541713208354
0.806074027201457,0.0526390679925912
0.816408309601476,0.0452474594507488
0.826742592001495,0.0409583427655723
0.837076874401513,0.0404732365057428
0.847411156801532,0.0434117504701605
0.857745439201551,0.0484962310725487
0.868079721601569,0.0544159677338125
0.878414004001588,0.0603632667140045
0.888748286401607,0.0659474647839748
0.899082568801625,0.0710005719628618
0.909416851201644,0.0754603900032438
0.919751133601663,0.0793161609378212
0.930085416001681,0.0825840850284237
0.9404196984017,0.0852952055611867
0.950753980801719,0.0874885675348865
0.961088263201738,0.0892070151553335
0.971422545601756,0.0904945565949658
0.981756828001775,0.0913947376174061
0.992091110401794,0.0919496650701313
1.00242539280181,0.092199436337618
1.01275967520183,0.0921818136780165
1.02309395760185,0.0919320439259751
1.03342824000187,0.0914827654019353
1.04376252240189,0.0908639706612741
1.05409680480191,0.0901030087337201
1.06443108720192,0.0892246191991056
1.07476536960194,0.0882509940245518
1.08509965200196,0.0872018650223862
1.09543393440198,0.0860946148649388
1.105768216802,0.0849444094821564
1.11610249920202,0.0837643496718356
1.12643678160204,0.0825656388538219
1.13677106400206,0.0813577642904847
1.14710534640207,0.0801486880539966
1.15743962880209,0.0789450449761894
1.16777391120211,0.0777523435145052
1.17810819360213,0.0765751663550198
1.18844247600215,0.075417366560198
1.19877675840217,0.0742822560312405
1.20911104080219,0.0731726545805808
1.2194453232022,0.0720811101716565
1.22977960560222,0.0709493732478543
1.24011388800224,0.0696156090826234
1.25044817040226,0.0677627059523706
1.26078245280228,0.0648834006996832
1.2711167352023,0.0603002979190954
1.28145101760232,0.053306063107732
1.29178530000234,0.0434928335932686
1.30211958240235,0.0312806751542155
1.31245386480237,0.0184778841502681
1.32278814720239,0.00802647095479522
1.33312242960241,0.00215978499783423
1.34345671200243,0.000307518727724703
1.35379099440245,2.33985379283898e-05

==> 3d/11/3.csv <==
x,e
-1.36412527680247,2.23756587921879e-05
-1.35379099440245,0.000286321696070213
-1.34345671200243,0.00195472130269606
-1.33312242960241,0.00720188537544629
-1.32278814720239,0.0168265633208558
-1.31245386480237,0.0287459062758424
-1.30211958240235,0.0399259836071109
-1.29178530000234,0.0486982201629867
-1.28145101760232,0.0547897213595396
-1.2711167352023,0.0586574882107341
-1.26078245280228,0.060985379683322
-1.25044817040226,0.0624011020464664
-1.24011388800224,0.0633650003786882
-1.22977960560222,0.0641609891316362
-1.2194453232022,0.0649322660177652
-1.20911104080219,0.0657295023021383
-1.19877675840217,0.0665584050615115
-1.18844247600215,0.0674154459878239
-1.17810819360213,0.068296405887548
-1.16777391120211,0.0691963502819388
-1.15743962880209,0.0701094811561545
-1.14710534640207,0.0710289784776291
-1.13677106400206,0.0719468357833408
-1.12643678160204,0.0728536932979306
-1.11610249920202,0.0737386730560126
-1.105768216802,0.0745892194912258
-1.09543393440198,0.0753909500786511
-1.08509965200196,0.0761275195698463
-1.07476536960194,0.0767805020714952
-1.06443108720192,0.0773292945703064
-1.05409680480191,0.0777510464198194
-1.04376252240189,0.0780206192246087
-1.03342824000187,0.078110583269906
-1.02309395760185,0.077991259440708
-1.01275967520183,0.0776308211037032
-1.00242539280181,0.076995480686405
-0.992091110401794,0.0760498029421944
-0.981756828001775,0.0747572149751181
-0.971422545601756,0.0730808249643074
-0.961088263201738,0.07098472055702
-0.950753980801719,0.0684359962643145
-0.9404196984017,0.0654078721320997
-0.930085416001681,0.0618844826365508
-0.919751133601663,0.0578684996667767
-0.909416851201644,0.0533944797730565
-0.899082568801625,0.0485554443256308
-0.888748286401607,0.0435599732592341
-0.878414004001588,0.0388469324307838
-0.868079721601569,0.0352437375915346
-0.857745439201551,0.0339146117097447
-0.847411156801532,0.0356906139433621
-0.837076874401513,0.0404528604899823
-0.826742592001495,0.0473919232394357
-0.816408309601476,0.0556408591408722
-0.806074027201457,0.0645140834760621
-0.795739744801439,0.0734520344726267
-0.78540546240142,0.081967020345722
-0.775071180001401,0.0898143605944188
-0.764736897601383,0.096930199352663
-0.754402615201364,0.103341333609027
-0.744068332801345,0.109114286901529
-0.733734050401327,0.114337035499772
-0.723399768001308,0.119120234762303
-0.713065485601289,0.123610774779989
-0.70273120320127,0.128006981569212
-0.692396920801252,0.13253874481406
-0.682062638401233,0.137343979434796
-0.671728356001214,0.142478978930794
-0.661394073601196,0.147957171392415
-0.651059791201177,0.153773226203484
-0.640725508801158,0.159895189677239
-0.63039122640114,0.166215805178975
-0.620056944001121,0.17250929825938
-0.609722661601102,0.178591785189658
-0.599388379201084,0.184360971458625
-0.589054096801065,0.189770329844947
-0.578719814401046,0.194796305708294
-0.568385532001028,0.199417144044997
-0.558051249601009,0.203606657552325
-0.54771696720099,0.207347165432578
-0.537382684800972,0.210666437499199
-0.527048402400953,0.21367762246702
-0.516714120000934,0.216544204434573
-0.506379837600915,0.219440309083658
-0.496045555200897,0.222559629804595
-0.485711272800878,0.226147294181123
-0.475376990400859,0.230505664795878
-0.465042708000841,0.235908483343162
-0.454708425600822,0.242421858168634
-0.444374143200803,0.249926592007187
-0.434039860800785,0.258334603507841
-0.423705578400766,0.26766465514519
-0.413371296000747,0.0167461554927828
-0.403037013600729,0.0163096545173686
-0.39270273120071,0.0157809035044504
-0.382368448800691,0.0151944125755388
-0.372034166400673,0.0145939944500039
-0.361699884000654,0.0140129815510885
-0.351365601600635,0.013460514125817
-0.341031319200617,0.0129341087318543
-0.330697036800598,0.0124288245445438
-0.320362754400579,0.0119402952128427
-0.31002847200056,0.0114665445604019
-0.299694189600542,0.0110110743572527
-0.289359907200523,0.0105852079549958
-0.279025624800504,0.0101986817258809
-0.268691342400486,0.00985767740733716
-0.258357060000467,0.00956544942073936
-0.248022777600448,0.00932345663212754
-0.23768849520043,0.00913228371630492
-0.227354212800411,0
-0.217019930400392,0
-0.206685648000374,0
-0.196351365600355,0
-0.186017083200336,0
-0.175682800800318,0
-0.165348518400299,0
-0.15501423600028,0
-0.144679953600262,0
-0.134345671200243,0
-0.124011388800224,0
-0.113677106400206,0
-0.103342824000187,0
-0.0930085416001682,0
-0.0826742592001495,0
-0.0723399768001308,0
-0.0620056944001121,0
-0.0516714120000934,0
-0.0413371296000747,0
-0.031002847200056,0
-0.0206685648000374,0
-0.0103342824000187,0
0,0
0.0103342824000187,0
0.0206685648000374,0
0.031002847200056,0
0.0413371296000747,0
0.0516714120000934,0
0.0620056944001121,0
0.0723399768001308,0
0.0826742592001495,0
0.0930085416001682,0
0.103342824000187,0
0.113677106400206,0
0.124011388800224,0
0.134345671200243,0
0.144679953600262,0
0.15501423600028,0
0.165348518400299,0
0.175682800800318,0
0.186017083200336,0
0.196351365600355,0
0.206685648000374,0
0.217019930400392,0
0.227354212800411,0.0095957955464094
0.23768849520043,0.00959525423478874
0.248022777600448,0.00964279368202968
0.258357060000467,0.00975166816942313
0.268691342400486,0.00993422752538714
0.279025624800504,0.010201899365417
0.289359907200523,0.0105647599709808
0.299694189600542,0.0110294204555246
0.31002847200056,0.0116003577798414
0.320362754400579,0.0122778617129868
0.330697036800598,0.0130609351925165
0.341031319200617,0.0139520791839606
0.351365601600635,0.0149596606074705
0.361699884000654,0.0160946473493616
0.372034166400673,0.0173644058713335
0.382368448800691,0.0187839522617097
0.39270273120071,0.020386274471892
0.403037013600729,0.0222213803832068
0.413371296000747,0.276352925099735
0.423705578400766,0.267049171649373
0.434039860800785,0.258954047405929
0.444374143200803,0.252214994474581
0.454708425600822,0.247020394021693
0.465042708000841,0.24332300214899
0.475376990400859,0.240780415276874
0.485711272800878,0.23898641126455
0.496045555200897,0.237591108563505
0.506379837600915,0.236300705005653
0.516714120000934,0.234839916902071
0.527048402400953,0.232941958893041
0.537382684800972,0.230406799698422
0.54771696720099,0.227181891038698
0.558051249601009,0.223293393262892
0.568385532001028,0.218783985343049
0.578719814401046,0.213689540537254
0.589054096801065,0.208043648292715
0.599388379201084,0.201900834972324
0.609722661601102,0.195372798025366
0.620056944001121,0.188656888095483
0.63039122640114,0.181993024695954
0.640725508801158,0.175481823888294
0.651059791201177,0.169144423703369
0.661394073601196,0.162984785992907
0.671728356001214,0.157001969307268
0.682062638401233,0.151163752165574
0.692396920801252,0.145359589560878
0.70273120320127,0.139378704558015
0.713065485601289,0.133037058690557
0.723399768001308,0.126198335445475
0.733734050401327,0.118760012871439
0.744068332801345,0.110641318471831
0.754402615201364,0.101784765380657
0.764736897601383,0.0921807154077288
0.775071180001401,0.0819318909888049
0.78540546240142,0.0713666456747784
0.795739744801439,0.0611197288056167
0.806074027201457,0.0519409351604366
0.816408309601476,0.0447392738551626
0.826742592001495,0.040540091638626
0.837076874401513,0.0400045909730971
0.847411156801532,0.042773141341824
0.857745439201551,0.0476312534425219
0.868079721601569,0.0533191381432521
0.878414004001588,0.0590497152379098
0.888748286401607,0.0644371346151354
0.899082568801625,0.0693129912021982
0.909416851201644,0.073613446273578
0.919751133601663,0.0773260348401316
0.930085416001681,0.0804654462040145
0.9404196984017,0.0830614408276901
0.950753980801719,0.0851519923508538
0.961088263201738,0.0867790586731881
0.971422545601756,0.0879859171717199
0.981756828001775,0.0888155078820066
0.992091110401794,0.0893094280006971
1.00242539280181,0.0895073356601971
1.01275967520183,0.0894466030498716
1.02309395760185,0.089162119627647
1.03342824000187,0.0886861869207307
1.04376252240189,0.0880484729938089
1.05409680480191,0.087276009362105
1.06443108720192,0.0863932221119429
1.07476536960194,0.0854219922752001
1.08509965200196,0.0843817429620925
1.09543393440198,0.0832895503958884
1.105768216802,0.082160276710408
1.11610249920202,0.0810067215950299
1.12643678160204,0.0798397900134727
1.13677106400206,0.0786686726474214
1.14710534640207,0.0775010358147078
1.15743962880209,0.0763432176078832
1.16777391120211,0.0752004264645493
1.17810819360213,0.0740769388554163
1.18844247600215,0.072976292013168
1.19877675840217,0.0719014686412497
1.20911104080219,0.0708549461779093
1.2194453232022,0.069829247760452
1.22977960560222,0.0687676927951764
1.24011388800224,0.0675130269452895
1.25044817040226,0.0657567467601735
1.26078245280228,0.0630042502086425
1.2711167352023,0.0585927124160321
1.28145101760232,0.0518256375242366
1.29178530000234,0.042293704692258
1.30211958240235,0.0303972764746136
1.31245386480237,0.0179125309770314
1.32278814720239,0.00775066065667959
1.33312242960241,0.00207957402125018
1.34345671200243,0.000295631700314805
1.35379099440245,2.24701397552527e-05

==> 3d/11/full.csv <==
x,e
-1.35379099440245,2.40868162236736e-05
-1.34345671200243,0.000308054008287429
-1.33312242960241,0.00210442222838542
-1.32278814720239,0.00774830294915897
-1.31245386480237,0.0180582863311267
-1.30211958240235,0.0307995020177365
-1.29178530000233,0.0427514762848968
-1.28145101760232,0.0521351423393812
-1.2711167352023,0.0586579081871463
-1.26078245280228,0.0628068881811934
-1.25044817040226,0.0653115745793546
-1.24011388800224,0.0668415171469997
-1.22977960560222,0.0678876401968289
-1.2194453232022,0.0687526061034573
-1.20911104080218,0.0695889612680981
-1.19877675840217,0.0704506007076767
-1.18844247600215,0.0713435537002851
-1.17810819360213,0.0722640962917292
-1.16777391120211,0.0732078601374006
-1.15743962880209,0.074169810117992
-1.14710534640207,0.0751440888537979
-1.13677106400205,0.0761238494746069
-1.12643678160204,0.0771010806617091
-1.11610249920202,0.0780664279918583
-1.105768216802,0.0790090154908306
-1.09543393440198,0.0799162716886335
-1.08509965200196,0.0807737642214107
-1.07476536960194,0.0815650469675586
-1.06443108720192,0.0822715236167487
-1.0540968048019,0.0828723318304853
-1.04376252240189,0.0833442520357669
-1.03342824000187,0.0836616453529584
-1.02309395760185,0.0837964263342341
-1.01275967520183,0.0837180788462694
-1.00242539280181,0.0833937284399806
-0.992091110401791,0.0827882942559308
-0.981756828001775,0.0818647600729166
-0.971422545601756,0.0805846308824251
-0.961088263201737,0.0789086815644463
-0.950753980801719,0.0767981592747523
-0.9404196984017,0.0742166719356601
-0.930085416001681,0.0711330888425842
-0.919751133601662,0.0675259499787564
-0.909416851201644,0.0633903573033239
-0.899082568801625,0.0587498109218116
-0.888748286401606,0.0536796198601781
-0.878414004001588,0.0483577701947102
-0.868079721601569,0.0431705915254007
-0.85774543920155,0.0388748885464222
-0.847411156801532,0.0366220435728612
-0.837076874401513,0.0374194890240952
-0.826742592001494,0.0414376908213868
-0.816408309601476,0.0479974455468928
-0.806074027201457,0.0561823548180236
-0.795739744801438,0.0652109006789258
-0.78540546240142,0.0744430530171625
-0.775071180001401,0.0833317729276808
-0.764736897601382,0.0915936862914355
-0.754402615201364,0.0991437715282583
-0.744068332801345,0.105998293451173
-0.733734050401326,0.112218892088463
-0.723399768001308,0.117891608918949
-0.713065485601289,0.123126702134245
-0.70273120320127,0.128071260832175
-0.692396920801251,0.132923535920382
-0.682062638401233,0.137912564333907
-0.671728356001214,0.143174503724578
-0.661394073601195,0.148764577802298
-0.651059791201177,0.154696424756965
-0.640725508801158,0.160965219852588
-0.630391226401139,0.167536568911505
-0.620056944001121,0.174292013826388
-0.609722661601102,0.180983324281276
-0.599388379201083,0.187414800145472
-0.589054096801065,0.193481431539364
-0.578719814401046,0.199137505361728
-0.568385532001027,0.204359909383043
-0.558051249601009,0.209124791555704
-0.54771696720099,0.213400279402445
-0.537382684800971,0.217159597739302
-0.527048402400953,0.220420509808643
-0.516714120000934,0.223289390372167
-0.506379837600915,0.225916851088325
-0.496045555200896,0.228460058300189
-0.485711272800878,0.231096536451475
-0.475376990400859,0.234061211340654
-0.46504270800084,0.237656612350255
-0.454708425600822,0.242166705744659
-0.444374143200803,0.247668047935259
-0.434039860800784,0.254042132070344
-0.423705578400766,0.261192728186524
-0.413371296000747,0.269124226216006
-0.403037013600728,0.277928751068812
-0.39270273120071,0.287746593161467
-0.382368448800691,0.298723877308481
-0.372034166400672,0.310972973974448
-0.361699884000654,0.324542666903904
-0.351365601600635,0.339427995905213
-0.341031319200616,0.355727489864602
-0.330697036800598,0.373543761295994
-0.320362754400579,0.39293086435617
-0.31002847200056,0.413901468195884
-0.299694189600541,0.436417933465177
-0.289359907200523,0.460275020931139
-0.279025624800504,0.484940413628295
-0.268691342400485,0.509931754599787
-0.258357060000467,0.535045608951289
-0.248022777600448,0.560332547975059
-0.237688495200429,0.586002479101278
-0.227354212800411,0.612331403729644
-0.217019930400392,0.639560951709816
-0.206685648000373,0.667757816016481
-0.196351365600355,0.696624499469134
-0.186017083200336,0.725397007516289
-0.175682800800317,0.753373657339014
-0.165348518400299,0.780011296135735
-0.15501423600028,0.804902040919442
-0.144679953600261,0.827786699338422
-0.134345671200243,0.848625422063047
-0.124011388800224,0.867614412051621
-0.113677106400205,0.885022697112466
-0.103342824000187,0.901000569209542
-0.0930085416001683,0.915682609792763
-0.0826742592001495,0.929239434368571
-0.0723399768001308,0.941878790940008
-0.0620056944001121,0.953815396525947
-0.0516714120000934,0.965201467575537
-0.0413371296000747,0.975989930562892
-0.031002847200056,0.985722643255749
-0.0206685648000373,0.993411598669525
-0.0103342824000187,0.998285219870091
0,0.99994675976888
0.0103342824000187,0.998285219869992
0.0206685648000374,0.993411598669328
0.0310028472000561,0.985722643255457
0.0413371296000747,0.975989930562511
0.0516714120000934,0.965201467575073
0.0620056944001121,0.953815396525405
0.0723399768001308,0.941878790939395
0.0826742592001495,0.929239434367895
0.0930085416001682,0.915682609792031
0.103342824000187,0.901000569208767
0.113677106400206,0.885022697111661
0.124011388800225,0.867614412050806
0.134345671200243,0.848625422062247
0.144679953600262,0.827786699337666
0.155014236000281,0.804902040918762
0.165348518400299,0.780011296135164
0.175682800800318,0.753373657338588
0.186017083200337,0.725397007516042
0.196351365600355,0.696624499469099
0.206685648000374,0.667757816016691
0.217019930400393,0.639560951710309
0.227354212800411,0.612331403730458
0.23768849520043,0.586002479102453
0.248022777600449,0.560332547976634
0.258357060000467,0.5350456089533
0.268691342400486,0.509931754602257
0.279025624800505,0.484940413631232
0.289359907200523,0.460275020934522
0.299694189600542,0.436417933468939
0.310028472000561,0.4139014681999
0.320362754400579,0.392930864360279
0.330697036800598,0.373543761300001
0.341031319200617,0.355727489868292
0.351365601600636,0.339427995908376
0.361699884000654,0.324542666906352
0.372034166400673,0.310972973976008
0.382368448800692,0.298723877309
0.39270273120071,0.287746593160826
0.403037013600729,0.277928751066916
0.413371296000748,0.269124226212787
0.423705578400766,0.261192728181977
0.434039860800785,0.25404213206453
0.444374143200804,0.247668047928312
0.454708425600822,0.242166705736838
0.465042708000841,0.237656612341969
0.47537699040086,0.234061211332431
0.485711272800878,0.231096536443918
0.496045555200897,0.228460058293926
0.506379837600916,0.225916851083951
0.516714120000934,0.223289390370222
0.527048402400953,0.220420509809576
0.537382684800972,0.217159597743468
0.547716967200991,0.213400279410147
0.558051249601009,0.20912479156718
0.568385532001028,0.204359909398485
0.578719814401047,0.199137505381307
0.589054096801065,0.193481431563131
0.599388379201084,0.187414800173343
0.609722661601103,0.180983324313037
0.620056944001121,0.174292013861477
0.63039122640114,0.16753656894893
0.640725508801159,0.160965219890973
0.651059791201177,0.154696424794462
0.661394073601196,0.148764577836838
0.671728356001215,0.143174503754136
0.682062638401233,0.137912564356398
0.692396920801252,0.132923535934096
0.702731203201271,0.128071260835908
0.713065485601289,0.123126702126925
0.723399768001308,0.117891608900152
0.733734050401327,0.112218892058104
0.744068332801346,0.105998293409061
0.754402615201364,0.0991437714753581
0.764736897601383,0.0915936862291522
0.775071180001402,0.0833317728575002
0.78540546240142,0.0744430529431525
0.795739744801439,0.0652109006067039
0.806074027201458,0.0561823547550192
0.816408309601476,0.0479974455061122
0.826742592001495,0.0414376908180339
0.837076874401514,0.0374194890712557
0.847411156801532,0.0366220436733442
0.857745439201551,0.0388748886849282
0.86807972160157,0.0431705916843211
0.878414004001588,0.0483577703583805
0.888748286401607,0.053679620016882
0.899082568801626,0.0587498110693917
0.909416851201644,0.0633903574360401
0.919751133601663,0.0675259500922523
0.930085416001682,0.0711330889375247
0.9404196984017,0.0742166720102307
0.950753980801719,0.0767981593270196
0.961088263201738,0.078908681596913
0.971422545601757,0.080584630894351
0.981756828001775,0.0818647600659398
0.992091110401794,0.0827882942320529
1.00242539280181,0.0833937284006835
1.01275967520183,0.0837180787986139
1.02309395760185,0.0837964262802755
1.03342824000187,0.0836616452972251
1.04376252240189,0.0833442519889761
1.05409680480191,0.0828723317986829
1.06443108720193,0.0822715236093395
1.07476536960194,0.0815650469974302
1.08509965200196,0.0807737643024301
1.09543393440198,0.0799162718365637
1.105768216802,0.0790090157240415
1.11610249920202,0.0780664283350614
1.12643678160204,0.0771010811378662
1.13677106400206,0.0761238501115618
1.14710534640208,0.0751440896865262
1.15743962880209,0.0741698111816789
1.16777391120211,0.0732078614709474
1.17810819360213,0.0722640979360407
1.18844247600215,0.0713435556994604
1.19877675840217,0.0704506031016099
1.20911104080219,0.0695890816327322
1.21944532320221,0.0687623074089838
1.22977960560222,0.0679637908711744
1.24011388800224,0.0671384462222808
1.25044817040226,0.0661308688905214
1.26078245280228,0.0646329724095063
1.2711167352023,0.0621454782367105
1.28145101760232,0.0579890433846414
1.29178530000234,0.0514290017189007
1.30211958240236,0.0419915890148136
1.31245386480237,0.0300190145344027
1.32278814720239,0.0173689913866394
1.33312242960241,0.00731861323726219
1.34345671200243,0.001970680027247
1.35379099440245,0.000291091232607516
1.36412527680247,2.31794319704893e-05

==> 3d/asm.csv <==
x,e
-2.0669,1.9765e-06
-2.0565,2.3341e-06
-2.0462,2.7497e-06
-2.0359,3.2325e-06
-2.0255,3.7911e-06
-2.0152,4.4305e-06
-2.0049,5.147e-06
-1.9945,5.9349e-06
-1.9842,6.7878e-06
-1.9738,7.6974e-06
-1.9635,8.6517e-06
-1.9532,9.6321e-06
-1.9428,1.0614e-05
-1.9325,1.1569e-05
-1.9222,1.248e-05
-1.9118,1.3335e-05
-1.9015,1.412e-05
-1.8912,1.4819e-05
-1.8808,1.5415e-05
-1.8705,1.5888e-05
-1.8602,1.623e-05
-1.8498,1.6448e-05
-1.8395,1.6583e-05
-1.8292,1.6743e-05
-1.8188,1.7144e-05
-1.8085,1.8133e-05
-1.7982,2.0133e-05
-1.7878,2.3499e-05
-1.7775,2.8399e-05
-1.7672,3.4862e-05
-1.7568,4.2942e-05
-1.7465,5.2752e-05
-1.7362,6.4452e-05
-1.7258,7.8244e-05
-1.7155,9.4367e-05
-1.7052,0.00011309
-1.6948,0.00013465
-1.6845,0.00015914
-1.6742,0.00018627
-1.6638,0.00021568
-1.6535,0.00024698
-1.6432,0.00027975
-1.6328,0.00031345
-1.6225,0.00034738
-1.6121,0.00038061
-1.6018,0.00041217
-1.5915,0.00044152
-1.5811,0.00046836
-1.5708,0.00049248
-1.5605,0.00051363
-1.5501,0.0005316
-1.5398,0.00054624
-1.5295,0.0005576
-1.5191,0.0005662
-1.5088,0.0005731
-1.4985,0.00058022
-1.4881,0.00059093
-1.4778,0.00061038
-1.4675,0.00064508
-1.4571,0.00070146
-1.4468,0.00078368
-1.4365,0.00089317
-1.4261,0.001031
-1.4158,0.001199
-1.4055,0.0013994
-1.3951,0.0016347
-1.3848,0.001908
-1.3745,0.0022225
-1.3641,0.002581
-1.3538,0.0029835
-1.3435,0.0034237
-1.3331,0.0038936
-1.3228,0.0043846
-1.3125,0.0048881
-1.3021,0.0053949
-1.2918,0.0058934
-1.2815,0.0063696
-1.2711,0.0068082
-1.2608,0.0072015
-1.2504,0.0075469
-1.2401,0.007844
-1.2298,0.0080927
-1.2194,0.0082943
-1.2091,0.0084516
-1.1988,0.0085722
-1.1884,0.00867
-1.1781,0.0087656
-1.1678,0.0088832
-1.1574,0.0090531
-1.1471,0.0093138
-1.1368,0.0097077
-1.1264,0.010271
-1.1161,0.011019
-1.1058,0.011944
-1.0954,0.01304
-1.0851,0.014314
-1.0748,0.015783
-1.0644,0.017467
-1.0541,0.019389
-1.0438,0.021577
-1.0334,0.024053
-1.0231,0.026826
-1.0128,0.029861
-1.0024,0.033094
-0.99209,0.036454
-0.98176,0.039867
-0.97142,0.043262
-0.96109,0.046561
-0.95075,0.049663
-0.94042,0.052455
-0.93009,0.054878
-0.91975,0.056919
-0.90942,0.05858
-0.89908,0.059873
-0.88875,0.060815
-0.87841,0.061436
-0.86808,0.06179
-0.85775,0.061982
-0.84741,0.062167
-0.83708,0.062495
-0.82674,0.063112
-0.81641,0.064164
-0.80607,0.065795
-0.79574,0.068108
-0.78541,0.071102
-0.77507,0.074634
-0.76474,0.078556
-0.7544,0.082787
-0.74407,0.087313
-0.73373,0.09216
-0.7234,0.097382
-0.71307,0.10306
-0.70273,0.1093
-0.6924,0.11622
-0.68206,0.12389
-0.67173,0.13226
-0.66139,0.14118
-0.65106,0.15049
-0.64073,0.16001
-0.63039,0.16956
-0.62006,0.17891
-0.60972,0.18771
-0.59939,0.19576
-0.58905,0.20298
-0.57872,0.20939
-0.56839,0.215
-0.55805,0.21982
-0.54772,0.22386
-0.53738,0.22712
-0.52705,0.22965
-0.51671,0.23159
-0.50638,0.23315
-0.49605,0.23453
-0.48571,0.23596
-0.47538,0.23771
-0.46504,0.24016
-0.45471,0.24363
-0.44437,0.24826
-0.43404,0.25394
-0.42371,0.26055
-0.41337,0.26809
-0.40304,0.27662
-0.3927,0.28627
-0.38237,0.29717
-0.37203,0.30942
-0.3617,0.32305
-0.35137,0.33806
-0.34103,0.35454
-0.3307,0.37257
-0.32036,0.39221
-0.31003,0.41344
-0.29969,0.43623
-0.28936,0.46034
-0.27903,0.48523
-0.26869,0.5104
-0.25836,0.53565
-0.24802,0.56103
-0.23769,0.58676
-0.22735,0.6131
-0.21702,0.64031
-0.20669,0.66846
-0.19635,0.69726
-0.18602,0.72596
-0.17568,0.75386
-0.16535,0.78045
-0.15501,0.8053
-0.14468,0.82817
-0.13435,0.84902
-0.12401,0.86804
-0.11368,0.88548
-0.10334,0.90147
-0.093009,0.91616
-0.082674,0.92971
-0.07234,0.94232
-0.062006,0.95421
-0.051671,0.96554
-0.041337,0.97625
-0.031003,0.9859
-0.020669,0.99352
-0.010334,0.99835
0,1
0.010334,0.99835
0.020669,0.99352
0.031003,0.9859
0.041337,0.97625
0.051671,0.96554
0.062006,0.95421
0.07234,0.94232
0.082674,0.92971
0.093009,0.91616
0.10334,0.90147
0.11368,0.88548
0.12401,0.86804
0.13435,0.84902
0.14468,0.82817
0.15501,0.8053
0.16535,0.78045
0.17568,0.75386
0.18602,0.72596
0.19635,0.69726
0.20669,0.66846
0.21702,0.64031
0.22735,0.6131
0.23769,0.58676
0.24802,0.56103
0.25836,0.53565
0.26869,0.5104
0.27903,0.48523
0.28936,0.46034
0.29969,0.43623
0.31003,0.41344
0.32036,0.39221
0.3307,0.37257
0.34103,0.35454
0.35137,0.33806
0.3617,0.32305
0.37203,0.30942
0.38237,0.29717
0.3927,0.28627
0.40304,0.27662
0.41337,0.26809
0.42371,0.26055
0.43404,0.25394
0.44437,0.24826
0.45471,0.24363
0.46504,0.24016
0.47538,0.23771
0.48571,0.23596
0.49605,0.23453
0.50638,0.23315
0.51671,0.23159
0.52705,0.22965
0.53738,0.22712
0.54772,0.22386
0.55805,0.21982
0.56839,0.215
0.57872,0.20939
0.58905,0.20298
0.59939,0.19576
0.60972,0.18771
0.62006,0.17891
0.63039,0.16956
0.64073,0.16001
0.65106,0.15049
0.66139,0.14118
0.67173,0.13226
0.68206,0.12389
0.6924,0.11622
0.70273,0.1093
0.71307,0.10306
0.7234,0.097382
0.73373,0.09216
0.74407,0.087313
0.7544,0.082787
0.76474,0.078556
0.77507,0.074634
0.78541,0.071102
0.79574,0.068108
0.80607,0.065795
0.81641,0.064164
0.82674,0.063112
0.83708,0.062495
0.84741,0.062167
0.85775,0.061982
0.86808,0.06179
0.87841,0.061436
0.88875,0.060815
0.89908,0.059873
0.90942,0.05858
0.91975,0.056919
0.93009,0.054878
0.94042,0.052455
0.95075,0.049663
0.96109,0.046561
0.97142,0.043262
0.98176,0.039867
0.99209,0.036454
1.0024,0.033094
1.0128,0.029861
1.0231,0.026826
1.0334,0.024053
1.0438,0.021577
1.0541,0.019389
1.0644,0.017467
1.0748,0.015783
1.0851,0.014314
1.0954,0.01304
1.1058,0.011944
1.1161,0.011019
1.1264,0.010271
1.1368,0.0097077
1.1471,0.0093138
1.1574,0.0090531
1.1678,0.0088832
1.1781,0.0087656
1.1884,0.00867
1.1988,0.0085722
1.2091,0.0084516
1.2194,0.0082943
1.2298,0.0080927
1.2401,0.007844
1.2504,0.0075469
1.2608,0.0072015
1.2711,0.0068082
1.2815,0.0063696
1.2918,0.0058934
1.3021,0.0053949
1.3125,0.0048881
1.3228,0.0043846
1.3331,0.0038936
1.3435,0.0034237
1.3538,0.0029835
1.3641,0.002581
1.3745,0.0022225
1.3848,0.001908
1.3951,0.0016347
1.4055,0.0013994
1.4158,0.001199
1.4261,0.001031
1.4365,0.00089317
1.4468,0.00078368
1.4571,0.00070146
1.4675,0.00064508
1.4778,0.00061038
1.4881,0.00059093
1.4985,0.00058022
1.5088,0.0005731
1.5191,0.0005662
1.5295,0.0005576
1.5398,0.00054624
1.5501,0.0005316
1.5605,0.00051363
1.5708,0.00049248
1.5811,0.00046836
1.5915,0.00044152
1.6018,0.00041217
1.6121,0.00038061
1.6225,0.00034738
1.6328,0.00031345
1.6432,0.00027975
1.6535,0.00024698
1.6638,0.00021568
1.6742,0.00018627
1.6845,0.00015914
1.6948,0.00013465
1.7052,0.00011309
1.7155,9.4367e-05
1.7258,7.8244e-05
1.7362,6.4452e-05
1.7465,5.2752e-05
1.7568,4.2942e-05
1.7672,3.4862e-05
1.7775,2.8399e-05
1.7878,2.3499e-05
1.7982,2.0133e-05
1.8085,1.8133e-05
1.8188,1.7144e-05
1.8292,1.6743e-05
1.8395,1.6583e-05
1.8498,1.6448e-05
1.8602,1.623e-05
1.8705,1.5888e-05
1.8808,1.5415e-05
1.8912,1.4819e-05
1.9015,1.412e-05
1.9118,1.3335e-05
1.9222,1.248e-05
1.9325,1.1569e-05
1.9428,1.0614e-05
1.9532,9.6321e-06
1.9635,8.6517e-06
1.9738,7.6974e-06
1.9842,6.7878e-06
1.9945,5.9349e-06
2.0049,5.147e-06
2.0152,4.4305e-06
2.0255,3.7911e-06
2.0359,3.2325e-06
2.0462,2.7497e-06
2.0565,2.3341e-06

==> 3d/asm_big.csv <==
x,e
-2.5629,0.03988
-2.5526,0.040079
-2.5422,0.040211
-2.5319,0.040313
-2.5216,0.04044
-2.5112,0.040666
-2.5009,0.041048
-2.4906,0.04161
-2.4802,0.042349
-2.4699,0.043237
-2.4596,0.044232
-2.4492,0.045278
-2.4389,0.046301
-2.4286,0.047219
-2.4182,0.047968
-2.4079,0.048511
-2.3976,0.048832
-2.3872,0.048935
-2.3769,0.048837
-2.3666,0.048578
-2.3562,0.048224
-2.3459,0.047866
-2.3355,0.047605
-2.3252,0.047513
-2.3149,0.04763
-2.3045,0.047971
-2.2942,0.048526
-2.2839,0.049255
-2.2735,0.050087
-2.2632,0.050928
-2.2529,0.051691
-2.2425,0.052322
-2.2322,0.052795
-2.2219,0.053108
-2.2115,0.053279
-2.2012,0.053355
-2.1909,0.053406
-2.1805,0.053529
-2.1702,0.053811
-2.1599,0.054295
-2.1495,0.05499
-2.1392,0.055874
-2.1289,0.056904
-2.1185,0.058015
-2.1082,0.059121
-2.0979,0.060116
-2.0875,0.060915
-2.0772,0.061467
-2.0669,0.06175
-2.0565,0.061768
-2.0462,0.061546
-2.0359,0.06114
-2.0255,0.060639
-2.0152,0.060168
-2.0049,0.059859
-1.9945,0.059802
-1.9842,0.060044
-1.9738,0.060587
-1.9635,0.061402
-1.9532,0.062422
-1.9428,0.063546
-1.9325,0.064646
-1.9222,0.065609
-1.9118,0.066366
-1.9015,0.066885
-1.8912,0.067163
-1.8808,0.06723
-1.8705,0.067144
-1.8602,0.067
-1.8498,0.066924
-1.8395,0.067038
-1.8292,0.067414
-1.8188,0.068072
-1.8085,0.068994
-1.7982,0.070125
-1.7878,0.071383
-1.7775,0.07266
-1.7672,0.073826
-1.7568,0.074774
-1.7465,0.075437
-1.7362,0.075784
-1.7258,0.075822
-1.7155,0.075585
-1.7052,0.075149
-1.6948,0.074633
-1.6845,0.074202
-1.6742,0.074026
-1.6638,0.074225
-1.6535,0.074854
-1.6432,0.075911
-1.6328,0.07734
-1.6225,0.079036
-1.6121,0.080854
-1.6018,0.082619
-1.5915,0.084186
-1.5811,0.085459
-1.5708,0.08639
-1.5605,0.086969
-1.5501,0.087221
-1.5398,0.087213
-1.5295,0.08706
-1.5191,0.08693
-1.5088,0.086995
-1.4985,0.087369
-1.4881,0.088105
-1.4778,0.0892
-1.4675,0.090606
-1.4571,0.092231
-1.4468,0.093937
-1.4365,0.095551
-1.4261,0.096928
-1.4158,0.09798
-1.4055,0.098673
-1.3951,0.099022
-1.3848,0.099086
-1.3745,0.098974
-1.3641,0.098855
-1.3538,0.098948
-1.3435,0.099459
-1.3331,0.1005
-1.3228,0.10209
-1.3125,0.10416
-1.3021,0.1066
-1.2918,0.10924
-1.2815,0.11187
-1.2711,0.11425
-1.2608,0.11618
-1.2504,0.11756
-1.2401,0.11831
-1.2298,0.11845
-1.2194,0.11801
-1.2091,0.11709
-1.1988,0.11585
-1.1884,0.11458
-1.1781,0.1136
-1.1678,0.11315
-1.1574,0.11337
-1.1471,0.11432
-1.1368,0.11593
-1.1264,0.11808
-1.1161,0.12055
-1.1058,0.12307
-1.0954,0.1254
-1.0851,0.12739
-1.0748,0.12899
-1.0644,0.13024
-1.0541,0.13123
-1.0438,0.1321
-1.0334,0.13308
-1.0231,0.13441
-1.0128,0.13628
-1.0024,0.13878
-0.99209,0.14189
-0.98176,0.14545
-0.97142,0.14922
-0.96109,0.15292
-0.95075,0.15623
-0.94042,0.15882
-0.93009,0.16043
-0.91975,0.16087
-0.90942,0.16006
-0.89908,0.15797
-0.88875,0.15463
-0.87841,0.15018
-0.86808,0.1449
-0.85775,0.13932
-0.84741,0.13422
-0.83708,0.13039
-0.82674,0.12849
-0.81641,0.12893
-0.80607,0.13175
-0.79574,0.13668
-0.78541,0.14315
-0.77507,0.15052
-0.76474,0.15822
-0.7544,0.16589
-0.74407,0.17332
-0.73373,0.18042
-0.7234,0.18719
-0.71307,0.19366
-0.70273,0.19987
-0.6924,0.20581
-0.68206,0.21137
-0.67173,0.21641
-0.66139,0.2208
-0.65106,0.2244
-0.64073,0.2271
-0.63039,0.22876
-0.62006,0.22926
-0.60972,0.22842
-0.59939,0.22602
-0.58905,0.22193
-0.57872,0.21609
-0.56839,0.20856
-0.55805,0.19959
-0.54772,0.18973
-0.53738,0.18006
-0.52705,0.17239
-0.51671,0.16896
-0.50638,0.17149
-0.49605,0.1805
-0.48571,0.19518
-0.47538,0.21389
-0.46504,0.23482
-0.45471,0.25635
-0.44437,0.27727
-0.43404,0.2968
-0.42371,0.31453
-0.41337,0.33024
-0.40304,0.3438
-0.3927,0.3551
-0.38237,0.36402
-0.37203,0.37043
-0.3617,0.37419
-0.35137,0.37522
-0.34103,0.37365
-0.3307,0.36969
-0.32036,0.36363
-0.31003,0.35583
-0.29969,0.34676
-0.28936,0.33696
-0.27903,0.32683
-0.26869,0.3166
-0.25836,0.30659
-0.24802,0.29755
-0.23769,0.29082
-0.22735,0.28842
-0.21702,0.29297
-0.20669,0.30719
-0.19635,0.33285
-0.18602,0.36961
-0.17568,0.41567
-0.16535,0.46831
-0.15501,0.52459
-0.14468,0.58169
-0.13435,0.63723
-0.12401,0.68941
-0.11368,0.73721
-0.10334,0.78031
-0.093009,0.81885
-0.082674,0.85322
-0.07234,0.88385
-0.062006,0.91118
-0.051671,0.93553
-0.041337,0.95696
-0.031003,0.97504
-0.020669,0.9887
-0.010334,0.99715
1.3999e-15,1
0.010334,0.99715
0.020669,0.9887
0.031003,0.97504
0.041337,0.95696
0.051671,0.93553
0.062006,0.91118
0.07234,0.88385
0.082674,0.85322
0.093009,0.81885
0.10334,0.78031
0.11368,0.73721
0.12401,0.68941
0.13435,0.63723
0.14468,0.58169
0.15501,0.52459
0.16535,0.46831
0.17568,0.41567
0.18602,0.36961
0.19635,0.33285
0.20669,0.30719
0.21702,0.29297
0.22735,0.28842
0.23769,0.29082
0.24802,0.29755
0.25836,0.30659
0.26869,0.3166
0.27903,0.32683
0.28936,0.33696
0.29969,0.34676
0.31003,0.35583
0.32036,0.36363
0.3307,0.36969
0.34103,0.37365
0.35137,0.37522
0.3617,0.37419
0.37203,0.37043
0.38237,0.36402
0.3927,0.3551
0.40304,0.3438
0.41337,0.33024
0.42371,0.31453
0.43404,0.2968
0.44437,0.27727
0.45471,0.25635
0.46504,0.23482
0.47538,0.21389
0.48571,0.19518
0.49605,0.1805
0.50638,0.17149
0.51671,0.16896
0.52705,0.17239
0.53738,0.18006
0.54772,0.18973
0.55805,0.19959
0.56839,0.20856
0.57872,0.21609
0.58905,0.22193
0.59939,0.22602
0.60972,0.22842
0.62006,0.22926
0.63039,0.22876
0.64073,0.2271
0.65106,0.2244
0.66139,0.2208
0.67173,0.21641
0.68206,0.21137
0.6924,0.20581
0.70273,0.19987
0.71307,0.19366
0.7234,0.18719
0.73373,0.18042
0.74407,0.17332
0.7544,0.16589
0.76474,0.15822
0.77507,0.15052
0.78541,0.14315
0.79574,0.13668
0.80607,0.13175
0.81641,0.12893
0.82674,0.12849
0.83708,0.13039
0.84741,0.13422
0.85775,0.13932
0.86808,0.1449
0.87841,0.15018
0.88875,0.15463
0.89908,0.15797
0.90942,0.16006
0.91975,0.16087
0.93009,0.16043
0.94042,0.15882
0.95075,0.15623
0.96109,0.15292
0.97142,0.14922
0.98176,0.14545
0.99209,0.14189
1.0024,0.13878
1.0128,0.13628
1.0231,0.13441
1.0334,0.13308
1.0438,0.1321
1.0541,0.13123
1.0644,0.13024
1.0748,0.12899
1.0851,0.12739
1.0954,0.1254
1.1058,0.12307
1.1161,0.12055
1.1264,0.11808
1.1368,0.11593
1.1471,0.11432
1.1574,0.11337
1.1678,0.11315
1.1781,0.1136
1.1884,0.11458
1.1988,0.11585
1.2091,0.11709
1.2194,0.11801
1.2298,0.11845
1.2401,0.11831
1.2504,0.11756
1.2608,0.11618
1.2711,0.11425
1.2815,0.11187
1.2918,0.10924
1.3021,0.1066
1.3125,0.10416
1.3228,0.10209
1.3331,0.1005
1.3435,0.099459
1.3538,0.098948
1.3641,0.098855
1.3745,0.098974
1.3848,0.099086
1.3951,0.099022
1.4055,0.098673
1.4158,0.09798
1.4261,0.096928
1.4365,0.095551
1.4468,0.093937
1.4571,0.092231
1.4675,0.090606
1.4778,0.0892
1.4881,0.088105
1.4985,0.087369
1.5088,0.086995
1.5191,0.08693
1.5295,0.08706
1.5398,0.087213
1.5501,0.087221
1.5605,0.086969
1.5708,0.08639
1.5811,0.085459
1.5915,0.084186
1.6018,0.082619
1.6121,0.080854
1.6225,0.079036
1.6328,0.07734
1.6432,0.075911
1.6535,0.074854
1.6638,0.074225
1.6742,0.074026
1.6845,0.074202
1.6948,0.074633
1.7052,0.075149
1.7155,0.075585
1.7258,0.075822
1.7362,0.075784
1.7465,0.075437
1.7568,0.074774
1.7672,0.073826
1.7775,0.07266
1.7878,0.071383
1.7982,0.070125
1.8085,0.068994
1.8188,0.068072
1.8292,0.067414
1.8395,0.067038
1.8498,0.066924
1.8602,0.067
1.8705,0.067144
1.8808,0.06723
1.8912,0.067163
1.9015,0.066885
1.9118,0.066366
1.9222,0.065609
1.9325,0.064646
1.9428,0.063546
1.9532,0.062422
1.9635,0.061402
1.9738,0.060587
1.9842,0.060044
1.9945,0.059802
2.0049,0.059859
2.0152,0.060168
2.0255,0.060639
2.0359,0.06114
2.0462,0.061546
2.0565,0.061768
2.0669,0.06175
2.0772,0.061467
2.0875,0.060915
2.0979,0.060116
2.1082,0.059121
2.1185,0.058015
2.1289,0.056904
2.1392,0.055874
2.1495,0.05499
2.1599,0.054295
2.1702,0.053811
2.1805,0.053529
2.1909,0.053406
2.2012,0.053355
2.2115,0.053279
2.2219,0.053108
2.2322,0.052795
2.2425,0.052322
2.2529,0.051691
2.2632,0.050928
2.2735,0.050087
2.2839,0.049255
2.2942,0.048526
2.3045,0.047971
2.3149,0.04763
2.3252,0.047513
2.3355,0.047605
2.3459,0.047866
2.3562,0.048224
2.3666,0.048578
2.3769,0.048837
2.3872,0.048935
2.3976,0.048832
2.4079,0.048511
2.4182,0.047968
2.4286,0.047219
2.4389,0.046301
2.4492,0.045278
2.4596,0.044232
2.4699,0.043237
2.4802,0.042349
2.4906,0.04161
2.5009,0.041048
2.5112,0.040666
2.5216,0.04044
2.5319,0.040313
2.5422,0.040211
2.5526,0.040079

==> 3d/surf/full.csv <==
x,y,z
-0.52546,-1.0077,-59.332
-0.50102,-1.0077,-59.54
-0.47658,-1.0077,-59.807
-0.45214,-1.0077,-60.145
-0.4277,-1.0077,-60.56
-0.40326,-1.0077,-61.051
-0.37882,-1.0077,-61.617
-0.35438,-1.0077,-62.244
-0.32994,-1.0077,-62.915
-0.3055,-1.0077,-63.6
-0.28106,-1.0077,-64.272
-0.25662,-1.0077,-64.903
-0.23218,-1.0077,-65.478
-0.20774,-1.0077,-66.002
-0.1833,-1.0077,-66.492
-0.15886,-1.0077,-66.974
-0.13442,-1.0077,-67.471
-0.10998,-1.0077,-68.001
-0.08554,-1.0077,-68.573
-0.0611,-1.0077,-69.197
-0.03666,-1.0077,-69.88
-0.01222,-1.0077,-70.625
0.01222,-1.0077,-71.423
0.03666,-1.0077,-72.24
0.0611,-1.0077,-73.019
0.08554,-1.0077,-73.691
0.10998,-1.0077,-74.219
0.13442,-1.0077,-74.629
0.15886,-1.0077,-75.002
0.1833,-1.0077,-75.437
0.20774,-1.0077,-76.011
0.23218,-1.0077,-76.762
0.25662,-1.0077,-77.672
0.28106,-1.0077,-78.664
0.3055,-1.0077,-79.597
0.32994,-1.0077,-80.316
0.35438,-1.0077,-80.763
0.37882,-1.0077,-81.036
0.40326,-1.0077,-81.315
0.4277,-1.0077,-81.759
0.45214,-1.0077,-82.476
0.47658,-1.0077,-83.539
0.50102,-1.0077,-85.028
0.52546,-1.0077,-85.155
-0.52546,-0.98317,-58.749
-0.50102,-0.98317,-58.917
-0.47658,-0.98317,-59.158
-0.45214,-0.98317,-59.481
-0.4277,-0.98317,-59.892
-0.40326,-0.98317,-60.395
-0.37882,-0.98317,-60.986
-0.35438,-0.98317,-61.655
-0.32994,-0.98317,-62.382
-0.3055,-0.98317,-63.137
-0.28106,-0.98317,-63.885
-0.25662,-0.98317,-64.59
-0.23218,-0.98317,-65.231
-0.20774,-0.98317,-65.809
-0.1833,-0.98317,-66.344
-0.15886,-0.98317,-66.865
-0.13442,-0.98317,-67.394
-0.10998,-0.98317,-67.94
-0.08554,-0.98317,-68.506
-0.0611,-0.98317,-69.094
-0.03666,-0.98317,-69.721
-0.01222,-0.98317,-70.408
0.01222,-0.98317,-71.17
0.03666,-0.98317,-72
0.0611,-0.98317,-72.847
0.08554,-0.98317,-73.623
0.10998,-0.98317,-74.245
0.13442,-0.98317,-74.693
0.15886,-0.98317,-75.034
0.1833,-0.98317,-75.386
0.20774,-0.98317,-75.853
0.23218,-0.98317,-76.5
0.25662,-0.98317,-77.335
0.28106,-0.98317,-78.308
0.3055,-0.98317,-79.304
0.32994,-0.98317,-80.164
0.35438,-0.98317,-80.775
0.37882,-0.98317,-81.165
0.40326,-0.98317,-81.486
0.4277,-0.98317,-81.911
0.45214,-0.98317,-82.573
0.47658,-0.98317,-83.562
0.50102,-0.98317,-84.973
0.52546,-0.98317,-85.094
-0.52546,-0.95859,-58.143
-0.50102,-0.95859,-58.285
-0.47658,-0.95859,-58.509
-0.45214,-0.95859,-58.823
-0.4277,-0.95859,-59.236
-0.40326,-0.95859,-59.749
-0.37882,-0.95859,-60.362
-0.35438,-0.95859,-61.066
-0.32994,-0.95859,-61.841
-0.3055,-0.95859,-62.654
-0.28106,-0.95859,-63.466
-0.25662,-0.95859,-64.232
-0.23218,-0.95859,-64.924
-0.20774,-0.95859,-65.545
-0.1833,-0.95859,-66.124
-0.15886,-0.95859,-66.698
-0.13442,-0.95859,-67.289
-0.10998,-0.95859,-67.895
-0.08554,-0.95859,-68.493
-0.0611,-0.95859,-69.07
-0.03666,-0.95859,-69.642
-0.01222,-0.95859,-70.254
0.01222,-0.95859,-70.958
0.03666,-0.95859,-71.773
0.0611,-0.95859,-72.666
0.08554,-0.95859,-73.538
0.10998,-0.95859,-74.261
0.13442,-0.95859,-74.761
0.15886,-0.95859,-75.08
0.1833,-0.95859,-75.353
0.20774,-0.95859,-75.718
0.23218,-0.95859,-76.264
0.25662,-0.95859,-77.021
0.28106,-0.95859,-77.964
0.3055,-0.95859,-79.006
0.32994,-0.95859,-79.999
0.35438,-0.95859,-80.797
0.37882,-0.95859,-81.354
0.40326,-0.95859,-81.771
0.4277,-0.95859,-82.221
0.45214,-0.95859,-82.859
0.47658,-0.95859,-83.798
0.50102,-0.95859,-85.149
0.52546,-0.95859,-85.266
-0.52546,-0.93401,-57.569
-0.50102,-0.93401,-57.697
-0.47658,-0.93401,-57.911
-0.45214,-0.93401,-58.222
-0.4277,-0.93401,-58.635
-0.40326,-0.93401,-59.157
-0.37882,-0.93401,-59.788
-0.35438,-0.93401,-60.521
-0.32994,-0.93401,-61.338
-0.3055,-0.93401,-62.203
-0.28106,-0.93401,-63.069
-0.25662,-0.93401,-63.879
-0.23218,-0.93401,-64.598
-0.20774,-0.93401,-65.23
-0.1833,-0.93401,-65.826
-0.15886,-0.93401,-66.445
-0.13442,-0.93401,-67.118
-0.10998,-0.93401,-67.825
-0.08554,-0.93401,-68.505
-0.0611,-0.93401,-69.101
-0.03666,-0.93401,-69.622
-0.01222,-0.93401,-70.146
0.01222,-0.93401,-70.77
0.03666,-0.93401,-71.556
0.0611,-0.93401,-72.486
0.08554,-0.93401,-73.453
0.10998,-0.93401,-74.281
0.13442,-0.93401,-74.835
0.15886,-0.93401,-75.132
0.1833,-0.93401,-75.327
0.20774,-0.93401,-75.592
0.23218,-0.93401,-76.043
0.25662,-0.93401,-76.728
0.28106,-0.93401,-77.64
0.3055,-0.93401,-78.718
0.32994,-0.93401,-79.837
0.35438,-0.93401,-80.839
0.37882,-0.93401,-81.614
0.40326,-0.93401,-82.193
0.4277,-0.93401,-82.722
0.45214,-0.93401,-83.376
0.47658,-0.93401,-84.293
0.50102,-0.93401,-85.608
0.52546,-0.93401,-85.722
-0.52546,-0.90943,-57.067
-0.50102,-0.90943,-57.187
-0.47658,-0.90943,-57.394
-0.45214,-0.90943,-57.699
-0.4277,-0.90943,-58.111
-0.40326,-0.90943,-58.635
-0.37882,-0.90943,-59.277
-0.35438,-0.90943,-60.034
-0.32994,-0.90943,-60.891
-0.3055,-0.90943,-61.81
-0.28106,-0.90943,-62.732
-0.25662,-0.90943,-63.581
-0.23218,-0.90943,-64.3
-0.20774,-0.90943,-64.901
-0.1833,-0.90943,-65.466
-0.15886,-0.90943,-66.099
-0.13442,-0.90943,-66.854
-0.10998,-0.90943,-67.7
-0.08554,-0.90943,-68.517
-0.0611,-0.90943,-69.171
-0.03666,-0.90943,-69.641
-0.01222,-0.90943,-70.054
0.01222,-0.90943,-70.584
0.03666,-0.90943,-71.338
0.0611,-0.90943,-72.314
0.08554,-0.90943,-73.385
0.10998,-0.90943,-74.324
0.13442,-0.90943,-74.926
0.15886,-0.90943,-75.187
0.1833,-0.90943,-75.297
0.20774,-0.90943,-75.469
0.23218,-0.90943,-75.839
0.25662,-0.90943,-76.465
0.28106,-0.90943,-77.353
0.3055,-0.90943,-78.464
0.32994,-0.90943,-79.703
0.35438,-0.90943,-80.92
0.37882,-0.90943,-81.963
0.40326,-0.90943,-82.78
0.4277,-0.90943,-83.464
0.45214,-0.90943,-84.188
0.47658,-0.90943,-85.124
0.50102,-0.90943,-86.435
0.52546,-0.90943,-86.548
-0.52546,-0.88485,-56.66
-0.50102,-0.88485,-56.77
-0.47658,-0.88485,-56.965
-0.45214,-0.88485,-57.257
-0.4277,-0.88485,-57.655
-0.40326,-0.88485,-58.17
-0.37882,-0.88485,-58.812
-0.35438,-0.88485,-59.586
-0.32994,-0.88485,-60.482
-0.3055,-0.88485,-61.466
-0.28106,-0.88485,-62.465
-0.25662,-0.88485,-63.367
-0.23218,-0.88485,-64.074
-0.20774,-0.88485,-64.597
-0.1833,-0.88485,-65.071
-0.15886,-0.88485,-65.669
-0.13442,-0.88485,-66.493
-0.10998,-0.88485,-67.509
-0.08554,-0.88485,-68.524
-0.0611,-0.88485,-69.272
-0.03666,-0.88485,-69.673
-0.01222,-0.88485,-69.941
0.01222,-0.88485,-70.365
0.03666,-0.88485,-71.105
0.0611,-0.88485,-72.16
0.08554,-0.88485,-73.366
0.10998,-0.88485,-74.421
0.13442,-0.88485,-75.046
0.15886,-0.88485,-75.241
0.1833,-0.88485,-75.259
0.20774,-0.88485,-75.352
0.23218,-0.88485,-75.663
0.25662,-0.88485,-76.253
0.28106,-0.88485,-77.132
0.3055,-0.88485,-78.282
0.32994,-0.88485,-79.635
0.35438,-0.88485,-81.071
0.37882,-0.88485,-82.426
0.40326,-0.88485,-83.573
0.4277,-0.88485,-84.515
0.45214,-0.88485,-85.396
0.47658,-0.88485,-86.416
0.50102,-0.88485,-87.777
0.52546,-0.88485,-87.893
-0.52546,-0.86027,-56.345
-0.50102,-0.86027,-56.436
-0.47658,-0.86027,-56.606
-0.45214,-0.86027,-56.868
-0.4277,-0.86027,-57.234
-0.40326,-0.86027,-57.72
-0.37882,-0.86027,-58.344
-0.35438,-0.86027,-59.121
-0.32994,-0.86027,-60.053
-0.3055,-0.86027,-61.117
-0.28106,-0.86027,-62.233
-0.25662,-0.86027,-63.236
-0.23218,-0.86027,-63.943
-0.20774,-0.86027,-64.338
-0.1833,-0.86027,-64.647
-0.15886,-0.86027,-65.155
-0.13442,-0.86027,-66.029
-0.10998,-0.86027,-67.249
-0.08554,-0.86027,-68.535
-0.0611,-0.86027,-69.408
-0.03666,-0.86027,-69.682
-0.01222,-0.86027,-69.747
0.01222,-0.86027,-70.064
0.03666,-0.86027,-70.838
0.0611,-0.86027,-72.041
0.08554,-0.86027,-73.442
0.10998,-0.86027,-74.616
0.13442,-0.86027,-75.208
0.15886,-0.86027,-75.29
0.1833,-0.86027,-75.214
0.20774,-0.86027,-75.254
0.23218,-0.86027,-75.542
0.25662,-0.86027,-76.126
0.28106,-0.86027,-77.021
0.3055,-0.86027,-78.222
0.32994,-0.86027,-79.689
0.35438,-0.86027,-81.342
0.37882,-0.86027,-83.042
0.40326,-0.86027,-84.624
0.4277,-0.86027,-85.984
0.45214,-0.86027,-87.179
0.47658,-0.86027,-88.406
0.50102,-0.86027,-89.924
0.52546,-0.86027,-90.05
-0.52546,-0.83569,-56.1
-0.50102,-0.83569,-56.156
-0.47658,-0.83569,-56.281
-0.45214,-0.83569,-56.491
-0.4277,-0.83569,-56.801
-0.40326,-0.83569,-57.233
-0.37882,-0.83569,-57.813
-0.35438,-0.83569,-58.567
-0.32994,-0.83569,-59.518
-0.3055,-0.83569,-60.665
-0.28106,-0.83569,-61.943
-0.25662,-0.83569,-63.136
-0.23218,-0.83569,-63.894
-0.20774,-0.83569,-64.114
-0.1833,-0.83569,-64.171
-0.15886,-0.83569,-64.529
-0.13442,-0.83569,-65.443
-0.10998,-0.83569,-66.918
-0.08554,-0.83569,-68.576
-0.0611,-0.83569,-69.581
-0.03666,-0.83569,-69.595
-0.01222,-0.83569,-69.382
0.01222,-0.83569,-69.626
0.03666,-0.83569,-70.526
0.0611,-0.83569,-72
0.08554,-0.83569,-73.695
0.10998,-0.83569,-74.97
0.13442,-0.83569,-75.413
0.15886,-0.83569,-75.321
0.1833,-0.83569,-75.168
0.20774,-0.83569,-75.204
0.23218,-0.83569,-75.517
0.25662,-0.83569,-76.139
0.28106,-0.83569,-77.081
0.3055,-0.83569,-78.351
0.32994,-0.83569,-79.937
0.35438,-0.83569,-81.801
0.37882,-0.83569,-83.865
0.40326,-0.83569,-85.995
0.4277,-0.83569,-88.027
0.45214,-0.83569,-89.869
0.47658,-0.83569,-91.623
0.50102,-0.83569,-93.588
0.52546,-0.83569,-93.746
-0.52546,-0.81111,-55.888
-0.50102,-0.81111,-55.891
-0.47658,-0.81111,-55.953
-0.45214,-0.81111,-56.089
-0.4277,-0.81111,-56.32
-0.40326,-0.81111,-56.671
-0.37882,-0.81111,-57.176
-0.35438,-0.81111,-57.874
-0.32994,-0.81111,-58.807
-0.3055,-0.81111,-60.005
-0.28106,-0.81111,-61.453
-0.25662,-0.81111,-62.944
-0.23218,-0.81111,-63.875
-0.20774,-0.81111,-63.878
-0.1833,-0.81111,-63.575
-0.15886,-0.81111,-63.733
-0.13442,-0.81111,-64.696
-0.10998,-0.81111,-66.508
-0.08554,-0.81111,-68.682
-0.0611,-0.81111,-69.766
-0.03666,-0.81111,-69.258
-0.01222,-0.81111,-68.72
0.01222,-0.81111,-68.994
0.03666,-0.81111,-70.173
0.0611,-0.81111,-72.104
0.08554,-0.81111,-74.27
0.10998,-0.81111,-75.547
0.13442,-0.81111,-75.627
0.15886,-0.81111,-75.319
0.1833,-0.81111,-75.136
0.20774,-0.81111,-75.239
0.23218,-0.81111,-75.656
0.25662,-0.81111,-76.374
0.28106,-0.81111,-77.403
0.3055,-0.81111,-78.769
0.32994,-0.81111,-80.48
0.35438,-0.81111,-82.541
0.37882,-0.81111,-84.954
0.40326,-0.81111,-87.715
0.4277,-0.81111,-90.791
0.45214,-0.81111,-94.134
0.47658,-0.81111,-97.742
0.50102,-0.81111,-101.78
0.52546,-0.81111,-102.07
-0.52546,-0.78653,-55.676
-0.50102,-0.78653,-55.615
-0.47658,-0.78653,-55.601
-0.45214,-0.78653,-55.65
-0.4277,-0.78653,-55.785
-0.40326,-0.78653,-56.035
-0.37882,-0.78653,-56.439
-0.35438,-0.78653,-57.046
-0.32994,-0.78653,-57.912
-0.3055,-0.78653,-59.09
-0.28106,-0.78653,-60.6
-0.25662,-0.78653,-62.406
-0.23218,-0.78653,-63.765
-0.20774,-0.78653,-63.558
-0.1833,-0.78653,-62.759
-0.15886,-0.78653,-62.683
-0.13442,-0.78653,-63.726
-0.10998,-0.78653,-65.877
-0.08554,-0.78653,-68.761
-0.0611,-0.78653,-69.884
-0.03666,-0.78653,-68.344
-0.01222,-0.78653,-67.654
0.01222,-0.78653,-68.12
0.03666,-0.78653,-69.606
0.0611,-0.78653,-72.15
0.08554,-0.78653,-75.287
0.10998,-0.78653,-76.3
0.13442,-0.78653,-75.768
0.15886,-0.78653,-75.261
0.1833,-0.78653,-74.971
0.20774,-0.78653,-75.225
0.23218,-0.78653,-76.051
0.25662,-0.78653,-76.979
0.28106,-0.78653,-78.13
0.3055,-0.78653,-79.619
0.32994,-0.78653,-81.451
0.35438,-0.78653,-83.661
0.37882,-0.78653,-86.316
0.40326,-0.78653,-89.543
0.4277,-0.78653,-93.579
0.45214,-0.78653,-98.918
0.47658,-0.78653,-105.55
0.50102,-0.78653,-104.34
0.52546,-0.78653,-103.96
-0.52546,-0.76196,-55.445
-0.50102,-0.76196,-55.32
-0.47658,-0.76196,-55.231
-0.45214,-0.76196,-55.193
-0.4277,-0.76196,-55.229
-0.40326,-0.76196,-55.369
-0.37882,-0.76196,-55.653
-0.35438,-0.76196,-56.133
-0.32994,-0.76196,-56.88
-0.3055,-0.76196,-57.973
-0.28106,-0.76196,-59.399
-0.25662,-0.76196,-60.752
-0.23218,-0.76196,-60.692
-0.20774,-0.76196,-59.266
-0.1833,-0.76196,-60.691
-0.15886,-0.76196,-61.571
-0.13442,-0.76196,-62.493
-0.10998,-0.76196,-65.146
-0.08554,-0.76196,-67.303
-0.0611,-0.76196,-65.12
-0.03666,-0.76196,-66.381
-0.01222,-0.76196,-66.409
0.01222,-0.76196,-66.868
0.03666,-0.76196,-71.98
0.0611,-0.76196,-81.427
0.08554,-0.76196,-77.327
0.10998,-0.76196,-76.501
0.13442,-0.76196,-75.764
0.15886,-0.76196,-75.497
0.1833,-0.76196,-77.728
0.20774,-0.76196,-78.615
0.23218,-0.76196,-77.174
0.25662,-0.76196,-78.122
0.28106,-0.76196,-79.484
0.3055,-0.76196,-81.116
0.32994,-0.76196,-82.997
0.35438,-0.76196,-85.168
0.37882,-0.76196,-87.647
0.40326,-0.76196,-90.346
0.4277,-0.76196,-92.857
0.45214,-0.76196,-94.316
0.47658,-0.76196,-94.303
0.50102,-0.76196,-93.515
0.52546,-0.76196,-93.446
-0.52546,-0.73738,-55.198
-0.50102,-0.73738,-55.026
-0.47658,-0.73738,-54.879
-0.45214,-0.73738,-54.768
-0.4277,-0.73738,-54.715
-0.40326,-0.73738,-54.745
-0.37882,-0.73738,-54.895
-0.35438,-0.73738,-55.213
-0.32994,-0.73738,-55.767
-0.3055,-0.73738,-56.666
-0.28106,-0.73738,-58.059
-0.25662,-0.73738,-60.185
-0.23218,-0.73738,-58.64
-0.20774,-0.73738,-57.068
-0.1833,-0.73738,-58.086
-0.15886,-0.73738,-60.179
-0.13442,-0.73738,-62.166
-0.10998,-0.73738,-69.166
-0.08554,-0.73738,-61.007
-0.0611,-0.73738,-59.922
-0.03666,-0.73738,-62.638
-0.01222,-0.73738,-65.2
0.01222,-0.73738,-69.381
0.03666,-0.73738,-71.924
0.0611,-0.73738,-65.459
0.08554,-0.73738,-68.026
0.10998,-0.73738,-74.745
0.13442,-0.73738,-76.175
0.15886,-0.73738,-82.842
0.1833,-0.73738,-78.555
0.20774,-0.73738,-79.857
0.23218,-0.73738,-87.412
0.25662,-0.73738,-79.827
0.28106,-0.73738,-81.807
0.3055,-0.73738,-83.443
0.32994,-0.73738,-84.962
0.35438,-0.73738,-86.495
0.37882,-0.73738,-87.886
0.40326,-0.73738,-88.897
0.4277,-0.73738,-89.363
0.45214,-0.73738,-89.355
0.47658,-0.73738,-89.096
0.50102,-0.73738,-88.791
0.52546,-0.73738,-88.768
-0.52546,-0.7128,-54.957
-0.50102,-0.7128,-54.767
-0.47658,-0.7128,-54.589
-0.45214,-0.7128,-54.431
-0.4277,-0.7128,-54.308
-0.40326,-0.7128,-54.241
-0.37882,-0.7128,-54.255
-0.35438,-0.7128,-54.383
-0.32994,-0.7128,-54.662
-0.3055,-0.7128,-54.997
-0.28106,-0.7128,-57.13
-0.25662,-0.7128,-61.899
-0.23218,-0.7128,-58.535
-0.20774,-0.7128,-57.549
-0.1833,-0.7128,-56.625
-0.15886,-0.7128,-56.987
-0.13442,-0.7128,-64.713
-0.10998,-0.7128,-62.174
-0.08554,-0.7128,-59.912
-0.0611,-0.7128,-59.221
-0.03666,-0.7128,-59.047
-0.01222,-0.7128,-62.334
0.01222,-0.7128,-74.964
0.03666,-0.7128,-64.27
0.0611,-0.7128,-63.834
0.08554,-0.7128,-63.867
0.10998,-0.7128,-67.227
0.13442,-0.7128,-76.939
0.15886,-0.7128,-76.1
0.1833,-0.7128,-73.533
0.20774,-0.7128,-73.786
0.23218,-0.7128,-77.392
0.25662,-0.7128,-87.649
0.28106,-0.7128,-84.411
0.3055,-0.7128,-85.119
0.32994,-0.7128,-85.609
0.35438,-0.7128,-86.016
0.37882,-0.7128,-86.264
0.40326,-0.7128,-86.329
0.4277,-0.7128,-86.251
0.45214,-0.7128,-86.098
0.47658,-0.7128,-85.941
0.50102,-0.7128,-85.842
0.52546,-0.7128,-85.836
-0.52546,-0.68822,-54.744
-0.50102,-0.68822,-54.57
-0.47658,-0.68822,-54.395
-0.45214,-0.68822,-54.224
-0.4277,-0.68822,-54.063
-0.40326,-0.68822,-53.924
-0.37882,-0.68822,-53.82
-0.35438,-0.68822,-53.764
-0.32994,-0.68822,-53.763
-0.3055,-0.68822,-53.663
-0.28106,-0.68822,-55.188
-0.25662,-0.68822,-68.144
-0.23218,-0.68822,-58.943
-0.20774,-0.68822,-57.957
-0.1833,-0.68822,-56.676
-0.15886,-0.68822,-56.226
-0.13442,-0.68822,-64.594
-0.10998,-0.68822,-61.642
-0.08554,-0.68822,-60.084
-0.0611,-0.68822,-59.426
-0.03666,-0.68822,-59.247
-0.01222,-0.68822,-61.194
0.01222,-0.68822,-66.589
0.03666,-0.68822,-63.769
0.0611,-0.68822,-63.728
0.08554,-0.68822,-63.663
0.10998,-0.68822,-65.257
0.13442,-0.68822,-68.297
0.15886,-0.68822,-72.032
0.1833,-0.68822,-72.711
0.20774,-0.68822,-73.023
0.23218,-0.68822,-73.889
0.25662,-0.68822,-78.153
0.28106,-0.68822,-81.925
0.3055,-0.68822,-82.753
0.32994,-0.68822,-83.289
0.35438,-0.68822,-83.644
0.37882,-0.68822,-83.84
0.40326,-0.68822,-83.911
0.4277,-0.68822,-83.901
0.45214,-0.68822,-83.852
0.47658,-0.68822,-83.81
0.50102,-0.68822,-83.823
0.52546,-0.68822,-83.824
-0.52546,-0.66364,-54.561
-0.50102,-0.66364,-54.435
-0.47658,-0.66364,-54.3
-0.45214,-0.66364,-54.153
-0.4277,-0.66364,-53.996
-0.40326,-0.66364,-53.829
-0.37882,-0.66364,-53.653
-0.35438,-0.66364,-53.465
-0.32994,-0.66364,-53.253
-0.3055,-0.66364,-52.962
-0.28106,-0.66364,-52.623
-0.25662,-0.66364,-57.495
-0.23218,-0.66364,-65.413
-0.20774,-0.66364,-58.8
-0.1833,-0.66364,-57.875
-0.15886,-0.66364,-58.312
-0.13442,-0.66364,-60.33
-0.10998,-0.66364,-68.413
-0.08554,-0.66364,-60.794
-0.0611,-0.66364,-60.438
-0.03666,-0.66364,-61.228
-0.01222,-0.66364,-60.787
0.01222,-0.66364,-62.459
0.03666,-0.66364,-63.876
0.0611,-0.66364,-63.511
0.08554,-0.66364,-65.217
0.10998,-0.66364,-65.418
0.13442,-0.66364,-65.226
0.15886,-0.66364,-67.829
0.1833,-0.66364,-70.83
0.20774,-0.66364,-71.733
0.23218,-0.66364,-72.832
0.25662,-0.66364,-75.007
0.28106,-0.66364,-77.873
0.3055,-0.66364,-79.335
0.32994,-0.66364,-80.349
0.35438,-0.66364,-81.092
0.37882,-0.66364,-81.612
0.40326,-0.66364,-81.953
0.4277,-0.66364,-82.157
0.45214,-0.66364,-82.267
0.47658,-0.66364,-82.336
0.50102,-0.66364,-82.421
0.52546,-0.66364,-82.427
-0.52546,-0.63906,-54.384
-0.50102,-0.63906,-54.325
-0.47658,-0.63906,-54.256
-0.45214,-0.63906,-54.17
-0.4277,-0.63906,-54.064
-0.40326,-0.63906,-53.931
-0.37882,-0.63906,-53.761
-0.35438,-0.63906,-53.537
-0.32994,-0.63906,-53.228
-0.3055,-0.63906,-52.814
-0.28106,-0.63906,-52.36
-0.25662,-0.63906,-52.268
-0.23218,-0.63906,-57.281
-0.20774,-0.63906,-75.113
-0.1833,-0.63906,-60.303
-0.15886,-0.63906,-59.664
-0.13442,-0.63906,-59.413
-0.10998,-0.63906,-61.447
-0.08554,-0.63906,-66.37
-0.0611,-0.63906,-64.572
-0.03666,-0.63906,-61.339
-0.01222,-0.63906,-61.09
0.01222,-0.63906,-60.848
0.03666,-0.63906,-61.964
0.0611,-0.63906,-64.379
0.08554,-0.63906,-66.844
0.10998,-0.63906,-65.42
0.13442,-0.63906,-65.164
0.15886,-0.63906,-65.185
0.1833,-0.63906,-66.37
0.20774,-0.63906,-68.886
0.23218,-0.63906,-72.355
0.25662,-0.63906,-73.944
0.28106,-0.63906,-75.489
0.3055,-0.63906,-76.91
0.32994,-0.63906,-78.076
0.35438,-0.63906,-79.041
0.37882,-0.63906,-79.822
0.40326,-0.63906,-80.425
0.4277,-0.63906,-80.86
0.45214,-0.63906,-81.148
0.47658,-0.63906,-81.333
0.50102,-0.63906,-81.48
0.52546,-0.63906,-81.488
-0.52546,-0.61448,-54.162
-0.50102,-0.61448,-54.166
-0.47658,-0.61448,-54.167
-0.45214,-0.61448,-54.16
-0.4277,-0.61448,-54.14
-0.40326,-0.61448,-54.1
-0.37882,-0.61448,-54.03
-0.35438,-0.61448,-53.908
-0.32994,-0.61448,-53.69
-0.3055,-0.61448,-53.281
-0.28106,-0.61448,-52.627
-0.25662,-0.61448,-52.11
-0.23218,-0.61448,-53.341
-0.20774,-0.61448,-58.669
-0.1833,-0.61448,-65.727
-0.15886,-0.61448,-60.036
-0.13442,-0.61448,-59.818
-0.10998,-0.61448,-59.661
-0.08554,-0.61448,-60.319
-0.0611,-0.61448,-70.787
-0.03666,-0.61448,-62.247
-0.01222,-0.61448,-61.175
0.01222,-0.61448,-60.802
0.03666,-0.61448,-60.571
0.0611,-0.61448,-63.452
0.08554,-0.61448,-70.702
0.10998,-0.61448,-65.633
0.13442,-0.61448,-65.29
0.15886,-0.61448,-64.885
0.1833,-0.61448,-64.971
0.20774,-0.61448,-67.547
0.23218,-0.61448,-71.836
0.25662,-0.61448,-73.131
0.28106,-0.61448,-74.189
0.3055,-0.61448,-75.347
0.32994,-0.61448,-76.455
0.35438,-0.61448,-77.483
0.37882,-0.61448,-78.412
0.40326,-0.61448,-79.217
0.4277,-0.61448,-79.868
0.45214,-0.61448,-80.348
0.47658,-0.61448,-80.672
0.50102,-0.61448,-80.894
0.52546,-0.61448,-80.905
-0.52546,-0.5899,-53.839
-0.50102,-0.5899,-53.876
-0.47658,-0.5899,-53.921
-0.45214,-0.5899,-53.973
-0.4277,-0.5899,-54.033
-0.40326,-0.5899,-54.1
-0.37882,-0.5899,-54.174
-0.35438,-0.5899,-54.251
-0.32994,-0.5899,-54.322
-0.3055,-0.5899,-54.271
-0.28106,-0.5899,-53.418
-0.25662,-0.5899,-53.669
-0.23218,-0.5899,-53.702
-0.20774,-0.5899,-53.914
-0.1833,-0.5899,-59.387
-0.15886,-0.5899,-65.239
-0.13442,-0.5899,-60.673
-0.10998,-0.5899,-58.43
-0.08554,-0.5899,-57.541
-0.0611,-0.5899,-59.268
-0.03666,-0.5899,-73.102
-0.01222,-0.5899,-62.699
0.01222,-0.5899,-61.12
0.03666,-0.5899,-61.228
0.0611,-0.5899,-61.894
0.08554,-0.5899,-66.275
0.10998,-0.5899,-70.192
0.13442,-0.5899,-66.013
0.15886,-0.5899,-65.708
0.1833,-0.5899,-66.262
0.20774,-0.5899,-66.804
0.23218,-0.5899,-69.56
0.25662,-0.5899,-72.031
0.28106,-0.5899,-73.351
0.3055,-0.5899,-74.247
0.32994,-0.5899,-75.236
0.35438,-0.5899,-76.246
0.37882,-0.5899,-77.242
0.40326,-0.5899,-78.188
0.4277,-0.5899,-79.032
0.45214,-0.5899,-79.72
0.47658,-0.5899,-80.222
0.50102,-0.5899,-80.559
0.52546,-0.5899,-80.576
-0.52546,-0.56532,-53.391
-0.50102,-0.56532,-53.417
-0.47658,-0.56532,-53.46
-0.45214,-0.56532,-53.523
-0.4277,-0.56532,-53.608
-0.40326,-0.56532,-53.72
-0.37882,-0.56532,-53.867
-0.35438,-0.56532,-54.059
-0.32994,-0.56532,-54.313
-0.3055,-0.56532,-54.469
-0.28106,-0.56532,-57.13
-0.25662,-0.56532,-55.835
-0.23218,-0.56532,-53.994
-0.20774,-0.56532,-53.78
-0.1833,-0.56532,-53.979
-0.15886,-0.56532,-59.89
-0.13442,-0.56532,-66.709
-0.10998,-0.56532,-57.75
-0.08554,-0.56532,-57.654
-0.0611,-0.56532,-57.681
-0.03666,-0.56532,-59.834
-0.01222,-0.56532,-69.817
0.01222,-0.56532,-64.37
0.03666,-0.56532,-62.041
0.0611,-0.56532,-62.053
0.08554,-0.56532,-62.339
0.10998,-0.56532,-66.194
0.13442,-0.56532,-71.779
0.15886,-0.56532,-67.793
0.1833,-0.56532,-67.153
0.20774,-0.56532,-66.908
0.23218,-0.56532,-67.268
0.25662,-0.56532,-69.657
0.28106,-0.56532,-72.483
0.3055,-0.56532,-73.298
0.32994,-0.56532,-74.187
0.35438,-0.56532,-75.155
0.37882,-0.56532,-76.169
0.40326,-0.56532,-77.198
0.4277,-0.56532,-78.197
0.45214,-0.56532,-79.094
0.47658,-0.56532,-79.82
0.50102,-0.56532,-80.344
0.52546,-0.56532,-80.371
-0.52546,-0.54074,-52.844
-0.50102,-0.54074,-52.826
-0.47658,-0.54074,-52.831
-0.45214,-0.54074,-52.859
-0.4277,-0.54074,-52.913
-0.40326,-0.54074,-52.993
-0.37882,-0.54074,-53.099
-0.35438,-0.54074,-53.226
-0.32994,-0.54074,-53.359
-0.3055,-0.54074,-53.312
-0.28106,-0.54074,-54.916
-0.25662,-0.54074,-67.547
-0.23218,-0.54074,-54.341
-0.20774,-0.54074,-53.835
-0.1833,-0.54074,-53.987
-0.15886,-0.54074,-55.156
-0.13442,-0.54074,-61.024
-0.10998,-0.54074,-60.189
-0.08554,-0.54074,-57.323
-0.0611,-0.54074,-57.438
-0.03666,-0.54074,-57.517
-0.01222,-0.54074,-59.672
0.01222,-0.54074,-69.728
0.03666,-0.54074,-62.6
0.0611,-0.54074,-61.855
0.08554,-0.54074,-61.603
0.10998,-0.54074,-61.345
0.13442,-0.54074,-64.399
0.15886,-0.54074,-72.7
0.1833,-0.54074,-67.439
0.20774,-0.54074,-67.128
0.23218,-0.54074,-67.068
0.25662,-0.54074,-68.959
0.28106,-0.54074,-71.514
0.3055,-0.54074,-72.317
0.32994,-0.54074,-73.171
0.35438,-0.54074,-74.099
0.37882,-0.54074,-75.096
0.40326,-0.54074,-76.154
0.4277,-0.54074,-77.245
0.45214,-0.54074,-78.314
0.47658,-0.54074,-79.279
0.50102,-0.54074,-80.063
0.52546,-0.54074,-80.109
-0.52546,-0.51616,-52.259
-0.50102,-0.51616,-52.19
-0.47658,-0.51616,-52.146
-0.45214,-0.51616,-52.127
-0.4277,-0.51616,-52.133
-0.40326,-0.51616,-52.158
-0.37882,-0.51616,-52.192
-0.35438,-0.51616,-52.212
-0.32994,-0.51616,-52.18
-0.3055,-0.51616,-52.004
-0.28106,-0.51616,-51.466
-0.25662,-0.51616,-53.944
-0.23218,-0.51616,-65.18
-0.20774,-0.51616,-55.73
-0.1833,-0.51616,-54.412
-0.15886,-0.51616,-53.896
-0.13442,-0.51616,-54.436
-0.10998,-0.51616,-61.283
-0.08554,-0.51616,-60.343
-0.0611,-0.51616,-57.784
-0.03666,-0.51616,-57.713
-0.01222,-0.51616,-57.959
0.01222,-0.51616,-59.647
0.03666,-0.51616,-67.72
0.0611,-0.51616,-62.523
0.08554,-0.51616,-60.978
0.10998,-0.51616,-60.758
0.13442,-0.51616,-61.011
0.15886,-0.51616,-64.752
0.1833,-0.51616,-70.867
0.20774,-0.51616,-67.665
0.23218,-0.51616,-67.978
0.25662,-0.51616,-69.405
0.28106,-0.51616,-70.481
0.3055,-0.51616,-71.345
0.32994,-0.51616,-72.181
0.35438,-0.51616,-73.059
0.37882,-0.51616,-74.005
0.40326,-0.51616,-75.033
0.4277,-0.51616,-76.142
0.45214,-0.51616,-77.302
0.47658,-0.51616,-78.455
0.50102,-0.51616,-79.519
0.52546,-0.51616,-79.589
-0.52546,-0.49158,-51.704
-0.50102,-0.49158,-51.594
-0.47658,-0.49158,-51.514
-0.45214,-0.49158,-51.462
-0.4277,-0.49158,-51.436
-0.40326,-0.49158,-51.431
-0.37882,-0.49158,-51.435
-0.35438,-0.49158,-51.427
-0.32994,-0.49158,-51.371
-0.3055,-0.49158,-51.237
-0.28106,-0.49158,-51.105
-0.25662,-0.49158,-50.962
-0.23218,-0.49158,-55.829
-0.20774,-0.49158,-65.464
-0.1833,-0.49158,-54.476
-0.15886,-0.49158,-53.987
-0.13442,-0.49158,-54.089
-0.10998,-0.49158,-54.832
-0.08554,-0.49158,-60.271
-0.0611,-0.49158,-63.359
-0.03666,-0.49158,-58.317
-0.01222,-0.49158,-58.116
0.01222,-0.49158,-57.963
0.03666,-0.49158,-59.83
0.0611,-0.49158,-64.091
0.08554,-0.49158,-62.238
0.10998,-0.49158,-61.039
0.13442,-0.49158,-61.085
0.15886,-0.49158,-61.411
0.1833,-0.49158,-64.444
0.20774,-0.49158,-68.05
0.23218,-0.49158,-68.523
0.25662,-0.49158,-69.084
0.28106,-0.49158,-69.761
0.3055,-0.49158,-70.518
0.32994,-0.49158,-71.285
0.35438,-0.49158,-72.081
0.37882,-0.49158,-72.938
0.40326,-0.49158,-73.885
0.4277,-0.49158,-74.939
0.45214,-0.49158,-76.098
0.47658,-0.49158,-77.336
0.50102,-0.49158,-78.609
0.52546,-0.49158,-78.701
-0.52546,-0.467,-51.224
-0.50102,-0.467,-51.093
-0.47658,-0.467,-50.997
-0.45214,-0.467,-50.934
-0.4277,-0.467,-50.902
-0.40326,-0.467,-50.901
-0.37882,-0.467,-50.926
-0.35438,-0.467,-50.97
-0.32994,-0.467,-51.023
-0.3055,-0.467,-51.055
-0.28106,-0.467,-50.903
-0.25662,-0.467,-51.928
-0.23218,-0.467,-53.343
-0.20774,-0.467,-54.891
-0.1833,-0.467,-64.235
-0.15886,-0.467,-53.914
-0.13442,-0.467,-53.698
-0.10998,-0.467,-53.678
-0.08554,-0.467,-55.01
-0.0611,-0.467,-61.698
-0.03666,-0.467,-60.745
-0.01222,-0.467,-57.529
0.01222,-0.467,-57.12
0.03666,-0.467,-56.865
0.0611,-0.467,-58.148
0.08554,-0.467,-64.435
0.10998,-0.467,-61.311
0.13442,-0.467,-60.84
0.15886,-0.467,-61.189
0.1833,-0.467,-61.91
0.20774,-0.467,-64.417
0.23218,-0.467,-69.058
0.25662,-0.467,-68.592
0.28106,-0.467,-69.246
0.3055,-0.467,-69.893
0.32994,-0.467,-70.541
0.35438,-0.467,-71.214
0.37882,-0.467,-71.949
0.40326,-0.467,-72.778
0.4277,-0.467,-73.728
0.45214,-0.467,-74.814
0.47658,-0.467,-76.037
0.50102,-0.467,-77.396
0.52546,-0.467,-77.5
-0.52546,-0.44243,-50.835
-0.50102,-0.44243,-50.699
-0.47658,-0.44243,-50.603
-0.45214,-0.44243,-50.544
-0.4277,-0.44243,-50.523
-0.40326,-0.44243,-50.543
-0.37882,-0.44243,-50.609
-0.35438,-0.44243,-50.73
-0.32994,-0.44243,-50.918
-0.3055,-0.44243,-51.086
-0.28106,-0.44243,-52.347
-0.25662,-0.44243,-53.399
-0.23218,-0.44243,-50.488
-0.20774,-0.44243,-50.248
-0.1833,-0.44243,-53.25
-0.15886,-0.44243,-64.21
-0.13442,-0.44243,-55.844
-0.10998,-0.44243,-54.788
-0.08554,-0.44243,-55.027
-0.0611,-0.44243,-55.285
-0.03666,-0.44243,-62.025
-0.01222,-0.44243,-59.235
0.01222,-0.44243,-56.831
0.03666,-0.44243,-56.593
0.0611,-0.44243,-56.407
0.08554,-0.44243,-57.59
0.10998,-0.44243,-62.989
0.13442,-0.44243,-61.973
0.15886,-0.44243,-62.024
0.1833,-0.44243,-62.252
0.20774,-0.44243,-62.358
0.23218,-0.44243,-64.97
0.25662,-0.44243,-68.109
0.28106,-0.44243,-68.863
0.3055,-0.44243,-69.455
0.32994,-0.44243,-69.952
0.35438,-0.44243,-70.478
0.37882,-0.44243,-71.069
0.40326,-0.44243,-71.762
0.4277,-0.44243,-72.585
0.45214,-0.44243,-73.558
0.47658,-0.44243,-74.701
0.50102,-0.44243,-76.043
0.52546,-0.44243,-76.15
-0.52546,-0.41785,-50.52
-0.50102,-0.41785,-50.387
-0.47658,-0.41785,-50.296
-0.45214,-0.41785,-50.243
-0.4277,-0.41785,-50.233
-0.40326,-0.41785,-50.27
-0.37882,-0.41785,-50.361
-0.35438,-0.41785,-50.519
-0.32994,-0.41785,-50.752
-0.3055,-0.41785,-50.864
-0.28106,-0.41785,-55.731
-0.25662,-0.41785,-52.923
-0.23218,-0.41785,-49.942
-0.20774,-0.41785,-49.955
-0.1833,-0.41785,-49.868
-0.15886,-0.41785,-51.919
-0.13442,-0.41785,-62.618
-0.10998,-0.41785,-56.371
-0.08554,-0.41785,-55.188
-0.0611,-0.41785,-54.561
-0.03666,-0.41785,-55.19
-0.01222,-0.41785,-58.169
0.01222,-0.41785,-59.009
0.03666,-0.41785,-56.328
0.0611,-0.41785,-56.249
0.08554,-0.41785,-56.033
0.10998,-0.41785,-58.117
0.13442,-0.41785,-62.911
0.15886,-0.41785,-63.21
0.1833,-0.41785,-62.435
0.20774,-0.41785,-62.441
0.23218,-0.41785,-62.978
0.25662,-0.41785,-66.31
0.28106,-0.41785,-68.656
0.3055,-0.41785,-69.123
0.32994,-0.41785,-69.467
0.35438,-0.41785,-69.849
0.37882,-0.41785,-70.303
0.40326,-0.41785,-70.86
0.4277,-0.41785,-71.55
0.45214,-0.41785,-72.398
0.47658,-0.41785,-73.431
0.50102,-0.41785,-74.695
0.52546,-0.41785,-74.797
-0.52546,-0.39327,-50.244
-0.50102,-0.39327,-50.11
-0.47658,-0.39327,-50.016
-0.45214,-0.39327,-49.96
-0.4277,-0.39327,-49.947
-0.40326,-0.39327,-49.98
-0.37882,-0.39327,-50.065
-0.35438,-0.39327,-50.206
-0.32994,-0.39327,-50.401
-0.3055,-0.39327,-50.534
-0.28106,-0.39327,-51.7
-0.25662,-0.39327,-72.116
-0.23218,-0.39327,-50.331
-0.20774,-0.39327,-49.082
-0.1833,-0.39327,-48.64
-0.15886,-0.39327,-48.954
-0.13442,-0.39327,-51.681
-0.10998,-0.39327,-64.196
-0.08554,-0.39327,-55.055
-0.0611,-0.39327,-53.807
-0.03666,-0.39327,-52.838
-0.01222,-0.39327,-52.562
0.01222,-0.39327,-56.617
0.03666,-0.39327,-57.847
0.0611,-0.39327,-55.711
0.08554,-0.39327,-56.124
0.10998,-0.39327,-57.393
0.13442,-0.39327,-58.968
0.15886,-0.39327,-64.427
0.1833,-0.39327,-62.641
0.20774,-0.39327,-62.377
0.23218,-0.39327,-63.796
0.25662,-0.39327,-66.789
0.28106,-0.39327,-68.44
0.3055,-0.39327,-68.738
0.32994,-0.39327,-69
0.35438,-0.39327,-69.286
0.37882,-0.39327,-69.633
0.40326,-0.39327,-70.073
0.4277,-0.39327,-70.64
0.45214,-0.39327,-71.364
0.47658,-0.39327,-72.278
0.50102,-0.39327,-73.437
0.52546,-0.39327,-73.533
-0.52546,-0.36869,-49.96
-0.50102,-0.36869,-49.81
-0.47658,-0.36869,-49.697
-0.45214,-0.36869,-49.62
-0.4277,-0.36869,-49.584
-0.40326,-0.36869,-49.595
-0.37882,-0.36869,-49.658
-0.35438,-0.36869,-49.772
-0.32994,-0.36869,-49.931
-0.3055,-0.36869,-50.13
-0.28106,-0.36869,-50.273
-0.25662,-0.36869,-51.961
-0.23218,-0.36869,-65.42
-0.20774,-0.36869,-50.76
-0.1833,-0.36869,-49.109
-0.15886,-0.36869,-49.503
-0.13442,-0.36869,-49.44
-0.10998,-0.36869,-52.165
-0.08554,-0.36869,-58.567
-0.0611,-0.36869,-53.751
-0.03666,-0.36869,-51.529
-0.01222,-0.36869,-51.312
0.01222,-0.36869,-51.15
0.03666,-0.36869,-55.274
0.0611,-0.36869,-58.013
0.08554,-0.36869,-57.971
0.10998,-0.36869,-57.855
0.13442,-0.36869,-57.617
0.15886,-0.36869,-58.509
0.1833,-0.36869,-61.305
0.20774,-0.36869,-62.931
0.23218,-0.36869,-65.796
0.25662,-0.36869,-67.185
0.28106,-0.36869,-67.786
0.3055,-0.36869,-68.183
0.32994,-0.36869,-68.475
0.35438,-0.36869,-68.746
0.37882,-0.36869,-69.037
0.40326,-0.36869,-69.392
0.4277,-0.36869,-69.855
0.45214,-0.36869,-70.465
0.47658,-0.36869,-71.263
0.50102,-0.36869,-72.309
0.52546,-0.36869,-72.397
-0.52546,-0.34411,-49.626
-0.50102,-0.34411,-49.441
-0.47658,-0.34411,-49.288
-0.45214,-0.34411,-49.171
-0.4277,-0.34411,-49.097
-0.40326,-0.34411,-49.076
-0.37882,-0.34411,-49.119
-0.35438,-0.34411,-49.239
-0.32994,-0.34411,-49.445
-0.3055,-0.34411,-49.745
-0.28106,-0.34411,-50.221
-0.25662,-0.34411,-50.714
-0.23218,-0.34411,-51.355
-0.20774,-0.34411,-55.712
-0.1833,-0.34411,-51.804
-0.15886,-0.34411,-49.675
-0.13442,-0.34411,-49.331
-0.10998,-0.34411,-49.724
-0.08554,-0.34411,-52.243
-0.0611,-0.34411,-55.928
-0.03666,-0.34411,-50.975
-0.01222,-0.34411,-50.787
0.01222,-0.34411,-50.311
0.03666,-0.34411,-51.249
0.0611,-0.34411,-55.825
0.08554,-0.34411,-61.114
0.10998,-0.34411,-57.563
0.13442,-0.34411,-57.439
0.15886,-0.34411,-56.786
0.1833,-0.34411,-56.171
0.20774,-0.34411,-59.687
0.23218,-0.34411,-66.188
0.25662,-0.34411,-66.568
0.28106,-0.34411,-67.044
0.3055,-0.34411,-67.462
0.32994,-0.34411,-67.864
0.35438,-0.34411,-68.2
0.37882,-0.34411,-68.494
0.40326,-0.34411,-68.802
0.4277,-0.34411,-69.183
0.45214,-0.34411,-69.694
0.47658,-0.34411,-70.383
0.50102,-0.34411,-71.319
0.52546,-0.34411,-71.398
-0.52546,-0.31953,-49.221
-0.50102,-0.31953,-48.981
-0.47658,-0.31953,-48.773
-0.45214,-0.31953,-48.601
-0.4277,-0.31953,-48.478
-0.40326,-0.31953,-48.419
-0.37882,-0.31953,-48.442
-0.35438,-0.31953,-48.574
-0.32994,-0.31953,-48.856
-0.3055,-0.31953,-49.348
-0.28106,-0.31953,-49.786
-0.25662,-0.31953,-48.193
-0.23218,-0.31953,-44.979
-0.20774,-0.31953,-45.218
-0.1833,-0.31953,-53.206
-0.15886,-0.31953,-51.755
-0.13442,-0.31953,-49.902
-0.10998,-0.31953,-49.369
-0.08554,-0.31953,-47.902
-0.0611,-0.31953,-49.646
-0.03666,-0.31953,-55.272
-0.01222,-0.31953,-50.852
0.01222,-0.31953,-50.605
0.03666,-0.31953,-51.624
0.0611,-0.31953,-52.674
0.08554,-0.31953,-57.789
0.10998,-0.31953,-60.196
0.13442,-0.31953,-57.157
0.15886,-0.31953,-55.547
0.1833,-0.31953,-54.621
0.20774,-0.31953,-55.474
0.23218,-0.31953,-61.42
0.25662,-0.31953,-65.869
0.28106,-0.31953,-65.985
0.3055,-0.31953,-66.589
0.32994,-0.31953,-67.16
0.35438,-0.31953,-67.622
0.37882,-0.31953,-67.976
0.40326,-0.31953,-68.279
0.4277,-0.31953,-68.609
0.45214,-0.31953,-69.038
0.47658,-0.31953,-69.631
0.50102,-0.31953,-70.463
0.52546,-0.31953,-70.533
-0.52546,-0.29495,-48.744
-0.50102,-0.29495,-48.439
-0.47658,-0.29495,-48.167
-0.45214,-0.29495,-47.935
-0.4277,-0.29495,-47.757
-0.40326,-0.29495,-47.65
-0.37882,-0.29495,-47.636
-0.35438,-0.29495,-47.738
-0.32994,-0.29495,-47.984
-0.3055,-0.29495,-48.278
-0.28106,-0.29495,-49.676
-0.25662,-0.29495,-45.184
-0.23218,-0.29495,-44.003
-0.20774,-0.29495,-43.958
-0.1833,-0.29495,-44.557
-0.15886,-0.29495,-53.265
-0.13442,-0.29495,-53.925
-0.10998,-0.29495,-47.148
-0.08554,-0.29495,-46.964
-0.0611,-0.29495,-46.581
-0.03666,-0.29495,-48.583
-0.01222,-0.29495,-54.662
0.01222,-0.29495,-53.65
0.03666,-0.29495,-52.173
0.0611,-0.29495,-52.182
0.08554,-0.29495,-52.234
0.10998,-0.29495,-56.178
0.13442,-0.29495,-59.829
0.15886,-0.29495,-55.357
0.1833,-0.29495,-54.862
0.20774,-0.29495,-54.687
0.23218,-0.29495,-55.781
0.25662,-0.29495,-61.892
0.28106,-0.29495,-64.628
0.3055,-0.29495,-65.569
0.32994,-0.29495,-66.348
0.35438,-0.29495,-66.979
0.37882,-0.29495,-67.447
0.40326,-0.29495,-67.795
0.4277,-0.29495,-68.108
0.45214,-0.29495,-68.479
0.47658,-0.29495,-68.991
0.50102,-0.29495,-69.728
0.52546,-0.29495,-69.79
-0.52546,-0.27037,-48.221
-0.50102,-0.27037,-47.848
-0.47658,-0.27037,-47.509
-0.45214,-0.27037,-47.214
-0.4277,-0.27037,-46.976
-0.40326,-0.27037,-46.813
-0.37882,-0.27037,-46.742
-0.35438,-0.27037,-46.773
-0.32994,-0.27037,-46.9
-0.3055,-0.27037,-46.894
-0.28106,-0.27037,-49.926
-0.25662,-0.27037,-47.031
-0.23218,-0.27037,-43.582
-0.20774,-0.27037,-43.405
-0.1833,-0.27037,-43.874
-0.15886,-0.27037,-48.704
-0.13442,-0.27037,-58.458
-0.10998,-0.27037,-47.408
-0.08554,-0.27037,-46.259
-0.0611,-0.27037,-46.061
-0.03666,-0.27037,-46.094
-0.01222,-0.27037,-49.57
0.01222,-0.27037,-63.265
0.03666,-0.27037,-52.408
0.0611,-0.27037,-52.109
0.08554,-0.27037,-51.414
0.10998,-0.27037,-50.722
0.13442,-0.27037,-54.664
0.15886,-0.27037,-58.268
0.1833,-0.27037,-54.946
0.20774,-0.27037,-54.798
0.23218,-0.27037,-55.339
0.25662,-0.27037,-59.586
0.28106,-0.27037,-63.282
0.3055,-0.27037,-64.428
0.32994,-0.27037,-65.407
0.35438,-0.27037,-66.234
0.37882,-0.27037,-66.866
0.40326,-0.27037,-67.314
0.4277,-0.27037,-67.655
0.45214,-0.27037,-67.997
0.47658,-0.27037,-68.446
0.50102,-0.27037,-69.101
0.52546,-0.27037,-69.156
-0.52546,-0.24579,-47.683
-0.50102,-0.24579,-47.243
-0.47658,-0.24579,-46.839
-0.45214,-0.24579,-46.478
-0.4277,-0.24579,-46.174
-0.40326,-0.24579,-45.945
-0.37882,-0.24579,-45.808
-0.35438,-0.24579,-45.769
-0.32994,-0.24579,-45.81
-0.3055,-0.24579,-45.827
-0.28106,-0.24579,-45.911
-0.25662,-0.24579,-51.122
-0.23218,-0.24579,-46.247
-0.20774,-0.24579,-44.229
-0.1833,-0.24579,-47.038
-0.15886,-0.24579,-46.363
-0.13442,-0.24579,-46.579
-0.10998,-0.24579,-54.603
-0.08554,-0.24579,-47.974
-0.0611,-0.24579,-46.417
-0.03666,-0.24579,-47.225
-0.01222,-0.24579,-48.453
0.01222,-0.24579,-51.326
0.03666,-0.24579,-61.887
0.0611,-0.24579,-52.455
0.08554,-0.24579,-50.162
0.10998,-0.24579,-49.465
0.13442,-0.24579,-50.226
0.15886,-0.24579,-55.977
0.1833,-0.24579,-57.172
0.20774,-0.24579,-54.949
0.23218,-0.24579,-56.946
0.25662,-0.24579,-59.798
0.28106,-0.24579,-61.871
0.3055,-0.24579,-63.186
0.32994,-0.24579,-64.344
0.35438,-0.24579,-65.373
0.37882,-0.24579,-66.205
0.40326,-0.24579,-66.805
0.4277,-0.24579,-67.222
0.45214,-0.24579,-67.57
0.47658,-0.24579,-67.978
0.50102,-0.24579,-68.566
0.52546,-0.24579,-68.615
-0.52546,-0.22121,-47.159
-0.50102,-0.22121,-46.655
-0.47658,-0.22121,-46.184
-0.45214,-0.22121,-45.752
-0.4277,-0.22121,-45.371
-0.40326,-0.22121,-45.062
-0.37882,-0.22121,-44.849
-0.35438,-0.22121,-44.75
-0.32994,-0.22121,-44.764
-0.3055,-0.22121,-44.829
-0.28106,-0.22121,-44.756
-0.25662,-0.22121,-44.339
-0.23218,-0.22121,-48.384
-0.20774,-0.22121,-56.683
-0.1833,-0.22121,-45.726
-0.15886,-0.22121,-44.97
-0.13442,-0.22121,-44.541
-0.10998,-0.22121,-44.721
-0.08554,-0.22121,-47.951
-0.0611,-0.22121,-51.246
-0.03666,-0.22121,-48.535
-0.01222,-0.22121,-48.812
0.01222,-0.22121,-48.587
0.03666,-0.22121,-51.317
0.0611,-0.22121,-52.887
0.08554,-0.22121,-50.302
0.10998,-0.22121,-49.729
0.13442,-0.22121,-50.061
0.15886,-0.22121,-50.813
0.1833,-0.22121,-55.159
0.20774,-0.22121,-55.177
0.23218,-0.22121,-57.787
0.25662,-0.22121,-59.325
0.28106,-0.22121,-60.677
0.3055,-0.22121,-61.968
0.32994,-0.22121,-63.228
0.35438,-0.22121,-64.43
0.37882,-0.22121,-65.47
0.40326,-0.22121,-66.256
0.4277,-0.22121,-66.792
0.45214,-0.22121,-67.182
0.47658,-0.22121,-67.574
0.50102,-0.22121,-68.11
0.52546,-0.22121,-68.154
-0.52546,-0.19663,-46.671
-0.50102,-0.19663,-46.104
-0.47658,-0.19663,-45.563
-0.45214,-0.19663,-45.048
-0.4277,-0.19663,-44.571
-0.40326,-0.19663,-44.155
-0.37882,-0.19663,-43.831
-0.35438,-0.19663,-43.639
-0.32994,-0.19663,-43.623
-0.3055,-0.19663,-43.764
-0.28106,-0.19663,-43.543
-0.25662,-0.19663,-42.774
-0.23218,-0.19663,-44.07
-0.20774,-0.19663,-49.118
-0.1833,-0.19663,-48.989
-0.15886,-0.19663,-43.808
-0.13442,-0.19663,-43.607
-0.10998,-0.19663,-41.878
-0.08554,-0.19663,-41.505
-0.0611,-0.19663,-47.692
-0.03666,-0.19663,-51.085
-0.01222,-0.19663,-49.043
0.01222,-0.19663,-48.546
0.03666,-0.19663,-45.826
0.0611,-0.19663,-45.407
0.08554,-0.19663,-51.907
0.10998,-0.19663,-50.103
0.13442,-0.19663,-50.185
0.15886,-0.19663,-51.177
0.1833,-0.19663,-50.07
0.20774,-0.19663,-50.924
0.23218,-0.19663,-57.13
0.25662,-0.19663,-58.621
0.28106,-0.19663,-59.688
0.3055,-0.19663,-60.834
0.32994,-0.19663,-62.142
0.35438,-0.19663,-63.479
0.37882,-0.19663,-64.703
0.40326,-0.19663,-65.682
0.4277,-0.19663,-66.363
0.45214,-0.19663,-66.823
0.47658,-0.19663,-67.22
0.50102,-0.19663,-67.721
0.52546,-0.19663,-67.76
-0.52546,-0.17205,-46.233
-0.50102,-0.17205,-45.602
-0.47658,-0.17205,-44.982
-0.45214,-0.17205,-44.369
-0.4277,-0.17205,-43.771
-0.40326,-0.17205,-43.209
-0.37882,-0.17205,-42.714
-0.35438,-0.17205,-42.329
-0.32994,-0.17205,-42.109
-0.3055,-0.17205,-42.092
-0.28106,-0.17205,-42.454
-0.25662,-0.17205,-43.337
-0.23218,-0.17205,-43.728
-0.20774,-0.17205,-42.534
-0.1833,-0.17205,-46.565
-0.15886,-0.17205,-50.28
-0.13442,-0.17205,-42.76
-0.10998,-0.17205,-40.531
-0.08554,-0.17205,-40.792
-0.0611,-0.17205,-41.652
-0.03666,-0.17205,-49.6
-0.01222,-0.17205,-50.534
0.01222,-0.17205,-45.909
0.03666,-0.17205,-43.013
0.0611,-0.17205,-43.082
0.08554,-0.17205,-45.234
0.10998,-0.17205,-51.938
0.13442,-0.17205,-51.048
0.15886,-0.17205,-49.946
0.1833,-0.17205,-47.99
0.20774,-0.17205,-48.18
0.23218,-0.17205,-51.407
0.25662,-0.17205,-57.407
0.28106,-0.17205,-58.505
0.3055,-0.17205,-59.777
0.32994,-0.17205,-61.151
0.35438,-0.17205,-62.589
0.37882,-0.17205,-63.96
0.40326,-0.17205,-65.109
0.4277,-0.17205,-65.94
0.45214,-0.17205,-66.489
0.47658,-0.17205,-66.911
0.50102,-0.17205,-67.39
0.52546,-0.17205,-67.426
-0.52546,-0.14748,-45.85
-0.50102,-0.14748,-45.153
-0.47658,-0.14748,-44.446
-0.45214,-0.14748,-43.719
-0.4277,-0.14748,-42.974
-0.40326,-0.14748,-42.228
-0.37882,-0.14748,-41.505
-0.35438,-0.14748,-40.832
-0.32994,-0.14748,-40.214
-0.3055,-0.14748,-39.397
-0.28106,-0.14748,-41.144
-0.25662,-0.14748,-43.3
-0.23218,-0.14748,-41.405
-0.20774,-0.14748,-41.073
-0.1833,-0.14748,-40.422
-0.15886,-0.14748,-41.76
-0.13442,-0.14748,-43.776
-0.10998,-0.14748,-40.641
-0.08554,-0.14748,-41.144
-0.0611,-0.14748,-41.245
-0.03666,-0.14748,-43.268
-0.01222,-0.14748,-46.189
0.01222,-0.14748,-45.036
0.03666,-0.14748,-42.957
0.0611,-0.14748,-43.39
0.08554,-0.14748,-43.492
0.10998,-0.14748,-47.335
0.13442,-0.14748,-50.758
0.15886,-0.14748,-48.674
0.1833,-0.14748,-48.097
0.20774,-0.14748,-48.059
0.23218,-0.14748,-48.763
0.25662,-0.14748,-54.57
0.28106,-0.14748,-57.374
0.3055,-0.14748,-58.871
0.32994,-0.14748,-60.31
0.35438,-0.14748,-61.814
0.37882,-0.14748,-63.286
0.40326,-0.14748,-64.572
0.4277,-0.14748,-65.54
0.45214,-0.14748,-66.184
0.47658,-0.14748,-66.641
0.50102,-0.14748,-67.112
0.52546,-0.14748,-67.146
-0.52546,-0.1229,-45.526
-0.50102,-0.1229,-44.76
-0.47658,-0.1229,-43.961
-0.45214,-0.1229,-43.107
-0.4277,-0.1229,-42.195
-0.40326,-0.1229,-41.232
-0.37882,-0.1229,-40.239
-0.35438,-0.1229,-39.248
-0.32994,-0.1229,-38.276
-0.3055,-0.1229,-37.075
-0.28106,-0.1229,-36.502
-0.25662,-0.1229,-45.483
-0.23218,-0.1229,-40.065
-0.20774,-0.1229,-39.618
-0.1833,-0.1229,-37.448
-0.15886,-0.1229,-34.291
-0.13442,-0.1229,-36.434
-0.10998,-0.1229,-43.402
-0.08554,-0.1229,-41.262
-0.0611,-0.1229,-41.78
-0.03666,-0.1229,-40.977
-0.01222,-0.1229,-38.611
0.01222,-0.1229,-43.154
0.03666,-0.1229,-44.125
0.0611,-0.1229,-43.462
0.08554,-0.1229,-44.618
0.10998,-0.1229,-44.419
0.13442,-0.1229,-44.62
0.15886,-0.1229,-50.288
0.1833,-0.1229,-48.173
0.20774,-0.1229,-48.121
0.23218,-0.1229,-50.323
0.25662,-0.1229,-54.592
0.28106,-0.1229,-56.74
0.3055,-0.1229,-58.188
0.32994,-0.1229,-59.637
0.35438,-0.1229,-61.171
0.37882,-0.1229,-62.705
0.40326,-0.1229,-64.092
0.4277,-0.1229,-65.177
0.45214,-0.1229,-65.911
0.47658,-0.1229,-66.411
0.50102,-0.1229,-66.882
0.52546,-0.1229,-66.915
-0.52546,-0.098317,-45.261
-0.50102,-0.098317,-44.429
-0.47658,-0.098317,-43.534
-0.45214,-0.098317,-42.548
-0.4277,-0.098317,-41.45
-0.40326,-0.098317,-40.226
-0.37882,-0.098317,-38.865
-0.35438,-0.098317,-37.435
-0.32994,-0.098317,-36.171
-0.3055,-0.098317,-35.174
-0.28106,-0.098317,-34.011
-0.25662,-0.098317,-33.93
-0.23218,-0.098317,-43.572
-0.20774,-0.098317,-37.107
-0.1833,-0.098317,-32.968
-0.15886,-0.098317,-32.753
-0.13442,-0.098317,-33.453
-0.10998,-0.098317,-37.007
-0.08554,-0.098317,-43.73
-0.0611,-0.098317,-41.263
-0.03666,-0.098317,-37.373
-0.01222,-0.098317,-37.266
0.01222,-0.098317,-38.174
0.03666,-0.098317,-44.083
0.0611,-0.098317,-45.116
0.08554,-0.098317,-44.509
0.10998,-0.098317,-42.466
0.13442,-0.098317,-42.722
0.15886,-0.098317,-44.999
0.1833,-0.098317,-49.708
0.20774,-0.098317,-49.549
0.23218,-0.098317,-53.131
0.25662,-0.098317,-54.834
0.28106,-0.098317,-56.313
0.3055,-0.098317,-57.673
0.32994,-0.098317,-59.109
0.35438,-0.098317,-60.65
0.37882,-0.098317,-62.224
0.40326,-0.098317,-63.685
0.4277,-0.098317,-64.864
0.45214,-0.098317,-65.678
0.47658,-0.098317,-66.221
0.50102,-0.098317,-66.698
0.52546,-0.098317,-66.73
-0.52546,-0.073738,-45.056
-0.50102,-0.073738,-44.163
-0.47658,-0.073738,-43.181
-0.45214,-0.073738,-42.064
-0.4277,-0.073738,-40.763
-0.40326,-0.073738,-39.178
-0.37882,-0.073738,-37.076
-0.35438,-0.073738,-34.328
-0.32994,-0.073738,-32.187
-0.3055,-0.073738,-31.6
-0.28106,-0.073738,-31.985
-0.25662,-0.073738,-31.649
-0.23218,-0.073738,-34.84
-0.20774,-0.073738,-34.807
-0.1833,-0.073738,-32.067
-0.15886,-0.073738,-32.662
-0.13442,-0.073738,-33.407
-0.10998,-0.073738,-34.896
-0.08554,-0.073738,-40.097
-0.0611,-0.073738,-40.153
-0.03666,-0.073738,-37.028
-0.01222,-0.073738,-37.529
0.01222,-0.073738,-37.683
0.03666,-0.073738,-41.156
0.0611,-0.073738,-44.412
0.08554,-0.073738,-43.763
0.10998,-0.073738,-42.52
0.13442,-0.073738,-42.867
0.15886,-0.073738,-43.53
0.1833,-0.073738,-48.006
0.20774,-0.073738,-49.988
0.23218,-0.073738,-53.344
0.25662,-0.073738,-54.702
0.28106,-0.073738,-55.984
0.3055,-0.073738,-57.274
0.32994,-0.073738,-58.691
0.35438,-0.073738,-60.238
0.37882,-0.073738,-61.841
0.40326,-0.073738,-63.358
0.4277,-0.073738,-64.61
0.45214,-0.073738,-65.492
0.47658,-0.073738,-66.073
0.50102,-0.073738,-66.558
0.52546,-0.073738,-66.59
-0.52546,-0.049158,-44.914
-0.50102,-0.049158,-43.974
-0.47658,-0.049158,-42.92
-0.45214,-0.049158,-41.69
-0.4277,-0.049158,-40.184
-0.40326,-0.049158,-38.113
-0.37882,-0.049158,-34.453
-0.35438,-0.049158,-27.533
-0.32994,-0.049158,-22.903
-0.3055,-0.049158,-23.113
-0.28106,-0.049158,-25.878
-0.25662,-0.049158,-29.369
-0.23218,-0.049158,-28.075
-0.20774,-0.049158,-29.511
-0.1833,-0.049158,-34.498
-0.15886,-0.049158,-32.818
-0.13442,-0.049158,-33.78
-0.10998,-0.049158,-36.605
-0.08554,-0.049158,-34.275
-0.0611,-0.049158,-36.375
-0.03666,-0.049158,-38.824
-0.01222,-0.049158,-37.477
0.01222,-0.049158,-39.186
0.03666,-0.049158,-40.55
0.0611,-0.049158,-39.176
0.08554,-0.049158,-43.289
0.10998,-0.049158,-43.145
0.13442,-0.049158,-42.988
0.15886,-0.049158,-46.114
0.1833,-0.049158,-45.897
0.20774,-0.049158,-46.189
0.23218,-0.049158,-51.635
0.25662,-0.049158,-54.421
0.28106,-0.049158,-55.694
0.3055,-0.049158,-56.956
0.32994,-0.049158,-58.373
0.35438,-0.049158,-59.934
0.37882,-0.049158,-61.564
0.40326,-0.049158,-63.123
0.4277,-0.049158,-64.428
0.45214,-0.049158,-65.358
0.47658,-0.049158,-65.969
0.50102,-0.049158,-66.463
0.52546,-0.049158,-66.495
-0.52546,-0.024579,-44.837
-0.50102,-0.024579,-43.869
-0.47658,-0.024579,-42.772
-0.45214,-0.024579,-41.47
-0.4277,-0.024579,-39.819
-0.40326,-0.024579,-37.336
-0.37882,-0.024579,-32.309
-0.35438,-0.024579,-21.587
-0.32994,-0.024579,-4.5503
-0.3055,-0.024579,-2.8341
-0.28106,-0.024579,-17.464
-0.25662,-0.024579,-22.522
-0.23218,-0.024579,-25.544
-0.20774,-0.024579,-28.233
-0.1833,-0.024579,-30.5
-0.15886,-0.024579,-36.708
-0.13442,-0.024579,-36.693
-0.10998,-0.024579,-33.494
-0.08554,-0.024579,-33.348
-0.0611,-0.024579,-33.845
-0.03666,-0.024579,-37.322
-0.01222,-0.024579,-40.343
0.01222,-0.024579,-41.012
0.03666,-0.024579,-38.204
0.0611,-0.024579,-38.423
0.08554,-0.024579,-39.218
0.10998,-0.024579,-44.107
0.13442,-0.024579,-46.08
0.15886,-0.024579,-46.193
0.1833,-0.024579,-44.934
0.20774,-0.024579,-45.04
0.23218,-0.024579,-46.749
0.25662,-0.024579,-53.21
0.28106,-0.024579,-55.274
0.3055,-0.024579,-56.734
0.32994,-0.024579,-58.182
0.35438,-0.024579,-59.761
0.37882,-0.024579,-61.409
0.40326,-0.024579,-62.992
0.4277,-0.024579,-64.327
0.45214,-0.024579,-65.285
0.47658,-0.024579,-65.913
0.50102,-0.024579,-66.412
0.52546,-0.024579,-66.444
-0.52546,0,-44.828
-0.50102,0,-43.857
-0.47658,0,-42.755
-0.45214,0,-41.445
-0.4277,0,-39.775
-0.40326,0,-37.24
-0.37882,0,-32.103
-0.35438,0,-21.2
-0.32994,0,-1.9071
-0.3055,0,0
-0.28106,0,-16.49
-0.25662,0,-21.765
-0.23218,0,-25.469
-0.20774,0,-28.251
-0.1833,0,-29.9
-0.15886,0,-37.115
-0.13442,0,-37.166
-0.10998,0,-33.124
-0.08554,0,-33.422
-0.0611,0,-33.773
-0.03666,0,-36.517
-0.01222,0,-41.362
0.01222,0,-40.723
0.03666,0,-38.117
0.0611,0,-38.486
0.08554,0,-38.874
0.10998,0,-43.609
0.13442,0,-47.185
0.15886,0,-45.774
0.1833,0,-44.98
0.20774,0,-45.045
0.23218,0,-46.194
0.25662,0,-52.747
0.28106,0,-55.203
0.3055,0,-56.703
0.32994,0,-58.159
0.35438,0,-59.741
0.37882,0,-61.391
0.40326,0,-62.977
0.4277,0,-64.315
0.45214,0,-65.276
0.47658,0,-65.907
0.50102,0,-66.407
0.52546,0,-66.438
-0.52546,0.024579,-44.888
-0.50102,0.024579,-43.939
-0.47658,0.024579,-42.871
-0.45214,0.024579,-41.618
-0.4277,0.024579,-40.067
-0.40326,0.024579,-37.871
-0.37882,0.024579,-33.756
-0.35438,0.024579,-25.467
-0.32994,0.024579,-18.451
-0.3055,0.024579,-18.271
-0.28106,0.024579,-23.389
-0.25662,0.024579,-27.397
-0.23218,0.024579,-26.935
-0.20774,0.024579,-28.799
-0.1833,0.024579,-34.025
-0.15886,0.024579,-33.476
-0.13442,0.024579,-34.31
-0.10998,0.024579,-36.013
-0.08554,0.024579,-33.64
-0.0611,0.024579,-35.276
-0.03666,0.024579,-39.391
-0.01222,0.024579,-37.766
0.01222,0.024579,-40.039
0.03666,0.024579,-39.677
0.0611,0.024579,-38.636
0.08554,0.024579,-42.015
0.10998,0.024579,-43.721
0.13442,0.024579,-43.352
0.15886,0.024579,-46.875
0.1833,0.024579,-45.376
0.20774,0.024579,-45.604
0.23218,0.024579,-50.259
0.25662,0.024579,-54.316
0.28106,0.024579,-55.594
0.3055,0.024579,-56.889
0.32994,0.024579,-58.311
0.35438,0.024579,-59.878
0.37882,0.024579,-61.513
0.40326,0.024579,-63.079
0.4277,0.024579,-64.394
0.45214,0.024579,-65.334
0.47658,0.024579,-65.95
0.50102,0.024579,-66.446
0.52546,0.024579,-66.478
-0.52546,0.049158,-45.015
-0.50102,0.049158,-44.108
-0.47658,0.049158,-43.106
-0.45214,0.049158,-41.959
-0.4277,0.049158,-40.605
-0.40326,0.049158,-38.91
-0.37882,0.049158,-36.504
-0.35438,0.049158,-33.077
-0.32994,0.049158,-30.537
-0.3055,0.049158,-30.1
-0.28106,0.049158,-31.062
-0.25662,0.049158,-31.489
-0.23218,0.049158,-33.17
-0.20774,0.049158,-33.474
-0.1833,0.049158,-32.432
-0.15886,0.049158,-32.561
-0.13442,0.049158,-33.387
-0.10998,0.049158,-35.268
-0.08554,0.049158,-38.4
-0.0611,0.049158,-39.776
-0.03666,0.049158,-37.166
-0.01222,0.049158,-37.503
0.01222,0.049158,-37.786
0.03666,0.049158,-41.325
0.0611,0.049158,-42.896
0.08554,0.049158,-44.052
0.10998,0.049158,-42.515
0.13442,0.049158,-42.848
0.15886,0.049158,-43.801
0.1833,0.049158,-47.638
0.20774,0.049158,-49.097
0.23218,0.049158,-53.292
0.25662,0.049158,-54.645
0.28106,0.049158,-55.917
0.3055,0.049158,-57.188
0.32994,0.049158,-58.602
0.35438,0.049158,-60.151
0.37882,0.049158,-61.761
0.40326,0.049158,-63.29
0.4277,0.049158,-64.558
0.45214,0.049158,-65.453
0.47658,0.049158,-66.043
0.50102,0.049158,-66.531
0.52546,0.049158,-66.562
-0.52546,0.073738,-45.205
-0.50102,0.073738,-44.356
-0.47658,0.073738,-43.439
-0.45214,0.073738,-42.42
-0.4277,0.073738,-41.273
-0.40326,0.073738,-39.971
-0.37882,0.073738,-38.479
-0.35438,0.073738,-36.862
-0.32994,0.073738,-35.479
-0.3055,0.073738,-34.562
-0.28106,0.073738,-33.676
-0.25662,0.073738,-32.918
-0.23218,0.073738,-40.73
-0.20774,0.073738,-36.672
-0.1833,0.073738,-32.411
-0.15886,0.073738,-32.747
-0.13442,0.073738,-33.386
-0.10998,0.073738,-35.797
-0.08554,0.073738,-43.683
-0.0611,0.073738,-40.793
-0.03666,0.073738,-37.105
-0.01222,0.073738,-37.363
0.01222,0.073738,-37.826
0.03666,0.073738,-42.727
0.0611,0.073738,-45.764
0.08554,0.073738,-44.029
0.10998,0.073738,-42.442
0.13442,0.073738,-42.752
0.15886,0.073738,-44.154
0.1833,0.073738,-49.438
0.20774,0.073738,-50.118
0.23218,0.073738,-53.305
0.25662,0.073738,-54.823
0.28106,0.073738,-56.219
0.3055,0.073738,-57.565
0.32994,0.073738,-58.996
0.35438,0.073738,-60.538
0.37882,0.073738,-62.119
0.40326,0.073738,-63.596
0.4277,0.073738,-64.795
0.45214,0.073738,-65.627
0.47658,0.073738,-66.18
0.50102,0.073738,-66.659
0.52546,0.073738,-66.691
-0.52546,0.098317,-45.455
-0.50102,0.098317,-44.672
-0.47658,0.098317,-43.849
-0.45214,0.098317,-42.963
-0.4277,0.098317,-42.006
-0.40326,0.098317,-40.984
-0.37882,0.098317,-39.913
-0.35438,0.098317,-38.835
-0.32994,0.098317,-37.793
-0.3055,0.098317,-36.615
-0.28106,0.098317,-35.541
-0.25662,0.098317,-41.449
-0.23218,0.098317,-41.034
-0.20774,0.098317,-39.023
-0.1833,0.098317,-36.161
-0.15886,0.098317,-33.513
-0.13442,0.098317,-35.105
-0.10998,0.098317,-43.134
-0.08554,0.098317,-41.598
-0.0611,0.098317,-41.961
-0.03666,0.098317,-39.794
-0.01222,0.098317,-37.795
0.01222,0.098317,-41.416
0.03666,0.098317,-45
0.0611,0.098317,-43.581
0.08554,0.098317,-45.066
0.10998,0.098317,-43.619
0.13442,0.098317,-43.67
0.15886,0.098317,-49.52
0.1833,0.098317,-48.489
0.20774,0.098317,-48.267
0.23218,0.098317,-51.194
0.25662,0.098317,-54.707
0.28106,0.098317,-56.63
0.3055,0.098317,-58.047
0.32994,0.098317,-59.494
0.35438,0.098317,-61.031
0.37882,0.098317,-62.576
0.40326,0.098317,-63.984
0.4277,0.098317,-65.094
0.45214,0.098317,-65.85
0.47658,0.098317,-66.36
0.50102,0.098317,-66.832
0.52546,0.098317,-66.865
-0.52546,0.1229,-45.764
-0.50102,0.1229,-45.05
-0.47658,0.1229,-44.32
-0.45214,0.1229,-43.562
-0.4277,0.1229,-42.777
-0.40326,0.1229,-41.98
-0.37882,0.1229,-41.193
-0.35438,0.1229,-40.442
-0.32994,0.1229,-39.722
-0.3055,0.1229,-38.736
-0.28106,0.1229,-40.193
-0.25662,0.1229,-43.771
-0.23218,0.1229,-40.74
-0.20774,0.1229,-40.783
-0.1833,0.1229,-39.932
-0.15886,0.1229,-39.101
-0.13442,0.1229,-42.41
-0.10998,0.1229,-40.926
-0.08554,0.1229,-41.169
-0.0611,0.1229,-41.334
-0.03666,0.1229,-42.975
-0.01222,0.1229,-43.781
0.01222,0.1229,-45.357
0.03666,0.1229,-43.028
0.0611,0.1229,-43.437
0.08554,0.1229,-43.572
0.10998,0.1229,-46.709
0.13442,0.1229,-49.3
0.15886,0.1229,-48.935
0.1833,0.1229,-48.089
0.20774,0.1229,-48.066
0.23218,0.1229,-48.817
0.25662,0.1229,-54.358
0.28106,0.1229,-57.17
0.3055,0.1229,-58.68
0.32994,0.1229,-60.127
0.35438,0.1229,-61.641
0.37882,0.1229,-63.131
0.40326,0.1229,-64.446
0.4277,0.1229,-65.446
0.45214,0.1229,-66.112
0.47658,0.1229,-66.58
0.50102,0.1229,-67.05
0.52546,0.1229,-67.084
-0.52546,0.14748,-46.131
-0.50102,0.14748,-45.484
-0.47658,0.14748,-44.843
-0.45214,0.14748,-44.202
-0.4277,0.14748,-43.57
-0.40326,0.14748,-42.965
-0.37882,0.14748,-42.417
-0.35438,0.14748,-41.965
-0.32994,0.14748,-41.656
-0.3055,0.14748,-41.47
-0.28106,0.14748,-42.318
-0.25662,0.14748,-43.51
-0.23218,0.14748,-43.287
-0.20774,0.14748,-42.013
-0.1833,0.14748,-43.7
-0.15886,0.14748,-55.425
-0.13442,0.14748,-43.099
-0.10998,0.14748,-40.478
-0.08554,0.14748,-40.902
-0.0611,0.14748,-41.281
-0.03666,0.14748,-46.669
-0.01222,0.14748,-50.885
0.01222,0.14748,-45.268
0.03666,0.14748,-42.873
0.0611,0.14748,-43.121
0.08554,0.14748,-44.316
0.10998,0.14748,-50.754
0.13442,0.14748,-51.493
0.15886,0.14748,-49.31
0.1833,0.14748,-47.966
0.20774,0.14748,-48.051
0.23218,0.14748,-50.214
0.25662,0.14748,-56.602
0.28106,0.14748,-58.186
0.3055,0.14748,-59.529
0.32994,0.14748,-60.923
0.35438,0.14748,-62.382
0.37882,0.14748,-63.782
0.40326,0.14748,-64.97
0.4277,0.14748,-65.837
0.45214,0.14748,-66.41
0.47658,0.14748,-66.839
0.50102,0.14748,-67.315
0.52546,0.14748,-67.351
-0.52546,0.17205,-46.556
-0.50102,0.17205,-45.973
-0.47658,0.17205,-45.412
-0.45214,0.17205,-44.874
-0.4277,0.17205,-44.369
-0.40326,0.17205,-43.921
-0.37882,0.17205,-43.56
-0.35438,0.17205,-43.33
-0.32994,0.17205,-43.286
-0.3055,0.17205,-43.441
-0.28106,0.17205,-43.19
-0.25662,0.17205,-42.703
-0.23218,0.17205,-43.983
-0.20774,0.17205,-46.449
-0.1833,0.17205,-53.973
-0.15886,0.17205,-43.965
-0.13442,0.17205,-43.24
-0.10998,0.17205,-41.355
-0.08554,0.17205,-40.983
-0.0611,0.17205,-45.346
-0.03666,0.17205,-53.722
-0.01222,0.17205,-49.147
0.01222,0.17205,-48.191
0.03666,0.17205,-44.762
0.0611,0.17205,-44.27
0.08554,0.17205,-50.524
0.10998,0.17205,-50.62
0.13442,0.17205,-50.234
0.15886,0.17205,-51.339
0.1833,0.17205,-49.174
0.20774,0.17205,-49.843
0.23218,0.17205,-56.182
0.25662,0.17205,-58.448
0.28106,0.17205,-59.419
0.3055,0.17205,-60.559
0.32994,0.17205,-61.88
0.35438,0.17205,-63.246
0.37882,0.17205,-64.512
0.40326,0.17205,-65.536
0.4277,0.17205,-66.255
0.45214,0.17205,-66.737
0.47658,0.17205,-67.138
0.50102,0.17205,-67.632
0.52546,0.17205,-67.671
-0.52546,0.19663,-47.032
-0.50102,0.19663,-46.512
-0.47658,0.19663,-46.025
-0.45214,0.19663,-45.573
-0.4277,0.19663,-45.17
-0.40326,0.19663,-44.838
-0.37882,0.19663,-44.601
-0.35438,0.19663,-44.485
-0.32994,0.19663,-44.497
-0.3055,0.19663,-44.575
-0.28106,0.19663,-44.501
-0.25662,0.19663,-43.774
-0.23218,0.19663,-46.514
-0.20774,0.19663,-66.857
-0.1833,0.19663,-45.507
-0.15886,0.19663,-44.662
-0.13442,0.19663,-44.355
-0.10998,0.19663,-43.817
-0.08554,0.19663,-45.505
-0.0611,0.19663,-52.592
-0.03666,0.19663,-48.684
-0.01222,0.19663,-48.898
0.01222,0.19663,-48.598
0.03666,0.19663,-49.672
0.0611,0.19663,-51.008
0.08554,0.19663,-50.751
0.10998,0.19663,-49.763
0.13442,0.19663,-50.122
0.15886,0.19663,-50.644
0.1833,0.19663,-53.714
0.20774,0.19663,-54.502
0.23218,0.19663,-57.745
0.25662,0.19663,-59.149
0.28106,0.19663,-60.426
0.3055,0.19663,-61.677
0.32994,0.19663,-62.95
0.35438,0.19663,-64.19
0.37882,0.19663,-65.279
0.40326,0.19663,-66.114
0.4277,0.19663,-66.685
0.45214,0.19663,-67.09
0.47658,0.19663,-67.481
0.50102,0.19663,-68.006
0.52546,0.19663,-68.049
-0.52546,0.22121,-47.55
-0.50102,0.22121,-47.093
-0.47658,0.22121,-46.673
-0.45214,0.22121,-46.295
-0.4277,0.22121,-45.973
-0.40326,0.22121,-45.726
-0.37882,0.22121,-45.572
-0.35438,0.22121,-45.518
-0.32994,0.22121,-45.547
-0.3055,0.22121,-45.582
-0.28106,0.22121,-45.462
-0.25662,0.22121,-48.312
-0.23218,0.22121,-48.4
-0.20774,0.22121,-45.623
-0.1833,0.22121,-47.237
-0.15886,0.22121,-45.891
-0.13442,0.22121,-45.622
-0.10998,0.22121,-51.08
-0.08554,0.22121,-49.903
-0.0611,0.22121,-47.131
-0.03666,0.22121,-47.698
-0.01222,0.22121,-48.527
0.01222,0.22121,-49.893
0.03666,0.22121,-62.214
0.0611,0.22121,-53.037
0.08554,0.22121,-49.976
0.10998,0.22121,-49.505
0.13442,0.22121,-49.988
0.15886,0.22121,-53.68
0.1833,0.22121,-58.017
0.20774,0.22121,-55.136
0.23218,0.22121,-57.345
0.25662,0.22121,-59.771
0.28106,0.22121,-61.535
0.3055,0.22121,-62.876
0.32994,0.22121,-64.067
0.35438,0.22121,-65.143
0.37882,0.22121,-66.028
0.40326,0.22121,-66.672
0.4277,0.22121,-67.115
0.45214,0.22121,-67.471
0.47658,0.22121,-67.872
0.50102,0.22121,-68.446
0.52546,0.22121,-68.493
-0.52546,0.24579,-48.088
-0.50102,0.24579,-47.697
-0.47658,0.24579,-47.343
-0.45214,0.24579,-47.031
-0.4277,0.24579,-46.777
-0.40326,0.24579,-46.599
-0.37882,0.24579,-46.512
-0.35438,0.24579,-46.525
-0.32994,0.24579,-46.624
-0.3055,0.24579,-46.599
-0.28106,0.24579,-48.914
-0.25662,0.24579,-49.059
-0.23218,0.24579,-43.604
-0.20774,0.24579,-43.229
-0.1833,0.24579,-44.381
-0.15886,0.24579,-48.284
-0.13442,0.24579,-54.239
-0.10998,0.24579,-48.623
-0.08554,0.24579,-46.118
-0.0611,0.24579,-45.94
-0.03666,0.24579,-46.123
-0.01222,0.24579,-48.93
0.01222,0.24579,-62.315
0.03666,0.24579,-53.074
0.0611,0.24579,-52.051
0.08554,0.24579,-51.144
0.10998,0.24579,-50.106
0.13442,0.24579,-52.962
0.15886,0.24579,-60.231
0.1833,0.24579,-55.056
0.20774,0.24579,-54.796
0.23218,0.24579,-55.615
0.25662,0.24579,-59.564
0.28106,0.24579,-62.944
0.3055,0.24579,-64.125
0.32994,0.24579,-65.152
0.35438,0.24579,-66.031
0.37882,0.24579,-66.71
0.40326,0.24579,-67.191
0.4277,0.24579,-67.546
0.45214,0.24579,-67.887
0.47658,0.24579,-68.323
0.50102,0.24579,-68.96
0.52546,0.24579,-69.014
-0.52546,0.27037,-48.618
-0.50102,0.27037,-48.296
-0.47658,0.27037,-48.007
-0.45214,0.27037,-47.76
-0.4277,0.27037,-47.567
-0.40326,0.27037,-47.448
-0.37882,0.27037,-47.42
-0.35438,0.27037,-47.507
-0.32994,0.27037,-47.725
-0.3055,0.27037,-47.923
-0.28106,0.27037,-49.955
-0.25662,0.27037,-45.06
-0.23218,0.27037,-43.937
-0.20774,0.27037,-43.893
-0.1833,0.27037,-44.008
-0.15886,0.27037,-51.069
-0.13442,0.27037,-55.123
-0.10998,0.27037,-46.86
-0.08554,0.27037,-46.823
-0.0611,0.27037,-46.431
-0.03666,0.27037,-47.441
-0.01222,0.27037,-53.53
0.01222,0.27037,-54.941
0.03666,0.27037,-52.158
0.0611,0.27037,-52.176
0.08554,0.27037,-51.93
0.10998,0.27037,-54.212
0.13442,0.27037,-59.844
0.15886,0.27037,-55.589
0.1833,0.27037,-54.92
0.20774,0.27037,-54.727
0.23218,0.27037,-55.373
0.25662,0.27037,-60.896
0.28106,0.27037,-64.287
0.3055,0.27037,-65.297
0.32994,0.27037,-66.127
0.35438,0.27037,-66.805
0.37882,0.27037,-67.309
0.40326,0.27037,-67.677
0.4277,0.27037,-67.992
0.45214,0.27037,-68.353
0.47658,0.27037,-68.847
0.50102,0.27037,-69.563
0.52546,0.27037,-69.623
-0.52546,0.29495,-49.108
-0.50102,0.29495,-48.853
-0.47658,0.29495,-48.629
-0.45214,0.29495,-48.443
-0.4277,0.29495,-48.307
-0.40326,0.29495,-48.237
-0.37882,0.29495,-48.253
-0.35438,0.29495,-48.382
-0.32994,0.29495,-48.669
-0.3055,0.29495,-49.165
-0.28106,0.29495,-49.631
-0.25662,0.29495,-47.151
-0.23218,0.29495,-44.464
-0.20774,0.29495,-44.497
-0.1833,0.29495,-49.521
-0.15886,0.29495,-54.051
-0.13442,0.29495,-50.684
-0.10998,0.29495,-48.802
-0.08554,0.29495,-47.516
-0.0611,0.29495,-48.262
-0.03666,0.29495,-55.05
-0.01222,0.29495,-51.706
0.01222,0.29495,-51.085
0.03666,0.29495,-51.879
0.0611,0.29495,-52.401
0.08554,0.29495,-55.445
0.10998,0.29495,-61.754
0.13442,0.29495,-57.463
0.15886,0.29495,-55.35
0.1833,0.29495,-54.638
0.20774,0.29495,-55.009
0.23218,0.29495,-59.34
0.25662,0.29495,-65.407
0.28106,0.29495,-65.657
0.3055,0.29495,-66.347
0.32994,0.29495,-66.969
0.35438,0.29495,-67.469
0.37882,0.29495,-67.847
0.40326,0.29495,-68.156
0.4277,0.29495,-68.478
0.45214,0.29495,-68.89
0.47658,0.29495,-69.461
0.50102,0.29495,-70.268
0.52546,0.29495,-70.336
-0.52546,0.31953,-49.532
-0.50102,0.31953,-49.334
-0.47658,0.31953,-49.169
-0.45214,0.31953,-49.039
-0.4277,0.31953,-48.953
-0.40326,0.31953,-48.923
-0.37882,0.31953,-48.962
-0.35438,0.31953,-49.086
-0.32994,0.31953,-49.315
-0.3055,0.31953,-49.663
-0.28106,0.31953,-50.163
-0.25662,0.31953,-50.482
-0.23218,0.31953,-48.947
-0.20774,0.31953,-51.636
-0.1833,0.31953,-53.862
-0.15886,0.31953,-49.676
-0.13442,0.31953,-49.27
-0.10998,0.31953,-49.741
-0.08554,0.31953,-50.675
-0.0611,0.31953,-55.564
-0.03666,0.31953,-51.321
-0.01222,0.31953,-50.606
0.01222,0.31953,-50.232
0.03666,0.31953,-51.091
0.0611,0.31953,-54.727
0.08554,0.31953,-62.59
0.10998,0.31953,-57.59
0.13442,0.31953,-57.339
0.15886,0.31953,-56.485
0.1833,0.31953,-55.461
0.20774,0.31953,-58.381
0.23218,0.31953,-66.038
0.25662,0.31953,-66.363
0.28106,0.31953,-66.82
0.3055,0.31953,-67.257
0.32994,0.31953,-67.696
0.35438,0.31953,-68.058
0.37882,0.31953,-68.363
0.40326,0.31953,-68.665
0.4277,0.31953,-69.03
0.45214,0.31953,-69.518
0.47658,0.31953,-70.182
0.50102,0.31953,-71.091
0.52546,0.31953,-71.168
-0.52546,0.34411,-49.882
-0.50102,0.34411,-49.725
-0.47658,0.34411,-49.604
-0.45214,0.34411,-49.518
-0.4277,0.34411,-49.474
-0.40326,0.34411,-49.477
-0.37882,0.34411,-49.535
-0.35438,0.34411,-49.647
-0.32994,0.34411,-49.809
-0.3055,0.34411,-50.022
-0.28106,0.34411,-50.284
-0.25662,0.34411,-51.22
-0.23218,0.34411,-71.019
-0.20774,0.34411,-52.611
-0.1833,0.34411,-49.483
-0.15886,0.34411,-49.61
-0.13442,0.34411,-49.416
-0.10998,0.34411,-50.947
-0.08554,0.34411,-57.818
-0.0611,0.34411,-54.06
-0.03666,0.34411,-51.29
-0.01222,0.34411,-51.196
0.01222,0.34411,-50.777
0.03666,0.34411,-53.591
0.0611,0.34411,-58.39
0.08554,0.34411,-58.513
0.10998,0.34411,-57.822
0.13442,0.34411,-57.572
0.15886,0.34411,-57.812
0.1833,0.34411,-59.735
0.20774,0.34411,-62.671
0.23218,0.34411,-66.034
0.25662,0.34411,-67.064
0.28106,0.34411,-67.609
0.3055,0.34411,-68.016
0.32994,0.34411,-68.329
0.35438,0.34411,-68.61
0.37882,0.34411,-68.896
0.40326,0.34411,-69.236
0.4277,0.34411,-69.675
0.45214,0.34411,-70.259
0.47658,0.34411,-71.028
0.50102,0.34411,-72.047
0.52546,0.34411,-72.132
-0.52546,0.36869,-50.174
-0.50102,0.36869,-50.038
-0.47658,0.36869,-49.941
-0.45214,0.36869,-49.882
-0.4277,0.36869,-49.865
-0.40326,0.36869,-49.894
-0.37882,0.36869,-49.974
-0.35438,0.36869,-50.107
-0.32994,0.36869,-50.288
-0.3055,0.36869,-50.442
-0.28106,0.36869,-50.907
-0.25662,0.36869,-61.956
-0.23218,0.36869,-51.538
-0.20774,0.36869,-48.96
-0.1833,0.36869,-48.541
-0.15886,0.36869,-49.001
-0.13442,0.36869,-50.56
-0.10998,0.36869,-61.419
-0.08554,0.36869,-55.62
-0.0611,0.36869,-53.655
-0.03666,0.36869,-52.438
-0.01222,0.36869,-51.976
0.01222,0.36869,-54.463
0.03666,0.36869,-58.91
0.0611,0.36869,-55.883
0.08554,0.36869,-56.449
0.10998,0.36869,-57.57
0.13442,0.36869,-58.328
0.15886,0.36869,-62.885
0.1833,0.36869,-63.001
0.20774,0.36869,-62.464
0.23218,0.36869,-64.314
0.25662,0.36869,-67.058
0.28106,0.36869,-68.301
0.3055,0.36869,-68.616
0.32994,0.36869,-68.876
0.35438,0.36869,-69.149
0.37882,0.36869,-69.477
0.40326,0.36869,-69.893
0.4277,0.36869,-70.432
0.45214,0.36869,-71.126
0.47658,0.36869,-72.011
0.50102,0.36869,-73.142
0.52546,0.36869,-73.235
-0.52546,0.39327,-50.448
-0.50102,0.39327,-50.316
-0.47658,0.39327,-50.225
-0.45214,0.39327,-50.173
-0.4277,0.39327,-50.164
-0.40326,0.39327,-50.202
-0.37882,0.39327,-50.294
-0.35438,0.39327,-50.452
-0.32994,0.39327,-50.681
-0.3055,0.39327,-50.782
-0.28106,0.39327,-55.344
-0.25662,0.39327,-54.008
-0.23218,0.39327,-49.756
-0.20774,0.39327,-49.794
-0.1833,0.39327,-49.527
-0.15886,0.39327,-50.516
-0.13442,0.39327,-58.95
-0.10998,0.39327,-57.16
-0.08554,0.39327,-55.078
-0.0611,0.39327,-54.402
-0.03666,0.39327,-54.452
-0.01222,0.39327,-56.363
0.01222,0.39327,-59.935
0.03666,0.39327,-56.262
0.0611,0.39327,-56.117
0.08554,0.39327,-55.932
0.10998,0.39327,-57.59
0.13442,0.39327,-61.997
0.15886,0.39327,-63.726
0.1833,0.39327,-62.39
0.20774,0.39327,-62.434
0.23218,0.39327,-62.981
0.25662,0.39327,-66.193
0.28106,0.39327,-68.63
0.3055,0.39327,-69.039
0.32994,0.39327,-69.353
0.35438,0.39327,-69.704
0.37882,0.39327,-70.127
0.40326,0.39327,-70.653
0.4277,0.39327,-71.311
0.45214,0.39327,-72.128
0.47658,0.39327,-73.132
0.50102,0.39327,-74.371
0.52546,0.39327,-74.472
-0.52546,0.41785,-50.751
-0.50102,0.41785,-50.616
-0.47658,0.41785,-50.52
-0.45214,0.41785,-50.463
-0.4277,0.41785,-50.446
-0.40326,0.41785,-50.471
-0.37882,0.41785,-50.546
-0.35438,0.41785,-50.681
-0.32994,0.41785,-50.892
-0.3055,0.41785,-51.055
-0.28106,0.41785,-53.257
-0.25662,0.41785,-52.977
-0.23218,0.41785,-50.321
-0.20774,0.41785,-50.165
-0.1833,0.41785,-51.696
-0.15886,0.41785,-62.16
-0.13442,0.41785,-57.839
-0.10998,0.41785,-55.212
-0.08554,0.41785,-55.144
-0.0611,0.41785,-54.957
-0.03666,0.41785,-59.309
-0.01222,0.41785,-60.199
0.01222,0.41785,-57.114
0.03666,0.41785,-56.596
0.0611,0.41785,-56.387
0.08554,0.41785,-56.851
0.10998,0.41785,-61.619
0.13442,0.41785,-62.706
0.15886,0.41785,-62.312
0.1833,0.41785,-62.355
0.20774,0.41785,-62.33
0.23218,0.41785,-64.046
0.25662,0.41785,-67.635
0.28106,0.41785,-68.794
0.3055,0.41785,-69.367
0.32994,0.41785,-69.825
0.35438,0.41785,-70.313
0.37882,0.41785,-70.869
0.40326,0.41785,-71.527
0.4277,0.41785,-72.316
0.45214,0.41785,-73.259
0.47658,0.41785,-74.377
0.50102,0.41785,-75.703
0.52546,0.41785,-75.809
-0.52546,0.44243,-51.12
-0.50102,0.44243,-50.987
-0.47658,0.44243,-50.889
-0.45214,0.44243,-50.826
-0.4277,0.44243,-50.797
-0.40326,0.44243,-50.8
-0.37882,0.44243,-50.834
-0.35438,0.44243,-50.898
-0.32994,0.44243,-50.988
-0.3055,0.44243,-51.07
-0.28106,0.44243,-50.977
-0.25662,0.44243,-52.619
-0.23218,0.44243,-52.337
-0.20774,0.44243,-52.578
-0.1833,0.44243,-70.922
-0.15886,0.44243,-54.654
-0.13442,0.44243,-53.669
-0.10998,0.44243,-53.739
-0.08554,0.44243,-54.763
-0.0611,0.44243,-58.96
-0.03666,0.44243,-62.996
-0.01222,0.44243,-57.491
0.01222,0.44243,-56.878
0.03666,0.44243,-56.635
0.0611,0.44243,-57.282
0.08554,0.44243,-62.678
0.10998,0.44243,-61.947
0.13442,0.44243,-60.817
0.15886,0.44243,-61.291
0.1833,0.44243,-61.877
0.20774,0.44243,-63.556
0.23218,0.44243,-68.658
0.25662,0.44243,-68.531
0.28106,0.44243,-69.137
0.3055,0.44243,-69.77
0.32994,0.44243,-70.382
0.35438,0.44243,-71.02
0.37882,0.44243,-71.72
0.40326,0.44243,-72.516
0.4277,0.44243,-73.436
0.45214,0.44243,-74.496
0.47658,0.44243,-75.703
0.50102,0.44243,-77.067
0.52546,0.44243,-77.172
-0.52546,0.467,-51.577
-0.50102,0.467,-51.46
-0.47658,0.467,-51.374
-0.45214,0.467,-51.318
-0.4277,0.467,-51.288
-0.40326,0.467,-51.281
-0.37882,0.467,-51.286
-0.35438,0.467,-51.285
-0.32994,0.467,-51.247
-0.3055,0.467,-51.144
-0.28106,0.467,-51.042
-0.25662,0.467,-50.959
-0.23218,0.467,-55.083
-0.20774,0.467,-74.913
-0.1833,0.467,-55.085
-0.15886,0.467,-53.913
-0.13442,0.467,-54.068
-0.10998,0.467,-54.37
-0.08554,0.467,-58.172
-0.0611,0.467,-66.112
-0.03666,0.467,-58.438
-0.01222,0.467,-58.041
0.01222,0.467,-57.825
0.03666,0.467,-58.754
0.0611,0.467,-62.646
0.08554,0.467,-62.954
0.10998,0.467,-61.004
0.13442,0.467,-61.082
0.15886,0.467,-61.271
0.1833,0.467,-63.354
0.20774,0.467,-67.378
0.23218,0.467,-68.59
0.25662,0.467,-68.969
0.28106,0.467,-69.621
0.3055,0.467,-70.343
0.32994,0.467,-71.084
0.35438,0.467,-71.853
0.37882,0.467,-72.682
0.40326,0.467,-73.603
0.4277,0.467,-74.634
0.45214,0.467,-75.78
0.47658,0.467,-77.022
0.50102,0.467,-78.329
0.52546,0.467,-78.425
-0.52546,0.49158,-52.115
-0.50102,0.49158,-52.034
-0.47658,0.49158,-51.979
-0.45214,0.49158,-51.95
-0.4277,0.49158,-51.945
-0.40326,0.49158,-51.959
-0.37882,0.49158,-51.98
-0.35438,0.49158,-51.984
-0.32994,0.49158,-51.93
-0.3055,0.49158,-51.751
-0.28106,0.49158,-51.297
-0.25662,0.49158,-52.396
-0.23218,0.49158,-66.364
-0.20774,0.49158,-57.18
-0.1833,0.49158,-54.294
-0.15886,0.49158,-53.917
-0.13442,0.49158,-54.142
-0.10998,0.49158,-58.442
-0.08554,0.49158,-62.635
-0.0611,0.49158,-58.53
-0.03666,0.49158,-57.933
-0.01222,0.49158,-58.023
0.01222,0.49158,-58.787
0.03666,0.49158,-65.71
0.0611,0.49158,-63.409
0.08554,0.49158,-61.121
0.10998,0.49158,-60.875
0.13442,0.49158,-60.947
0.15886,0.49158,-63.181
0.1833,0.49158,-70.068
0.20774,0.49158,-68.062
0.23218,0.49158,-68.227
0.25662,0.49158,-69.371
0.28106,0.49158,-70.266
0.3055,0.49158,-71.119
0.32994,0.49158,-71.943
0.35438,0.49158,-72.805
0.37882,0.49158,-73.732
0.40326,0.49158,-74.744
0.4277,0.49158,-75.845
0.45214,0.49158,-77.013
0.47658,0.49158,-78.198
0.50102,0.49158,-79.325
0.52546,0.49158,-79.401
-0.52546,0.51616,-52.697
-0.50102,0.51616,-52.666
-0.47658,0.51616,-52.658
-0.45214,0.51616,-52.675
-0.4277,0.51616,-52.716
-0.40326,0.51616,-52.782
-0.37882,0.51616,-52.869
-0.35438,0.51616,-52.966
-0.32994,0.51616,-53.05
-0.3055,0.51616,-52.954
-0.28106,0.51616,-53.509
-0.25662,0.51616,-72.841
-0.23218,0.51616,-55.077
-0.20774,0.51616,-53.886
-0.1833,0.51616,-54.207
-0.15886,0.51616,-54.578
-0.13442,0.51616,-58.19
-0.10998,0.51616,-62.56
-0.08554,0.51616,-57.356
-0.0611,0.51616,-57.308
-0.03666,0.51616,-57.376
-0.01222,0.51616,-58.736
0.01222,0.51616,-66.437
0.03666,0.51616,-63.496
0.0611,0.51616,-61.728
0.08554,0.51616,-61.337
0.10998,0.51616,-60.907
0.13442,0.51616,-62.895
0.15886,0.51616,-73.059
0.1833,0.51616,-67.814
0.20774,0.51616,-67.122
0.23218,0.51616,-67.202
0.25662,0.51616,-69.09
0.28106,0.51616,-71.249
0.3055,0.51616,-72.065
0.32994,0.51616,-72.917
0.35438,0.51616,-73.834
0.37882,0.51616,-74.822
0.40326,0.51616,-75.877
0.4277,0.51616,-76.981
0.45214,0.51616,-78.081
0.47658,0.51616,-79.101
0.50102,0.51616,-79.957
0.52546,0.51616,-80.009
-0.52546,0.54074,-53.26
-0.50102,0.54074,-53.278
-0.47658,0.54074,-53.313
-0.45214,0.54074,-53.371
-0.4277,0.54074,-53.452
-0.40326,0.54074,-53.562
-0.37882,0.54074,-53.707
-0.35438,0.54074,-53.897
-0.32994,0.54074,-54.143
-0.3055,0.54074,-54.262
-0.28106,0.54074,-57.874
-0.25662,0.54074,-56.648
-0.23218,0.54074,-54.022
-0.20774,0.54074,-53.838
-0.1833,0.54074,-53.767
-0.15886,0.54074,-58.061
-0.13442,0.54074,-69.536
-0.10998,0.54074,-57.835
-0.08554,0.54074,-57.639
-0.0611,0.54074,-57.672
-0.03666,0.54074,-58.866
-0.01222,0.54074,-65.997
0.01222,0.54074,-65.857
0.03666,0.54074,-62.065
0.0611,0.54074,-62.082
0.08554,0.54074,-62.159
0.10998,0.54074,-64.356
0.13442,0.54074,-71.042
0.15886,0.54074,-68.429
0.1833,0.54074,-67.25
0.20774,0.54074,-67.006
0.23218,0.54074,-67.099
0.25662,0.54074,-69.251
0.28106,0.54074,-72.243
0.3055,0.54074,-73.058
0.32994,0.54074,-73.932
0.35438,0.54074,-74.889
0.37882,0.54074,-75.901
0.40326,0.54074,-76.944
0.4277,0.54074,-77.972
0.45214,0.54074,-78.918
0.47658,0.54074,-79.704
0.50102,0.54074,-80.287
0.52546,0.54074,-80.318
-0.52546,0.56532,-53.738
-0.50102,0.56532,-53.776
-0.47658,0.56532,-53.825
-0.45214,0.56532,-53.885
-0.4277,0.56532,-53.958
-0.40326,0.56532,-54.044
-0.37882,0.56532,-54.146
-0.35438,0.56532,-54.269
-0.32994,0.56532,-54.412
-0.3055,0.56532,-54.469
-0.28106,0.56532,-54.017
-0.25662,0.56532,-54.255
-0.23218,0.56532,-53.776
-0.20774,0.56532,-53.687
-0.1833,0.56532,-56.895
-0.15886,0.56532,-68.58
-0.13442,0.56532,-61.471
-0.10998,0.56532,-58.114
-0.08554,0.56532,-57.503
-0.0611,0.56532,-58.358
-0.03666,0.56532,-68.073
-0.01222,0.56532,-64.652
0.01222,0.56532,-61.601
0.03666,0.56532,-61.536
0.0611,0.56532,-61.866
0.08554,0.56532,-64.462
0.10998,0.56532,-72.425
0.13442,0.56532,-67.006
0.15886,0.56532,-66.186
0.1833,0.56532,-66.591
0.20774,0.56532,-66.734
0.23218,0.56532,-68.74
0.25662,0.56532,-71.479
0.28106,0.56532,-73.157
0.3055,0.56532,-74.007
0.32994,0.56532,-74.966
0.35438,0.56532,-75.966
0.37882,0.56532,-76.97
0.40326,0.56532,-77.942
0.4277,0.56532,-78.829
0.45214,0.56532,-79.57
0.47658,0.56532,-80.124
0.50102,0.56532,-80.5
0.52546,0.56532,-80.519
-0.52546,0.5899,-54.093
-0.50102,0.5899,-54.109
-0.47658,0.5899,-54.124
-0.45214,0.5899,-54.135
-0.4277,0.5899,-54.138
-0.40326,0.5899,-54.126
-0.37882,0.5899,-54.092
-0.35438,0.5899,-54.015
-0.32994,0.5899,-53.856
-0.3055,0.5899,-53.496
-0.28106,0.5899,-52.712
-0.25662,0.5899,-52.3
-0.23218,0.5899,-53.354
-0.20774,0.5899,-56.744
-0.1833,0.5899,-70.155
-0.15886,0.5899,-60.264
-0.13442,0.5899,-59.866
-0.10998,0.5899,-59.446
-0.08554,0.5899,-59.113
-0.0611,0.5899,-66.798
-0.03666,0.5899,-63.377
-0.01222,0.5899,-61.121
0.01222,0.5899,-60.757
0.03666,0.5899,-60.543
0.0611,0.5899,-62.88
0.08554,0.5899,-72.261
0.10998,0.5899,-65.888
0.13442,0.5899,-65.259
0.15886,0.5899,-64.931
0.1833,0.5899,-65.141
0.20774,0.5899,-67.346
0.23218,0.5899,-71.545
0.25662,0.5899,-72.962
0.28106,0.5899,-73.951
0.3055,0.5899,-75.045
0.32994,0.5899,-76.124
0.35438,0.5899,-77.153
0.37882,0.5899,-78.105
0.40326,0.5899,-78.95
0.4277,0.5899,-79.652
0.45214,0.5899,-80.182
0.47658,0.5899,-80.546
0.50102,0.5899,-80.792
0.52546,0.5899,-80.804
-0.52546,0.61448,-54.337
-0.50102,0.61448,-54.295
-0.47658,0.61448,-54.244
-0.45214,0.61448,-54.177
-0.4277,0.61448,-54.09
-0.40326,0.61448,-53.976
-0.37882,0.61448,-53.823
-0.35438,0.61448,-53.61
-0.32994,0.61448,-53.303
-0.3055,0.61448,-52.873
-0.28106,0.61448,-52.418
-0.25662,0.61448,-52.066
-0.23218,0.61448,-55.302
-0.20774,0.61448,-72.243
-0.1833,0.61448,-60.908
-0.15886,0.61448,-59.799
-0.13442,0.61448,-59.532
-0.10998,0.61448,-60.606
-0.08554,0.61448,-65.567
-0.0611,0.61448,-66.233
-0.03666,0.61448,-61.387
-0.01222,0.61448,-61.174
0.01222,0.61448,-60.827
0.03666,0.61448,-61.445
0.0611,0.61448,-64.498
0.08554,0.61448,-67.273
0.10998,0.61448,-65.503
0.13442,0.61448,-65.23
0.15886,0.61448,-65.017
0.1833,0.61448,-65.678
0.20774,0.61448,-68.404
0.23218,0.61448,-72.279
0.25662,0.61448,-73.707
0.28106,0.61448,-75.104
0.3055,0.61448,-76.458
0.32994,0.61448,-77.622
0.35438,0.61448,-78.614
0.37882,0.61448,-79.441
0.40326,0.61448,-80.101
0.4277,0.61448,-80.591
0.45214,0.61448,-80.925
0.47658,0.61448,-81.142
0.50102,0.61448,-81.305
0.52546,0.61448,-81.314
-0.52546,0.63906,-54.519
-0.50102,0.63906,-54.409
-0.47658,0.63906,-54.289
-0.45214,0.63906,-54.154
-0.4277,0.63906,-54.005
-0.40326,0.63906,-53.841
-0.37882,0.63906,-53.658
-0.35438,0.63906,-53.449
-0.32994,0.63906,-53.2
-0.3055,0.63906,-52.873
-0.28106,0.63906,-52.397
-0.25662,0.63906,-55.134
-0.23218,0.63906,-76.865
-0.20774,0.63906,-60.031
-0.1833,0.63906,-58.481
-0.15886,0.63906,-58.85
-0.13442,0.63906,-59.757
-0.10998,0.63906,-67.832
-0.08554,0.63906,-61.848
-0.0611,0.63906,-61.158
-0.03666,0.63906,-61.376
-0.01222,0.63906,-60.805
0.01222,0.63906,-61.737
0.03666,0.63906,-63.679
0.0611,0.63906,-63.608
0.08554,0.63906,-65.75
0.10998,0.63906,-65.337
0.13442,0.63906,-65.07
0.15886,0.63906,-66.82
0.1833,0.63906,-69.716
0.20774,0.63906,-71.032
0.23218,0.63906,-72.644
0.25662,0.63906,-74.695
0.28106,0.63906,-77.116
0.3055,0.63906,-78.629
0.32994,0.63906,-79.711
0.35438,0.63906,-80.528
0.37882,0.63906,-81.124
0.40326,0.63906,-81.536
0.4277,0.63906,-81.797
0.45214,0.63906,-81.951
0.47658,0.63906,-82.047
0.50102,0.63906,-82.148
0.52546,0.63906,-82.154
-0.52546,0.66364,-54.696
-0.50102,0.66364,-54.531
-0.47658,0.66364,-54.364
-0.45214,0.66364,-54.194
-0.4277,0.66364,-54.03
-0.40326,0.66364,-53.879
-0.37882,0.66364,-53.751
-0.35438,0.66364,-53.655
-0.32994,0.66364,-53.594
-0.3055,0.66364,-53.434
-0.28106,0.66364,-54.394
-0.25662,0.66364,-72.2
-0.23218,0.66364,-59.175
-0.20774,0.66364,-58.002
-0.1833,0.66364,-56.802
-0.15886,0.66364,-56.555
-0.13442,0.66364,-63.471
-0.10998,0.66364,-62.449
-0.08554,0.66364,-60.043
-0.0611,0.66364,-59.506
-0.03666,0.66364,-59.726
-0.01222,0.66364,-61.102
0.01222,0.66364,-65.502
0.03666,0.66364,-63.748
0.0611,0.66364,-63.651
0.08554,0.66364,-63.863
0.10998,0.66364,-65.369
0.13442,0.66364,-67.107
0.15886,0.66364,-71.176
0.1833,0.66364,-72.48
0.20774,0.66364,-72.832
0.23218,0.66364,-73.599
0.25662,0.66364,-76.939
0.28106,0.66364,-80.817
0.3055,0.66364,-81.839
0.32994,0.66364,-82.515
0.35438,0.66364,-82.971
0.37882,0.66364,-83.242
0.40326,0.66364,-83.374
0.4277,0.66364,-83.412
0.45214,0.66364,-83.4
0.47658,0.66364,-83.386
0.50102,0.66364,-83.419
0.52546,0.66364,-83.422
-0.52546,0.68822,-54.9
-0.50102,0.68822,-54.711
-0.47658,0.68822,-54.53
-0.45214,0.68822,-54.365
-0.4277,0.68822,-54.229
-0.40326,0.68822,-54.141
-0.37882,0.68822,-54.123
-0.35438,0.68822,-54.202
-0.32994,0.68822,-54.407
-0.3055,0.68822,-54.596
-0.28106,0.68822,-56.861
-0.25662,0.68822,-62.441
-0.23218,0.68822,-58.654
-0.20774,0.68822,-57.661
-0.1833,0.68822,-56.562
-0.15886,0.68822,-56.467
-0.13442,0.68822,-65.355
-0.10998,0.68822,-61.53
-0.08554,0.68822,-59.999
-0.0611,0.68822,-59.276
-0.03666,0.68822,-58.789
-0.01222,0.68822,-61.784
0.01222,0.68822,-71.424
0.03666,0.68822,-64.001
0.0611,0.68822,-63.854
0.08554,0.68822,-63.646
0.10998,0.68822,-66.136
0.13442,0.68822,-74.045
0.15886,0.68822,-74.53
0.1833,0.68822,-73.334
0.20774,0.68822,-73.57
0.23218,0.68822,-75.76
0.25662,0.68822,-85.073
0.28106,0.68822,-84.364
0.3055,0.68822,-84.896
0.32994,0.68822,-85.249
0.35438,0.68822,-85.525
0.37882,0.68822,-85.672
0.40326,0.68822,-85.683
0.4277,0.68822,-85.592
0.45214,0.68822,-85.454
0.47658,0.68822,-85.327
0.50102,0.68822,-85.262
0.52546,0.68822,-85.258
-0.52546,0.7128,-55.135
-0.50102,0.7128,-54.956
-0.47658,0.7128,-54.797
-0.45214,0.7128,-54.672
-0.4277,0.7128,-54.599
-0.40326,0.7128,-54.603
-0.37882,0.7128,-54.719
-0.35438,0.7128,-54.991
-0.32994,0.7128,-55.482
-0.3055,0.7128,-56.272
-0.28106,0.7128,-57.771
-0.25662,0.7128,-60.539
-0.23218,0.7128,-58.513
-0.20774,0.7128,-57.139
-0.1833,0.7128,-57.539
-0.15886,0.7128,-59.437
-0.13442,0.7128,-62.573
-0.10998,0.7128,-67.457
-0.08554,0.7128,-60.3
-0.0611,0.7128,-59.464
-0.03666,0.7128,-61.443
-0.01222,0.7128,-64.605
0.01222,0.7128,-72.263
0.03666,0.7128,-68.147
0.0611,0.7128,-64.428
0.08554,0.7128,-66.299
0.10998,0.7128,-73.032
0.13442,0.7128,-77.232
0.15886,0.7128,-86.116
0.1833,0.7128,-75.951
0.20774,0.7128,-76.675
0.23218,0.7128,-98.683
0.25662,0.7128,-81.089
0.28106,0.7128,-82.559
0.3055,0.7128,-84.076
0.32994,0.7128,-85.369
0.35438,0.7128,-86.608
0.37882,0.7128,-87.636
0.40326,0.7128,-88.286
0.4277,0.7128,-88.509
0.45214,0.7128,-88.413
0.47658,0.7128,-88.174
0.50102,0.7128,-87.935
0.52546,0.7128,-87.918
-0.52546,0.73738,-55.383
-0.50102,0.73738,-55.244
-0.47658,0.73738,-55.139
-0.45214,0.73738,-55.081
-0.4277,0.73738,-55.093
-0.40326,0.73738,-55.206
-0.37882,0.73738,-55.457
-0.35438,0.73738,-55.901
-0.32994,0.73738,-56.608
-0.3055,0.73738,-57.673
-0.28106,0.73738,-59.065
-0.25662,0.73738,-60.316
-0.23218,0.73738,-59.851
-0.20774,0.73738,-58.221
-0.1833,0.73738,-60.017
-0.15886,0.73738,-61.344
-0.13442,0.73738,-62.204
-0.10998,0.73738,-65.695
-0.08554,0.73738,-65.575
-0.0611,0.73738,-63.324
-0.03666,0.73738,-65.702
-0.01222,0.73738,-66.155
0.01222,0.73738,-66.743
0.03666,0.73738,-75.577
0.0611,0.73738,-75.485
0.08554,0.73738,-75.669
0.10998,0.73738,-76.365
0.13442,0.73738,-75.675
0.15886,0.73738,-76.023
0.1833,0.73738,-80.699
0.20774,0.73738,-82.425
0.23218,0.73738,-77.929
0.25662,0.73738,-78.418
0.28106,0.73738,-79.955
0.3055,0.73738,-81.618
0.32994,0.73738,-83.471
0.35438,0.73738,-85.561
0.37882,0.73738,-87.863
0.40326,0.73738,-90.19
0.4277,0.73738,-92.055
0.45214,0.73738,-92.878
0.47658,0.73738,-92.695
0.50102,0.73738,-92.076
0.52546,0.73738,-92.024
-0.52546,0.76196,-55.62
-0.50102,0.76196,-55.543
-0.47658,0.76196,-55.509
-0.45214,0.76196,-55.536
-0.4277,0.76196,-55.646
-0.40326,0.76196,-55.87
-0.37882,0.76196,-56.246
-0.35438,0.76196,-56.824
-0.32994,0.76196,-57.666
-0.3055,0.76196,-58.827
-0.28106,0.76196,-60.326
-0.25662,0.76196,-62.121
-0.23218,0.76196,-63.368
-0.20774,0.76196,-62.929
-0.1833,0.76196,-62.406
-0.15886,0.76196,-62.39
-0.13442,0.76196,-63.444
-0.10998,0.76196,-65.584
-0.08554,0.76196,-68.775
-0.0611,0.76196,-69.504
-0.03666,0.76196,-67.955
-0.01222,0.76196,-67.339
0.01222,0.76196,-67.831
0.03666,0.76196,-69.515
0.0611,0.76196,-72.754
0.08554,0.76196,-75.829
0.10998,0.76196,-76.449
0.13442,0.76196,-75.789
0.15886,0.76196,-75.238
0.1833,0.76196,-75.011
0.20774,0.76196,-75.344
0.23218,0.76196,-76.217
0.25662,0.76196,-77.215
0.28106,0.76196,-78.396
0.3055,0.76196,-79.92
0.32994,0.76196,-81.777
0.35438,0.76196,-84.005
0.37882,0.76196,-86.676
0.40326,0.76196,-89.909
0.4277,0.76196,-93.874
0.45214,0.76196,-98.584
0.47658,0.76196,-101.85
0.50102,0.76196,-100.23
0.52546,0.76196,-100.02
-0.52546,0.78653,-55.837
-0.50102,0.78653,-55.825
-0.47658,0.78653,-55.869
-0.45214,0.78653,-55.984
-0.4277,0.78653,-56.192
-0.40326,0.78653,-56.52
-0.37882,0.78653,-57.002
-0.35438,0.78653,-57.681
-0.32994,0.78653,-58.602
-0.3055,0.78653,-59.802
-0.28106,0.78653,-61.281
-0.25662,0.78653,-62.86
-0.23218,0.78653,-63.883
-0.20774,0.78653,-63.85
-0.1833,0.78653,-63.404
-0.15886,0.78653,-63.497
-0.13442,0.78653,-64.478
-0.10998,0.78653,-66.397
-0.08554,0.78653,-68.72
-0.0611,0.78653,-69.823
-0.03666,0.78653,-69.105
-0.01222,0.78653,-68.494
0.01222,0.78653,-68.805
0.03666,0.78653,-70.072
0.0611,0.78653,-72.112
0.08554,0.78653,-74.468
0.10998,0.78653,-75.728
0.13442,0.78653,-75.672
0.15886,0.78653,-75.312
0.1833,0.78653,-75.121
0.20774,0.78653,-75.251
0.23218,0.78653,-75.726
0.25662,0.78653,-76.482
0.28106,0.78653,-77.54
0.3055,0.78653,-78.934
0.32994,0.78653,-80.676
0.35438,0.78653,-82.781
0.37882,0.78653,-85.272
0.40326,0.78653,-88.183
0.4277,0.78653,-91.566
0.45214,0.78653,-95.52
0.47658,0.78653,-100.32
0.50102,0.78653,-106.46
0.52546,0.78653,-106.9
-0.52546,0.81111,-56.046
-0.50102,0.81111,-56.091
-0.47658,0.81111,-56.202
-0.45214,0.81111,-56.395
-0.4277,0.81111,-56.688
-0.40326,0.81111,-57.102
-0.37882,0.81111,-57.665
-0.35438,0.81111,-58.409
-0.32994,0.81111,-59.36
-0.3055,0.81111,-60.524
-0.28106,0.81111,-61.847
-0.25662,0.81111,-63.104
-0.23218,0.81111,-63.89
-0.20774,0.81111,-64.058
-0.1833,0.81111,-64.037
-0.15886,0.81111,-64.349
-0.13442,0.81111,-65.273
-0.10998,0.81111,-66.823
-0.08554,0.81111,-68.595
-0.0611,0.81111,-69.628
-0.03666,0.81111,-69.542
-0.01222,0.81111,-69.249
0.01222,0.81111,-69.487
0.03666,0.81111,-70.441
0.0611,0.81111,-72.011
0.08554,0.81111,-73.802
0.10998,0.81111,-75.092
0.13442,0.81111,-75.469
0.15886,0.81111,-75.324
0.1833,0.81111,-75.158
0.20774,0.81111,-75.203
0.23218,0.81111,-75.534
0.25662,0.81111,-76.173
0.28106,0.81111,-77.133
0.3055,0.81111,-78.425
0.32994,0.81111,-80.041
0.35438,0.81111,-81.957
0.37882,0.81111,-84.111
0.40326,0.81111,-86.395
0.4277,0.81111,-88.65
0.45214,0.81111,-90.753
0.47658,0.81111,-92.757
0.50102,0.81111,-94.952
0.52546,0.81111,-95.126
-0.52546,0.83569,-56.279
-0.50102,0.83569,-56.362
-0.47658,0.83569,-56.523
-0.45214,0.83569,-56.774
-0.4277,0.83569,-57.128
-0.40326,0.83569,-57.603
-0.37882,0.83569,-58.219
-0.35438,0.83569,-58.993
-0.32994,0.83569,-59.932
-0.3055,0.83569,-61.018
-0.28106,0.83569,-62.171
-0.25662,0.83569,-63.212
-0.23218,0.83569,-63.924
-0.20774,0.83569,-64.28
-0.1833,0.83569,-64.534
-0.15886,0.83569,-65.009
-0.13442,0.83569,-65.894
-0.10998,0.83569,-67.172
-0.08554,0.83569,-68.541
-0.0611,0.83569,-69.448
-0.03666,0.83569,-69.673
-0.01222,0.83569,-69.675
0.01222,0.83569,-69.969
0.03666,0.83569,-70.764
0.0611,0.83569,-72.021
0.08554,0.83569,-73.484
0.10998,0.83569,-74.688
0.13442,0.83569,-75.256
0.15886,0.83569,-75.3
0.1833,0.83569,-75.202
0.20774,0.83569,-75.236
0.23218,0.83569,-75.524
0.25662,0.83569,-76.113
0.28106,0.83569,-77.017
0.3055,0.83569,-78.233
0.32994,0.83569,-79.73
0.35438,0.83569,-81.437
0.37882,0.83569,-83.228
0.40326,0.83569,-84.937
0.4277,0.83569,-86.437
0.45214,0.83569,-87.752
0.47658,0.83569,-89.067
0.50102,0.83569,-90.656
0.52546,0.83569,-90.788
-0.52546,0.86027,-56.572
-0.50102,0.86027,-56.679
-0.47658,0.86027,-56.869
-0.45214,0.86027,-57.155
-0.4277,0.86027,-57.547
-0.40326,0.86027,-58.057
-0.37882,0.86027,-58.697
-0.35438,0.86027,-59.473
-0.32994,0.86027,-60.379
-0.3055,0.86027,-61.382
-0.28106,0.86027,-62.406
-0.25662,0.86027,-63.327
-0.23218,0.86027,-64.032
-0.20774,0.86027,-64.527
-0.1833,0.86027,-64.967
-0.15886,0.86027,-65.548
-0.13442,0.86027,-66.386
-0.10998,0.86027,-67.45
-0.08554,0.86027,-68.525
-0.0611,0.86027,-69.303
-0.03666,0.86027,-69.679
-0.01222,0.86027,-69.903
0.01222,0.86027,-70.299
0.03666,0.86027,-71.041
0.0611,0.86027,-72.125
0.08554,0.86027,-73.374
0.10998,0.86027,-74.458
0.13442,0.86027,-75.082
0.15886,0.86027,-75.254
0.1833,0.86027,-75.248
0.20774,0.86027,-75.325
0.23218,0.86027,-75.626
0.25662,0.86027,-76.211
0.28106,0.86027,-77.092
0.3055,0.86027,-78.253
0.32994,0.86027,-79.635
0.35438,0.86027,-81.126
0.37882,0.86027,-82.565
0.40326,0.86027,-83.811
0.4277,0.86027,-84.84
0.45214,0.86027,-85.782
0.47658,0.86027,-86.838
0.50102,0.86027,-88.225
0.52546,0.86027,-88.342
-0.52546,0.88485,-56.955
-0.50102,0.88485,-57.072
-0.47658,0.88485,-57.278
-0.45214,0.88485,-57.58
-0.4277,0.88485,-57.99
-0.40326,0.88485,-58.513
-0.37882,0.88485,-59.157
-0.35438,0.88485,-59.919
-0.32994,0.88485,-60.785
-0.3055,0.88485,-61.719
-0.28106,0.88485,-62.658
-0.25662,0.88485,-63.517
-0.23218,0.88485,-64.234
-0.20774,0.88485,-64.82
-0.1833,0.88485,-65.369
-0.15886,0.88485,-65.999
-0.13442,0.88485,-66.773
-0.10998,0.88485,-67.659
-0.08554,0.88485,-68.519
-0.0611,0.88485,-69.193
-0.03666,0.88485,-69.648
-0.01222,0.88485,-70.029
0.01222,0.88485,-70.534
0.03666,0.88485,-71.282
0.0611,0.88485,-72.273
0.08554,0.88485,-73.374
0.10998,0.88485,-74.341
0.13442,0.88485,-74.952
0.15886,0.88485,-75.2
0.1833,0.88485,-75.288
0.20774,0.88485,-75.439
0.23218,0.88485,-75.791
0.25662,0.88485,-76.406
0.28106,0.88485,-77.29
0.3055,0.88485,-78.41
0.32994,0.88485,-79.677
0.35438,0.88485,-80.949
0.37882,0.88485,-82.067
0.40326,0.88485,-82.957
0.4277,0.88485,-83.694
0.45214,0.88485,-84.448
0.47658,0.88485,-85.397
0.50102,0.88485,-86.714
0.52546,0.88485,-86.827
-0.52546,0.90943,-57.435
-0.50102,0.90943,-57.56
-0.47658,0.90943,-57.773
-0.45214,0.90943,-58.082
-0.4277,0.90943,-58.496
-0.40326,0.90943,-59.019
-0.37882,0.90943,-59.654
-0.35438,0.90943,-60.393
-0.32994,0.90943,-61.22
-0.3055,0.90943,-62.098
-0.28106,0.90943,-62.977
-0.25662,0.90943,-63.797
-0.23218,0.90943,-64.518
-0.20774,0.90943,-65.147
-0.1833,0.90943,-65.74
-0.15886,0.90943,-66.366
-0.13442,0.90943,-67.061
-0.10998,0.90943,-67.799
-0.08554,0.90943,-68.508
-0.0611,0.90943,-69.115
-0.03666,0.90943,-69.624
-0.01222,0.90943,-70.122
0.01222,0.90943,-70.725
0.03666,0.90943,-71.502
0.0611,0.90943,-72.442
0.08554,0.90943,-73.433
0.10998,0.90943,-74.288
0.13442,0.90943,-74.856
0.15886,0.90943,-75.145
0.1833,0.90943,-75.32
0.20774,0.90943,-75.561
0.23218,0.90943,-75.991
0.25662,0.90943,-76.659
0.28106,0.90943,-77.564
0.3055,0.90943,-78.65
0.32994,0.90943,-79.799
0.35438,0.90943,-80.854
0.37882,0.90943,-81.692
0.40326,0.90943,-82.322
0.4277,0.90943,-82.881
0.45214,0.90943,-83.547
0.47658,0.90943,-84.464
0.50102,0.90943,-85.774
0.52546,0.90943,-85.887
-0.52546,0.93401,-57.996
-0.50102,0.93401,-58.134
-0.47658,0.93401,-58.354
-0.45214,0.93401,-58.668
-0.4277,0.93401,-59.08
-0.40326,0.93401,-59.596
-0.37882,0.93401,-60.214
-0.35438,0.93401,-60.925
-0.32994,0.93401,-61.711
-0.3055,0.93401,-62.538
-0.28106,0.93401,-63.363
-0.25662,0.93401,-64.142
-0.23218,0.93401,-64.843
-0.20774,0.93401,-65.471
-0.1833,0.93401,-66.057
-0.15886,0.93401,-66.644
-0.13442,0.93401,-67.254
-0.10998,0.93401,-67.881
-0.08554,0.93401,-68.495
-0.0611,0.93401,-69.073
-0.03666,0.93401,-69.632
-0.01222,0.93401,-70.224
0.01222,0.93401,-70.91
0.03666,0.93401,-71.719
0.0611,0.93401,-72.621
0.08554,0.93401,-73.516
0.10998,0.93401,-74.265
0.13442,0.93401,-74.778
0.15886,0.93401,-75.092
0.1833,0.93401,-75.347
0.20774,0.93401,-75.687
0.23218,0.93401,-76.208
0.25662,0.93401,-76.946
0.28106,0.93401,-77.882
0.3055,0.93401,-78.933
0.32994,0.93401,-79.958
0.35438,0.93401,-80.805
0.37882,0.93401,-81.411
0.40326,0.93401,-81.862
0.4277,0.93401,-82.326
0.45214,0.93401,-82.964
0.47658,0.93401,-83.894
0.50102,0.93401,-85.234
0.52546,0.93401,-85.35
-0.52546,0.95859,-58.595
-0.50102,0.95859,-58.756
-0.47658,0.95859,-58.991
-0.45214,0.95859,-59.312
-0.4277,0.95859,-59.723
-0.40326,0.95859,-60.228
-0.37882,0.95859,-60.826
-0.35438,0.95859,-61.504
-0.32994,0.95859,-62.244
-0.3055,0.95859,-63.014
-0.28106,0.95859,-63.779
-0.25662,0.95859,-64.501
-0.23218,0.95859,-65.157
-0.20774,0.95859,-65.748
-0.1833,0.95859,-66.295
-0.15886,0.95859,-66.829
-0.13442,0.95859,-67.371
-0.10998,0.95859,-67.928
-0.08554,0.95859,-68.498
-0.0611,0.95859,-69.081
-0.03666,0.95859,-69.693
-0.01222,0.95859,-70.363
0.01222,0.95859,-71.113
0.03666,0.95859,-71.942
0.0611,0.95859,-72.801
0.08554,0.95859,-73.602
0.10998,0.95859,-74.249
0.13442,0.95859,-74.709
0.15886,0.95859,-75.044
0.1833,0.95859,-75.376
0.20774,0.95859,-75.818
0.23218,0.95859,-76.439
0.25662,0.95859,-77.254
0.28106,0.95859,-78.22
0.3055,0.95859,-79.229
0.32994,0.95859,-80.124
0.35438,0.95859,-80.779
0.37882,0.95859,-81.206
0.40326,0.95859,-81.545
0.4277,0.95859,-81.972
0.45214,0.95859,-82.625
0.47658,0.95859,-83.599
0.50102,0.95859,-84.993
0.52546,0.95859,-85.113
-0.52546,0.98317,-59.223
-0.50102,0.98317,-59.421
-0.47658,0.98317,-59.681
-0.45214,0.98317,-60.016
-0.4277,0.98317,-60.43
-0.40326,0.98317,-60.924
-0.37882,0.98317,-61.496
-0.35438,0.98317,-62.134
-0.32994,0.98317,-62.818
-0.3055,0.98317,-63.52
-0.28106,0.98317,-64.209
-0.25662,0.98317,-64.856
-0.23218,0.98317,-65.446
-0.20774,0.98317,-65.98
-0.1833,0.98317,-66.478
-0.15886,0.98317,-66.965
-0.13442,0.98317,-67.466
-0.10998,0.98317,-67.995
-0.08554,0.98317,-68.562
-0.0611,0.98317,-69.175
-0.03666,0.98317,-69.845
-0.01222,0.98317,-70.577
0.01222,0.98317,-71.369
0.03666,0.98317,-72.191
0.0611,0.98317,-72.987
0.08554,0.98317,-73.683
0.10998,0.98317,-74.23
0.13442,0.98317,-74.647
0.15886,0.98317,-75.01
0.1833,0.98317,-75.425
0.20774,0.98317,-75.975
0.23218,0.98317,-76.702
0.25662,0.98317,-77.596
0.28106,0.98317,-78.585
0.3055,0.98317,-79.534
0.32994,0.98317,-80.286
0.35438,0.98317,-80.768
0.37882,0.98317,-81.064
0.40326,0.98317,-81.348
0.4277,0.98317,-81.785
0.45214,0.98317,-82.488
0.47658,0.98317,-83.532
0.50102,0.98317,-85.002
0.52546,0.98317,-85.128
-0.52546,1.0077,-59.393
-0.50102,1.0077,-59.607
-0.47658,1.0077,-59.879
-0.45214,1.0077,-60.22
-0.4277,1.0077,-60.634
-0.40326,1.0077,-61.123
-0.37882,1.0077,-61.684
-0.35438,1.0077,-62.304
-0.32994,1.0077,-62.965
-0.3055,1.0077,-63.639
-0.28106,1.0077,-64.299
-0.25662,1.0077,-64.919
-0.23218,1.0077,-65.486
-0.20774,1.0077,-66.004
-0.1833,1.0077,-66.49
-0.15886,1.0077,-66.97
-0.13442,1.0077,-67.466
-0.10998,1.0077,-67.998
-0.08554,1.0077,-68.576
-0.0611,1.0077,-69.208
-0.03666,1.0077,-69.901
-0.01222,1.0077,-70.655
0.01222,1.0077,-71.456
0.03666,1.0077,-72.269
0.0611,1.0077,-73.036
0.08554,1.0077,-73.692
0.10998,1.0077,-74.208
0.13442,1.0077,-74.614
0.15886,1.0077,-74.994
0.1833,1.0077,-75.443
0.20774,1.0077,-76.036
0.23218,1.0077,-76.803
0.25662,1.0077,-77.725
0.28106,1.0077,-78.718
0.3055,1.0077,-79.638
0.32994,1.0077,-80.333
0.35438,1.0077,-80.757
0.37882,1.0077,-81.016
0.40326,1.0077,-81.292
0.4277,1.0077,-81.742
0.45214,1.0077,-82.47
0.47658,1.0077,-83.546
0.50102,1.0077,-85.048
0.52546,1.0077,-85.177

==> 3d/surf/merged.csv <==
x,y,z
-0.52546,-1.0077,-49.125
-0.50102,-1.0077,-49.33
-0.47658,-1.0077,-49.596
-0.45214,-1.0077,-49.932
-0.4277,-1.0077,-50.345
-0.40326,-1.0077,-50.835
-0.37882,-1.0077,-51.399
-0.35438,-1.0077,-52.026
-0.32994,-1.0077,-52.694
-0.3055,-1.0077,-53.378
-0.28106,-1.0077,-54.047
-0.25662,-1.0077,-54.674
-0.23218,-1.0077,-55.245
-0.20774,-1.0077,-55.766
-0.1833,-1.0077,-56.254
-0.15886,-1.0077,-56.737
-0.13442,-1.0077,-57.239
-0.10998,-1.0077,-57.776
-0.08554,-1.0077,-58.358
-0.0611,-1.0077,-58.991
-0.03666,-1.0077,-59.682
-0.01222,-1.0077,-60.433
0.01222,-1.0077,-61.232
0.03666,-1.0077,-62.047
0.0611,-1.0077,-62.822
0.08554,-1.0077,-63.493
0.10998,-1.0077,-64.022
0.13442,-1.0077,-64.437
0.15886,-1.0077,-64.817
0.1833,-1.0077,-65.259
0.20774,-1.0077,-65.837
0.23218,-1.0077,-66.586
0.25662,-1.0077,-67.488
0.28106,-1.0077,-68.463
0.3055,-1.0077,-69.373
0.32994,-1.0077,-70.071
0.35438,-1.0077,-70.508
0.37882,-1.0077,-70.786
0.40326,-1.0077,-71.08
0.4277,-1.0077,-71.547
0.45214,-1.0077,-72.29
0.47658,-1.0077,-73.38
0.50102,-1.0077,-74.9
0.52546,-1.0077,-75.03
-0.52546,-0.98317,-48.544
-0.50102,-0.98317,-48.71
-0.47658,-0.98317,-48.947
-0.45214,-0.98317,-49.268
-0.4277,-0.98317,-49.677
-0.40326,-0.98317,-50.177
-0.37882,-0.98317,-50.767
-0.35438,-0.98317,-51.435
-0.32994,-0.98317,-52.161
-0.3055,-0.98317,-52.914
-0.28106,-0.98317,-53.659
-0.25662,-0.98317,-54.361
-0.23218,-0.98317,-54.997
-0.20774,-0.98317,-55.571
-0.1833,-0.98317,-56.102
-0.15886,-0.98317,-56.622
-0.13442,-0.98317,-57.154
-0.10998,-0.98317,-57.707
-0.08554,-0.98317,-58.283
-0.0611,-0.98317,-58.884
-0.03666,-0.98317,-59.521
-0.01222,-0.98317,-60.217
0.01222,-0.98317,-60.984
0.03666,-0.98317,-61.814
0.0611,-0.98317,-62.658
0.08554,-0.98317,-63.432
0.10998,-0.98317,-64.053
0.13442,-0.98317,-64.503
0.15886,-0.98317,-64.849
0.1833,-0.98317,-65.204
0.20774,-0.98317,-65.673
0.23218,-0.98317,-66.317
0.25662,-0.98317,-67.144
0.28106,-0.98317,-68.104
0.3055,-0.98317,-69.083
0.32994,-0.98317,-69.927
0.35438,-0.98317,-70.532
0.37882,-0.98317,-70.929
0.40326,-0.98317,-71.268
0.4277,-0.98317,-71.718
0.45214,-0.98317,-72.408
0.47658,-0.98317,-73.427
0.50102,-0.98317,-74.872
0.52546,-0.98317,-74.997
-0.52546,-0.95859,-47.939
-0.50102,-0.95859,-48.077
-0.47658,-0.95859,-48.296
-0.45214,-0.95859,-48.606
-0.4277,-0.95859,-49.015
-0.40326,-0.95859,-49.525
-0.37882,-0.95859,-50.136
-0.35438,-0.95859,-50.839
-0.32994,-0.95859,-51.612
-0.3055,-0.95859,-52.425
-0.28106,-0.95859,-53.235
-0.25662,-0.95859,-53.999
-0.23218,-0.95859,-54.687
-0.20774,-0.95859,-55.304
-0.1833,-0.95859,-55.879
-0.15886,-0.95859,-56.451
-0.13442,-0.95859,-57.044
-0.10998,-0.95859,-57.657
-0.08554,-0.95859,-58.266
-0.0611,-0.95859,-58.856
-0.03666,-0.95859,-59.442
-0.01222,-0.95859,-60.066
0.01222,-0.95859,-60.776
0.03666,-0.95859,-61.594
0.0611,-0.95859,-62.487
0.08554,-0.95859,-63.356
0.10998,-0.95859,-64.077
0.13442,-0.95859,-64.575
0.15886,-0.95859,-64.894
0.1833,-0.95859,-65.167
0.20774,-0.95859,-65.531
0.23218,-0.95859,-66.072
0.25662,-0.95859,-66.823
0.28106,-0.95859,-67.756
0.3055,-0.95859,-68.786
0.32994,-0.95859,-69.771
0.35438,-0.95859,-70.568
0.37882,-0.95859,-71.137
0.40326,-0.95859,-71.578
0.4277,-0.95859,-72.057
0.45214,-0.95859,-72.728
0.47658,-0.95859,-73.701
0.50102,-0.95859,-75.092
0.52546,-0.95859,-75.212
-0.52546,-0.93401,-47.361
-0.50102,-0.93401,-47.482
-0.47658,-0.93401,-47.69
-0.45214,-0.93401,-47.995
-0.4277,-0.93401,-48.404
-0.40326,-0.93401,-48.922
-0.37882,-0.93401,-49.55
-0.35438,-0.93401,-50.281
-0.32994,-0.93401,-51.097
-0.3055,-0.93401,-51.962
-0.28106,-0.93401,-52.827
-0.25662,-0.93401,-53.637
-0.23218,-0.93401,-54.354
-0.20774,-0.93401,-54.984
-0.1833,-0.93401,-55.577
-0.15886,-0.93401,-56.194
-0.13442,-0.93401,-56.87
-0.10998,-0.93401,-57.584
-0.08554,-0.93401,-58.276
-0.0611,-0.93401,-58.889
-0.03666,-0.93401,-59.426
-0.01222,-0.93401,-59.962
0.01222,-0.93401,-60.594
0.03666,-0.93401,-61.385
0.0611,-0.93401,-62.316
0.08554,-0.93401,-63.281
0.10998,-0.93401,-64.105
0.13442,-0.93401,-64.655
0.15886,-0.93401,-64.946
0.1833,-0.93401,-65.136
0.20774,-0.93401,-65.396
0.23218,-0.93401,-65.842
0.25662,-0.93401,-66.521
0.28106,-0.93401,-67.426
0.3055,-0.93401,-68.498
0.32994,-0.93401,-69.617
0.35438,-0.93401,-70.628
0.37882,-0.93401,-71.425
0.40326,-0.93401,-72.035
0.4277,-0.93401,-72.602
0.45214,-0.93401,-73.295
0.47658,-0.93401,-74.255
0.50102,-0.93401,-75.617
0.52546,-0.93401,-75.735
-0.52546,-0.90943,-46.851
-0.50102,-0.90943,-46.962
-0.47658,-0.90943,-47.162
-0.45214,-0.90943,-47.46
-0.4277,-0.90943,-47.865
-0.40326,-0.90943,-48.385
-0.37882,-0.90943,-49.023
-0.35438,-0.90943,-49.778
-0.32994,-0.90943,-50.632
-0.3055,-0.90943,-51.551
-0.28106,-0.90943,-52.474
-0.25662,-0.90943,-53.324
-0.23218,-0.90943,-54.043
-0.20774,-0.90943,-54.644
-0.1833,-0.90943,-55.21
-0.15886,-0.90943,-55.844
-0.13442,-0.90943,-56.604
-0.10998,-0.90943,-57.459
-0.08554,-0.90943,-58.29
-0.0611,-0.90943,-58.964
-0.03666,-0.90943,-59.452
-0.01222,-0.90943,-59.878
0.01222,-0.90943,-60.416
0.03666,-0.90943,-61.175
0.0611,-0.90943,-62.154
0.08554,-0.90943,-63.225
0.10998,-0.90943,-64.159
0.13442,-0.90943,-64.753
0.15886,-0.90943,-65.002
0.1833,-0.90943,-65.101
0.20774,-0.90943,-65.265
0.23218,-0.90943,-65.628
0.25662,-0.90943,-66.249
0.28106,-0.90943,-67.135
0.3055,-0.90943,-68.247
0.32994,-0.90943,-69.493
0.35438,-0.90943,-70.729
0.37882,-0.90943,-71.807
0.40326,-0.90943,-72.67
0.4277,-0.90943,-73.405
0.45214,-0.90943,-74.182
0.47658,-0.90943,-75.173
0.50102,-0.90943,-76.545
0.52546,-0.90943,-76.663
-0.52546,-0.88485,-46.432
-0.50102,-0.88485,-46.532
-0.47658,-0.88485,-46.719
-0.45214,-0.88485,-47.003
-0.4277,-0.88485,-47.394
-0.40326,-0.88485,-47.903
-0.37882,-0.88485,-48.541
-0.35438,-0.88485,-49.312
-0.32994,-0.88485,-50.206
-0.3055,-0.88485,-51.189
-0.28106,-0.88485,-52.188
-0.25662,-0.88485,-53.091
-0.23218,-0.88485,-53.801
-0.20774,-0.88485,-54.327
-0.1833,-0.88485,-54.804
-0.15886,-0.88485,-55.408
-0.13442,-0.88485,-56.239
-0.10998,-0.88485,-57.268
-0.08554,-0.88485,-58.303
-0.0611,-0.88485,-59.075
-0.03666,-0.88485,-59.497
-0.01222,-0.88485,-59.777
0.01222,-0.88485,-60.207
0.03666,-0.88485,-60.951
0.0611,-0.88485,-62.01
0.08554,-0.88485,-63.219
0.10998,-0.88485,-64.27
0.13442,-0.88485,-64.881
0.15886,-0.88485,-65.057
0.1833,-0.88485,-65.058
0.20774,-0.88485,-65.139
0.23218,-0.88485,-65.444
0.25662,-0.88485,-66.031
0.28106,-0.88485,-66.913
0.3055,-0.88485,-68.07
0.32994,-0.88485,-69.439
0.35438,-0.88485,-70.905
0.37882,-0.88485,-72.311
0.40326,-0.88485,-73.525
0.4277,-0.88485,-74.544
0.45214,-0.88485,-75.503
0.47658,-0.88485,-76.6
0.50102,-0.88485,-78.048
0.52546,-0.88485,-78.171
-0.52546,-0.86027,-46.104
-0.50102,-0.86027,-46.185
-0.47658,-0.86027,-46.346
-0.45214,-0.86027,-46.6
-0.4277,-0.86027,-46.959
-0.40326,-0.86027,-47.439
-0.37882,-0.86027,-48.058
-0.35438,-0.86027,-48.83
-0.32994,-0.86027,-49.759
-0.3055,-0.86027,-50.821
-0.28106,-0.86027,-51.936
-0.25662,-0.86027,-52.94
-0.23218,-0.86027,-53.651
-0.20774,-0.86027,-54.053
-0.1833,-0.86027,-54.37
-0.15886,-0.86027,-54.886
-0.13442,-0.86027,-55.772
-0.10998,-0.86027,-57.009
-0.08554,-0.86027,-58.323
-0.0611,-0.86027,-59.229
-0.03666,-0.86027,-59.525
-0.01222,-0.86027,-59.598
0.01222,-0.86027,-59.918
0.03666,-0.86027,-60.695
0.0611,-0.86027,-61.904
0.08554,-0.86027,-63.311
0.10998,-0.86027,-64.482
0.13442,-0.86027,-65.054
0.15886,-0.86027,-65.108
0.1833,-0.86027,-65.008
0.20774,-0.86027,-65.035
0.23218,-0.86027,-65.317
0.25662,-0.86027,-65.903
0.28106,-0.86027,-66.806
0.3055,-0.86027,-68.021
0.32994,-0.86027,-69.513
0.35438,-0.86027,-71.208
0.37882,-0.86027,-72.976
0.40326,-0.86027,-74.658
0.4277,-0.86027,-76.141
0.45214,-0.86027,-77.466
0.47658,-0.86027,-78.824
0.50102,-0.86027,-80.487
0.52546,-0.86027,-80.625
-0.52546,-0.83569,-45.846
-0.50102,-0.83569,-45.892
-0.47658,-0.83569,-46.009
-0.45214,-0.83569,-46.21
-0.4277,-0.83569,-46.514
-0.40326,-0.83569,-46.94
-0.37882,-0.83569,-47.514
-0.35438,-0.83569,-48.264
-0.32994,-0.83569,-49.21
-0.3055,-0.83569,-50.353
-0.28106,-0.83569,-51.628
-0.25662,-0.83569,-52.819
-0.23218,-0.83569,-53.583
-0.20774,-0.83569,-53.815
-0.1833,-0.83569,-53.885
-0.15886,-0.83569,-54.256
-0.13442,-0.83569,-55.186
-0.10998,-0.83569,-56.684
-0.08554,-0.83569,-58.38
-0.0611,-0.83569,-59.429
-0.03666,-0.83569,-59.462
-0.01222,-0.83569,-59.247
0.01222,-0.83569,-59.489
0.03666,-0.83569,-60.393
0.0611,-0.83569,-61.878
0.08554,-0.83569,-63.587
0.10998,-0.83569,-64.86
0.13442,-0.83569,-65.274
0.15886,-0.83569,-65.142
0.1833,-0.83569,-64.959
0.20774,-0.83569,-64.98
0.23218,-0.83569,-65.291
0.25662,-0.83569,-65.921
0.28106,-0.83569,-66.879
0.3055,-0.83569,-68.173
0.32994,-0.83569,-69.793
0.35438,-0.83569,-71.71
0.37882,-0.83569,-73.861
0.40326,-0.83569,-76.132
0.4277,-0.83569,-78.374
0.45214,-0.83569,-80.483
0.47658,-0.83569,-82.535
0.50102,-0.83569,-84.831
0.52546,-0.83569,-85.013
-0.52546,-0.81111,-45.621
-0.50102,-0.81111,-45.615
-0.47658,-0.81111,-45.669
-0.45214,-0.81111,-45.798
-0.4277,-0.81111,-46.021
-0.40326,-0.81111,-46.367
-0.37882,-0.81111,-46.867
-0.35438,-0.81111,-47.56
-0.32994,-0.81111,-48.488
-0.3055,-0.81111,-49.68
-0.28106,-0.81111,-51.122
-0.25662,-0.81111,-52.608
-0.23218,-0.81111,-53.543
-0.20774,-0.81111,-53.564
-0.1833,-0.81111,-53.283
-0.15886,-0.81111,-53.461
-0.13442,-0.81111,-54.444
-0.10998,-0.81111,-56.286
-0.08554,-0.81111,-58.512
-0.0611,-0.81111,-59.653
-0.03666,-0.81111,-59.146
-0.01222,-0.81111,-58.594
0.01222,-0.81111,-58.863
0.03666,-0.81111,-60.049
0.0611,-0.81111,-62.001
0.08554,-0.81111,-64.195
0.10998,-0.81111,-65.469
0.13442,-0.81111,-65.502
0.15886,-0.81111,-65.144
0.1833,-0.81111,-64.927
0.20774,-0.81111,-65.014
0.23218,-0.81111,-65.434
0.25662,-0.81111,-66.171
0.28106,-0.81111,-67.228
0.3055,-0.81111,-68.629
0.32994,-0.81111,-70.385
0.35438,-0.81111,-72.51
0.37882,-0.81111,-75.025
0.40326,-0.81111,-77.966
0.4277,-0.81111,-81.385
0.45214,-0.81111,-85.404
0.47658,-0.81111,-90.35
0.50102,-0.81111,-96.578
0.52546,-0.81111,-96.952
-0.52546,-0.78653,-45.398
-0.50102,-0.78653,-45.328
-0.47658,-0.78653,-45.306
-0.45214,-0.78653,-45.348
-0.4277,-0.78653,-45.476
-0.40326,-0.78653,-45.72
-0.37882,-0.78653,-46.12
-0.35438,-0.78653,-46.722
-0.32994,-0.78653,-47.583
-0.3055,-0.78653,-48.754
-0.28106,-0.78653,-50.256
-0.25662,-0.78653,-52.05
-0.23218,-0.78653,-53.403
-0.20774,-0.78653,-53.225
-0.1833,-0.78653,-52.464
-0.15886,-0.78653,-52.417
-0.13442,-0.78653,-53.489
-0.10998,-0.78653,-55.673
-0.08554,-0.78653,-58.629
-0.0611,-0.78653,-59.818
-0.03666,-0.78653,-58.231
-0.01222,-0.78653,-57.521
0.01222,-0.78653,-57.989
0.03666,-0.78653,-59.485
0.0611,-0.78653,-62.064
0.08554,-0.78653,-65.263
0.10998,-0.78653,-66.252
0.13442,-0.78653,-65.655
0.15886,-0.78653,-65.094
0.1833,-0.78653,-64.76
0.20774,-0.78653,-64.997
0.23218,-0.78653,-65.841
0.25662,-0.78653,-66.807
0.28106,-0.78653,-68.001
0.3055,-0.78653,-69.541
0.32994,-0.78653,-71.431
0.35438,-0.78653,-73.712
0.37882,-0.78653,-76.46
0.40326,-0.78653,-79.814
0.4277,-0.78653,-83.992
0.45214,-0.78653,-89.067
0.47658,-0.78653,-92.074
0.50102,-0.78653,-89.581
0.52546,-0.78653,-89.341
-0.52546,-0.76196,-45.154
-0.50102,-0.76196,-45.021
-0.47658,-0.76196,-44.924
-0.45214,-0.76196,-44.88
-0.4277,-0.76196,-44.909
-0.40326,-0.76196,-45.043
-0.37882,-0.76196,-45.322
-0.35438,-0.76196,-45.798
-0.32994,-0.76196,-46.54
-0.3055,-0.76196,-47.626
-0.28106,-0.76196,-49.042
-0.25662,-0.76196,-50.386
-0.23218,-0.76196,-50.358
-0.20774,-0.76196,-48.972
-0.1833,-0.76196,-50.403
-0.15886,-0.76196,-51.314
-0.13442,-0.76196,-52.277
-0.10998,-0.76196,-55.018
-0.08554,-0.76196,-57.1
-0.0611,-0.76196,-54.873
-0.03666,-0.76196,-56.223
-0.01222,-0.76196,-56.257
0.01222,-0.76196,-56.731
0.03666,-0.76196,-62.04
0.0611,-0.76196,-70.99
0.08554,-0.76196,-67.184
0.10998,-0.76196,-66.43
0.13442,-0.76196,-65.647
0.15886,-0.76196,-65.369
0.1833,-0.76196,-67.617
0.20774,-0.76196,-68.463
0.23218,-0.76196,-67.005
0.25662,-0.76196,-68.002
0.28106,-0.76196,-69.433
0.3055,-0.76196,-71.135
0.32994,-0.76196,-73.079
0.35438,-0.76196,-75.295
0.37882,-0.76196,-77.762
0.40326,-0.76196,-80.276
0.4277,-0.76196,-82.242
0.45214,-0.76196,-82.935
0.47658,-0.76196,-82.495
0.50102,-0.76196,-81.664
0.52546,-0.76196,-81.599
-0.52546,-0.73738,-44.894
-0.50102,-0.73738,-44.714
-0.47658,-0.73738,-44.559
-0.45214,-0.73738,-44.442
-0.4277,-0.73738,-44.382
-0.40326,-0.73738,-44.407
-0.37882,-0.73738,-44.552
-0.35438,-0.73738,-44.866
-0.32994,-0.73738,-45.416
-0.3055,-0.73738,-46.309
-0.28106,-0.73738,-47.681
-0.25662,-0.73738,-49.811
-0.23218,-0.73738,-48.392
-0.20774,-0.73738,-46.826
-0.1833,-0.73738,-47.835
-0.15886,-0.73738,-49.933
-0.13442,-0.73738,-51.995
-0.10998,-0.73738,-58.847
-0.08554,-0.73738,-50.481
-0.0611,-0.73738,-49.47
-0.03666,-0.73738,-52.334
-0.01222,-0.73738,-55.026
0.01222,-0.73738,-59.332
0.03666,-0.73738,-61.159
0.0611,-0.73738,-54.934
0.08554,-0.73738,-57.519
0.10998,-0.73738,-64.446
0.13442,-0.73738,-66.057
0.15886,-0.73738,-73.079
0.1833,-0.73738,-67.994
0.20774,-0.73738,-69.22
0.23218,-0.73738,-77.556
0.25662,-0.73738,-69.776
0.28106,-0.73738,-71.864
0.3055,-0.73738,-73.556
0.32994,-0.73738,-75.074
0.35438,-0.73738,-76.521
0.37882,-0.73738,-77.7
0.40326,-0.73738,-78.392
0.4277,-0.73738,-78.54
0.45214,-0.73738,-78.312
0.47658,-0.73738,-77.937
0.50102,-0.73738,-77.578
0.52546,-0.73738,-77.552
-0.52546,-0.7128,-44.637
-0.50102,-0.7128,-44.439
-0.47658,-0.7128,-44.254
-0.45214,-0.7128,-44.09
-0.4277,-0.7128,-43.961
-0.40326,-0.7128,-43.889
-0.37882,-0.7128,-43.899
-0.35438,-0.7128,-44.024
-0.32994,-0.7128,-44.3
-0.3055,-0.7128,-44.634
-0.28106,-0.7128,-46.729
-0.25662,-0.7128,-51.617
-0.23218,-0.7128,-48.289
-0.20774,-0.7128,-47.294
-0.1833,-0.7128,-46.369
-0.15886,-0.7128,-46.751
-0.13442,-0.7128,-54.636
-0.10998,-0.7128,-51.556
-0.08554,-0.7128,-49.36
-0.0611,-0.7128,-48.69
-0.03666,-0.7128,-48.566
-0.01222,-0.7128,-51.88
0.01222,-0.7128,-64.099
0.03666,-0.7128,-53.799
0.0611,-0.7128,-53.369
0.08554,-0.7128,-53.398
0.10998,-0.7128,-56.701
0.13442,-0.7128,-66.164
0.15886,-0.7128,-65.632
0.1833,-0.7128,-63.088
0.20774,-0.7128,-63.323
0.23218,-0.7128,-66.798
0.25662,-0.7128,-76.596
0.28106,-0.7128,-74.254
0.3055,-0.7128,-74.903
0.32994,-0.7128,-75.326
0.35438,-0.7128,-75.629
0.37882,-0.7128,-75.75
0.40326,-0.7128,-75.694
0.4277,-0.7128,-75.517
0.45214,-0.7128,-75.289
0.47658,-0.7128,-75.075
0.50102,-0.7128,-74.926
0.52546,-0.7128,-74.916
-0.52546,-0.68822,-44.405
-0.50102,-0.68822,-44.224
-0.47658,-0.68822,-44.043
-0.45214,-0.68822,-43.866
-0.4277,-0.68822,-43.7
-0.40326,-0.68822,-43.557
-0.37882,-0.68822,-43.45
-0.35438,-0.68822,-43.392
-0.32994,-0.68822,-43.391
-0.3055,-0.68822,-43.291
-0.28106,-0.68822,-44.79
-0.25662,-0.68822,-57.872
-0.23218,-0.68822,-48.647
-0.20774,-0.68822,-47.659
-0.1833,-0.68822,-46.366
-0.15886,-0.68822,-45.851
-0.13442,-0.68822,-54.158
-0.10998,-0.68822,-51.025
-0.08554,-0.68822,-49.504
-0.0611,-0.68822,-48.872
-0.03666,-0.68822,-48.651
-0.01222,-0.68822,-50.586
0.01222,-0.68822,-56.23
0.03666,-0.68822,-53.33
0.0611,-0.68822,-53.285
0.08554,-0.68822,-53.206
0.10998,-0.68822,-54.738
0.13442,-0.68822,-57.849
0.15886,-0.68822,-61.669
0.1833,-0.68822,-62.291
0.20774,-0.68822,-62.587
0.23218,-0.68822,-63.344
0.25662,-0.68822,-67.283
0.28106,-0.68822,-71.202
0.3055,-0.68822,-72.063
0.32994,-0.68822,-72.634
0.35438,-0.68822,-73.01
0.37882,-0.68822,-73.213
0.40326,-0.68822,-73.281
0.4277,-0.68822,-73.259
0.45214,-0.68822,-73.189
0.47658,-0.68822,-73.117
0.50102,-0.68822,-73.088
0.52546,-0.68822,-73.086
-0.52546,-0.66364,-44.203
-0.50102,-0.66364,-44.07
-0.47658,-0.66364,-43.928
-0.45214,-0.66364,-43.776
-0.4277,-0.66364,-43.615
-0.40326,-0.66364,-43.445
-0.37882,-0.66364,-43.269
-0.35438,-0.66364,-43.081
-0.32994,-0.66364,-42.872
-0.3055,-0.66364,-42.586
-0.28106,-0.66364,-42.256
-0.25662,-0.66364,-47.126
-0.23218,-0.66364,-55.022
-0.20774,-0.66364,-48.413
-0.1833,-0.66364,-47.368
-0.15886,-0.66364,-47.607
-0.13442,-0.66364,-49.515
-0.10998,-0.66364,-57.577
-0.08554,-0.66364,-50.206
-0.0611,-0.66364,-49.829
-0.03666,-0.66364,-50.684
-0.01222,-0.66364,-50.416
0.01222,-0.66364,-52.185
0.03666,-0.66364,-53.574
0.0611,-0.66364,-53.107
0.08554,-0.66364,-54.769
0.10998,-0.66364,-55.066
0.13442,-0.66364,-54.933
0.15886,-0.66364,-57.567
0.1833,-0.66364,-60.483
0.20774,-0.66364,-61.291
0.23218,-0.66364,-62.23
0.25662,-0.66364,-64.346
0.28106,-0.66364,-67.175
0.3055,-0.66364,-68.634
0.32994,-0.66364,-69.662
0.35438,-0.66364,-70.427
0.37882,-0.66364,-70.976
0.40326,-0.66364,-71.347
0.4277,-0.66364,-71.574
0.45214,-0.66364,-71.694
0.47658,-0.66364,-71.756
0.50102,-0.66364,-71.813
0.52546,-0.66364,-71.815
-0.52546,-0.63906,-44.003
-0.50102,-0.63906,-43.938
-0.47658,-0.63906,-43.863
-0.45214,-0.63906,-43.772
-0.4277,-0.63906,-43.662
-0.40326,-0.63906,-43.527
-0.37882,-0.63906,-43.358
-0.35438,-0.63906,-43.138
-0.32994,-0.63906,-42.838
-0.3055,-0.63906,-42.436
-0.28106,-0.63906,-41.998
-0.25662,-0.63906,-41.922
-0.23218,-0.63906,-47.025
-0.20774,-0.63906,-63.588
-0.1833,-0.63906,-49.463
-0.15886,-0.63906,-48.803
-0.13442,-0.63906,-48.53
-0.10998,-0.63906,-50.435
-0.08554,-0.63906,-55.608
-0.0611,-0.63906,-54.223
-0.03666,-0.63906,-51.024
-0.01222,-0.63906,-50.788
0.01222,-0.63906,-50.559
0.03666,-0.63906,-51.757
0.0611,-0.63906,-54.202
0.08554,-0.63906,-56.541
0.10998,-0.63906,-55.14
0.13442,-0.63906,-54.896
0.15886,-0.63906,-54.933
0.1833,-0.63906,-56.124
0.20774,-0.63906,-58.498
0.23218,-0.63906,-61.783
0.25662,-0.63906,-63.348
0.28106,-0.63906,-64.872
0.3055,-0.63906,-66.279
0.32994,-0.63906,-67.436
0.35438,-0.63906,-68.401
0.37882,-0.63906,-69.196
0.40326,-0.63906,-69.829
0.4277,-0.63906,-70.301
0.45214,-0.63906,-70.621
0.47658,-0.63906,-70.823
0.50102,-0.63906,-70.961
0.52546,-0.63906,-70.967
-0.52546,-0.61448,-43.759
-0.50102,-0.61448,-43.756
-0.47658,-0.61448,-43.751
-0.45214,-0.61448,-43.738
-0.4277,-0.61448,-43.714
-0.40326,-0.61448,-43.671
-0.37882,-0.61448,-43.601
-0.35438,-0.61448,-43.484
-0.32994,-0.61448,-43.28
-0.3055,-0.61448,-42.893
-0.28106,-0.61448,-42.263
-0.25662,-0.61448,-41.772
-0.23218,-0.61448,-42.976
-0.20774,-0.61448,-48.217
-0.1833,-0.61448,-54.562
-0.15886,-0.61448,-49.092
-0.13442,-0.61448,-48.873
-0.10998,-0.61448,-48.66
-0.08554,-0.61448,-49.602
-0.0611,-0.61448,-60.802
-0.03666,-0.61448,-51.972
-0.01222,-0.61448,-50.893
0.01222,-0.61448,-50.533
0.03666,-0.61448,-50.343
0.0611,-0.61448,-53.313
0.08554,-0.61448,-60.56
0.10998,-0.61448,-55.36
0.13442,-0.61448,-55.029
0.15886,-0.61448,-54.642
0.1833,-0.61448,-54.774
0.20774,-0.61448,-57.303
0.23218,-0.61448,-61.326
0.25662,-0.61448,-62.576
0.28106,-0.61448,-63.637
0.3055,-0.61448,-64.781
0.32994,-0.61448,-65.864
0.35438,-0.61448,-66.87
0.37882,-0.61448,-67.79
0.40326,-0.61448,-68.608
0.4277,-0.61448,-69.294
0.45214,-0.61448,-69.822
0.47658,-0.61448,-70.187
0.50102,-0.61448,-70.427
0.52546,-0.61448,-70.438
-0.52546,-0.5899,-43.414
-0.50102,-0.5899,-43.445
-0.47658,-0.5899,-43.484
-0.45214,-0.5899,-43.53
-0.4277,-0.5899,-43.583
-0.40326,-0.5899,-43.643
-0.37882,-0.5899,-43.711
-0.35438,-0.5899,-43.788
-0.32994,-0.5899,-43.867
-0.3055,-0.5899,-43.842
-0.28106,-0.5899,-43.057
-0.25662,-0.5899,-43.29
-0.23218,-0.5899,-43.069
-0.20774,-0.5899,-43.191
-0.1833,-0.5899,-48.633
-0.15886,-0.5899,-54.191
-0.13442,-0.5899,-49.755
-0.10998,-0.5899,-47.862
-0.08554,-0.5899,-47.21
-0.0611,-0.5899,-48.961
-0.03666,-0.5899,-63.915
-0.01222,-0.5899,-52.467
0.01222,-0.5899,-50.874
0.03666,-0.5899,-51.005
0.0611,-0.5899,-51.704
0.08554,-0.5899,-56.184
0.10998,-0.5899,-60.044
0.13442,-0.5899,-55.786
0.15886,-0.5899,-55.509
0.1833,-0.5899,-56.116
0.20774,-0.5899,-56.668
0.23218,-0.5899,-59.299
0.25662,-0.5899,-61.558
0.28106,-0.5899,-62.862
0.3055,-0.5899,-63.736
0.32994,-0.5899,-64.683
0.35438,-0.5899,-65.648
0.37882,-0.5899,-66.609
0.40326,-0.5899,-67.54
0.4277,-0.5899,-68.402
0.45214,-0.5899,-69.138
0.47658,-0.5899,-69.704
0.50102,-0.5899,-70.095
0.52546,-0.5899,-70.114
-0.52546,-0.56532,-42.948
-0.50102,-0.56532,-42.969
-0.47658,-0.56532,-43.008
-0.45214,-0.56532,-43.064
-0.4277,-0.56532,-43.141
-0.40326,-0.56532,-43.243
-0.37882,-0.56532,-43.376
-0.35438,-0.56532,-43.554
-0.32994,-0.56532,-43.794
-0.3055,-0.56532,-43.942
-0.28106,-0.56532,-46.789
-0.25662,-0.56532,-45.224
-0.23218,-0.56532,-43.253
-0.20774,-0.56532,-42.992
-0.1833,-0.56532,-43.125
-0.15886,-0.56532,-48.675
-0.13442,-0.56532,-56.958
-0.10998,-0.56532,-47.484
-0.08554,-0.56532,-47.382
-0.0611,-0.56532,-47.415
-0.03666,-0.56532,-49.644
-0.01222,-0.56532,-60.848
0.01222,-0.56532,-54.097
0.03666,-0.56532,-51.807
0.0611,-0.56532,-51.863
0.08554,-0.56532,-52.202
0.10998,-0.56532,-56.277
0.13442,-0.56532,-62.109
0.15886,-0.56532,-57.634
0.1833,-0.56532,-57.01
0.20774,-0.56532,-56.779
0.23218,-0.56532,-57.115
0.25662,-0.56532,-59.343
0.28106,-0.56532,-62.053
0.3055,-0.56532,-62.829
0.32994,-0.56532,-63.659
0.35438,-0.56532,-64.561
0.37882,-0.56532,-65.512
0.40326,-0.56532,-66.494
0.4277,-0.56532,-67.477
0.45214,-0.56532,-68.401
0.47658,-0.56532,-69.195
0.50102,-0.56532,-69.806
0.52546,-0.56532,-69.84
-0.52546,-0.54074,-42.385
-0.50102,-0.54074,-42.366
-0.47658,-0.54074,-42.368
-0.45214,-0.54074,-42.392
-0.4277,-0.54074,-42.44
-0.40326,-0.54074,-42.511
-0.37882,-0.54074,-42.601
-0.35438,-0.54074,-42.705
-0.32994,-0.54074,-42.809
-0.3055,-0.54074,-42.723
-0.28106,-0.54074,-44.298
-0.25662,-0.54074,-56.539
-0.23218,-0.54074,-43.517
-0.20774,-0.54074,-42.979
-0.1833,-0.54074,-43.02
-0.15886,-0.54074,-44.394
-0.13442,-0.54074,-50.81
-0.10998,-0.54074,-50.039
-0.08554,-0.54074,-47.075
-0.0611,-0.54074,-47.225
-0.03666,-0.54074,-47.422
-0.01222,-0.54074,-49.751
0.01222,-0.54074,-59.942
0.03666,-0.54074,-52.317
0.0611,-0.54074,-51.646
0.08554,-0.54074,-51.479
0.10998,-0.54074,-51.34
0.13442,-0.54074,-54.509
0.15886,-0.54074,-62.585
0.1833,-0.54074,-57.279
0.20774,-0.54074,-56.984
0.23218,-0.54074,-56.901
0.25662,-0.54074,-58.689
0.28106,-0.54074,-61.127
0.3055,-0.54074,-61.874
0.32994,-0.54074,-62.656
0.35438,-0.54074,-63.5
0.37882,-0.54074,-64.41
0.40326,-0.54074,-65.389
0.4277,-0.54074,-66.424
0.45214,-0.54074,-67.477
0.47658,-0.54074,-68.482
0.50102,-0.54074,-69.362
0.52546,-0.54074,-69.418
-0.52546,-0.51616,-41.787
-0.50102,-0.51616,-41.719
-0.47658,-0.51616,-41.676
-0.45214,-0.51616,-41.657
-0.4277,-0.51616,-41.66
-0.40326,-0.51616,-41.68
-0.37882,-0.51616,-41.703
-0.35438,-0.51616,-41.705
-0.32994,-0.51616,-41.641
-0.3055,-0.51616,-41.42
-0.28106,-0.51616,-40.827
-0.25662,-0.51616,-43.257
-0.23218,-0.51616,-54.724
-0.20774,-0.51616,-44.962
-0.1833,-0.51616,-43.883
-0.15886,-0.51616,-43.749
-0.13442,-0.51616,-44.326
-0.10998,-0.51616,-51.651
-0.08554,-0.51616,-50.213
-0.0611,-0.51616,-47.578
-0.03666,-0.51616,-47.589
-0.01222,-0.51616,-47.898
0.01222,-0.51616,-49.698
0.03666,-0.51616,-57.722
0.0611,-0.51616,-52.248
0.08554,-0.51616,-50.857
0.10998,-0.51616,-50.73
0.13442,-0.51616,-51.022
0.15886,-0.51616,-54.835
0.1833,-0.51616,-60.848
0.20774,-0.51616,-57.567
0.23218,-0.51616,-57.767
0.25662,-0.51616,-59.114
0.28106,-0.51616,-60.123
0.3055,-0.51616,-60.916
0.32994,-0.51616,-61.669
0.35438,-0.51616,-62.451
0.37882,-0.51616,-63.294
0.40326,-0.51616,-64.22
0.4277,-0.51616,-65.236
0.45214,-0.51616,-66.332
0.47658,-0.51616,-67.47
0.50102,-0.51616,-68.594
0.52546,-0.51616,-68.672
-0.52546,-0.49158,-41.218
-0.50102,-0.49158,-41.112
-0.47658,-0.49158,-41.035
-0.45214,-0.49158,-40.986
-0.4277,-0.49158,-40.963
-0.40326,-0.49158,-40.959
-0.37882,-0.49158,-40.962
-0.35438,-0.49158,-40.945
-0.32994,-0.49158,-40.865
-0.3055,-0.49158,-40.68
-0.28106,-0.49158,-40.469
-0.25662,-0.49158,-40.223
-0.23218,-0.49158,-44.475
-0.20774,-0.49158,-56.815
-0.1833,-0.49158,-44.477
-0.15886,-0.49158,-43.942
-0.13442,-0.49158,-44.059
-0.10998,-0.49158,-44.93
-0.08554,-0.49158,-51.195
-0.0611,-0.49158,-52.947
-0.03666,-0.49158,-48.131
-0.01222,-0.49158,-48.019
0.01222,-0.49158,-47.969
0.03666,-0.49158,-50.137
0.0611,-0.49158,-54.555
0.08554,-0.49158,-52.109
0.10998,-0.49158,-51.01
0.13442,-0.49158,-51.09
0.15886,-0.49158,-51.446
0.1833,-0.49158,-54.461
0.20774,-0.49158,-58.131
0.23218,-0.49158,-58.283
0.25662,-0.49158,-58.786
0.28106,-0.49158,-59.405
0.3055,-0.49158,-60.091
0.32994,-0.49158,-60.77
0.35438,-0.49158,-61.464
0.37882,-0.49158,-62.21
0.40326,-0.49158,-63.041
0.4277,-0.49158,-63.981
0.45214,-0.49158,-65.039
0.47658,-0.49158,-66.208
0.50102,-0.49158,-67.472
0.52546,-0.49158,-67.566
-0.52546,-0.467,-40.723
-0.50102,-0.467,-40.597
-0.47658,-0.467,-40.505
-0.45214,-0.467,-40.447
-0.4277,-0.467,-40.421
-0.40326,-0.467,-40.428
-0.37882,-0.467,-40.462
-0.35438,-0.467,-40.513
-0.32994,-0.467,-40.56
-0.3055,-0.467,-40.553
-0.28106,-0.467,-40.292
-0.25662,-0.467,-40.923
-0.23218,-0.467,-41.974
-0.20774,-0.467,-43.912
-0.1833,-0.467,-55.643
-0.15886,-0.467,-43.937
-0.13442,-0.467,-43.733
-0.10998,-0.467,-43.762
-0.08554,-0.467,-45.205
-0.0611,-0.467,-52.296
-0.03666,-0.467,-50.344
-0.01222,-0.467,-47.33
0.01222,-0.467,-47.045
0.03666,-0.467,-47.062
0.0611,-0.467,-48.536
0.08554,-0.467,-54.669
0.10998,-0.467,-51.227
0.13442,-0.467,-50.81
0.15886,-0.467,-51.139
0.1833,-0.467,-51.875
0.20774,-0.467,-54.474
0.23218,-0.467,-58.97
0.25662,-0.467,-58.273
0.28106,-0.467,-58.878
0.3055,-0.467,-59.457
0.32994,-0.467,-60.017
0.35438,-0.467,-60.588
0.37882,-0.467,-61.21
0.40326,-0.467,-61.919
0.4277,-0.467,-62.746
0.45214,-0.467,-63.712
0.47658,-0.467,-64.829
0.50102,-0.467,-66.119
0.52546,-0.467,-66.22
-0.52546,-0.44243,-40.314
-0.50102,-0.44243,-40.184
-0.47658,-0.44243,-40.091
-0.45214,-0.44243,-40.036
-0.4277,-0.44243,-40.023
-0.40326,-0.44243,-40.055
-0.37882,-0.44243,-40.138
-0.35438,-0.44243,-40.28
-0.32994,-0.44243,-40.489
-0.3055,-0.44243,-40.667
-0.28106,-0.44243,-41.655
-0.25662,-0.44243,-42.13
-0.23218,-0.44243,-39.819
-0.20774,-0.44243,-39.701
-0.1833,-0.44243,-42.774
-0.15886,-0.44243,-55.744
-0.13442,-0.44243,-45.508
-0.10998,-0.44243,-44.545
-0.08554,-0.44243,-44.99
-0.0611,-0.44243,-45.508
-0.03666,-0.44243,-52.697
-0.01222,-0.44243,-48.601
0.01222,-0.44243,-46.663
0.03666,-0.44243,-46.797
0.0611,-0.44243,-46.652
0.08554,-0.44243,-47.921
0.10998,-0.44243,-53.18
0.13442,-0.44243,-51.847
0.15886,-0.44243,-51.934
0.1833,-0.44243,-52.234
0.20774,-0.44243,-52.354
0.23218,-0.44243,-55.028
0.25662,-0.44243,-57.902
0.28106,-0.44243,-58.469
0.3055,-0.44243,-58.996
0.32994,-0.44243,-59.409
0.35438,-0.44243,-59.837
0.37882,-0.44243,-60.321
0.40326,-0.44243,-60.897
0.4277,-0.44243,-61.597
0.45214,-0.44243,-62.445
0.47658,-0.44243,-63.466
0.50102,-0.44243,-64.7
0.52546,-0.44243,-64.8
-0.52546,-0.41785,-39.976
-0.50102,-0.41785,-39.847
-0.47658,-0.41785,-39.757
-0.45214,-0.41785,-39.708
-0.4277,-0.41785,-39.703
-0.40326,-0.41785,-39.75
-0.37882,-0.41785,-39.859
-0.35438,-0.41785,-40.043
-0.32994,-0.41785,-40.308
-0.3055,-0.41785,-40.444
-0.28106,-0.41785,-45.266
-0.25662,-0.41785,-42.084
-0.23218,-0.41785,-39.342
-0.20774,-0.41785,-39.496
-0.1833,-0.41785,-39.656
-0.15886,-0.41785,-42.821
-0.13442,-0.41785,-54.536
-0.10998,-0.41785,-45.815
-0.08554,-0.41785,-45.076
-0.0611,-0.41785,-44.685
-0.03666,-0.41785,-45.648
-0.01222,-0.41785,-48.547
0.01222,-0.41785,-48.682
0.03666,-0.41785,-46.48
0.0611,-0.41785,-46.446
0.08554,-0.41785,-46.292
0.10998,-0.41785,-48.474
0.13442,-0.41785,-53.105
0.15886,-0.41785,-53.135
0.1833,-0.41785,-52.417
0.20774,-0.41785,-52.441
0.23218,-0.41785,-52.976
0.25662,-0.41785,-56.103
0.28106,-0.41785,-58.214
0.3055,-0.41785,-58.62
0.32994,-0.41785,-58.889
0.35438,-0.41785,-59.184
0.37882,-0.41785,-59.54
0.40326,-0.41785,-59.99
0.4277,-0.41785,-60.564
0.45214,-0.41785,-61.289
0.47658,-0.41785,-62.196
0.50102,-0.41785,-63.334
0.52546,-0.41785,-63.428
-0.52546,-0.39327,-39.671
-0.50102,-0.39327,-39.541
-0.47658,-0.39327,-39.448
-0.45214,-0.39327,-39.393
-0.4277,-0.39327,-39.382
-0.40326,-0.39327,-39.42
-0.37882,-0.39327,-39.515
-0.35438,-0.39327,-39.672
-0.32994,-0.39327,-39.891
-0.3055,-0.39327,-40.039
-0.28106,-0.39327,-41.176
-0.25662,-0.39327,-60.25
-0.23218,-0.39327,-39.756
-0.20774,-0.39327,-38.732
-0.1833,-0.39327,-38.901
-0.15886,-0.39327,-39.86
-0.13442,-0.39327,-42.981
-0.10998,-0.39327,-52.464
-0.08554,-0.39327,-44.804
-0.0611,-0.39327,-43.895
-0.03666,-0.39327,-43.32
-0.01222,-0.39327,-43.124
0.01222,-0.39327,-46.93
0.03666,-0.39327,-47.759
0.0611,-0.39327,-45.811
0.08554,-0.39327,-46.292
0.10998,-0.39327,-47.671
0.13442,-0.39327,-49.21
0.15886,-0.39327,-54.366
0.1833,-0.39327,-52.575
0.20774,-0.39327,-52.335
0.23218,-0.39327,-53.593
0.25662,-0.39327,-56.327
0.28106,-0.39327,-57.894
0.3055,-0.39327,-58.155
0.32994,-0.39327,-58.363
0.35438,-0.39327,-58.581
0.37882,-0.39327,-58.847
0.40326,-0.39327,-59.195
0.4277,-0.39327,-59.657
0.45214,-0.39327,-60.265
0.47658,-0.39327,-61.054
0.50102,-0.39327,-62.082
0.52546,-0.39327,-62.168
-0.52546,-0.36869,-39.344
-0.50102,-0.36869,-39.201
-0.47658,-0.36869,-39.09
-0.45214,-0.36869,-39.015
-0.4277,-0.36869,-38.979
-0.40326,-0.36869,-38.99
-0.37882,-0.36869,-39.054
-0.35438,-0.36869,-39.17
-0.32994,-0.36869,-39.334
-0.3055,-0.36869,-39.54
-0.28106,-0.36869,-39.664
-0.25662,-0.36869,-41.268
-0.23218,-0.36869,-51.27
-0.20774,-0.36869,-40.123
-0.1833,-0.36869,-39.816
-0.15886,-0.36869,-40.536
-0.13442,-0.36869,-40.524
-0.10998,-0.36869,-43.211
-0.08554,-0.36869,-48.304
-0.0611,-0.36869,-44.178
-0.03666,-0.36869,-42.076
-0.01222,-0.36869,-41.712
0.01222,-0.36869,-41.414
0.03666,-0.36869,-45.206
0.0611,-0.36869,-48.277
0.08554,-0.36869,-48.267
0.10998,-0.36869,-48.097
0.13442,-0.36869,-47.714
0.15886,-0.36869,-48.48
0.1833,-0.36869,-51.415
0.20774,-0.36869,-53.02
0.23218,-0.36869,-55.249
0.25662,-0.36869,-56.475
0.28106,-0.36869,-57.073
0.3055,-0.36869,-57.454
0.32994,-0.36869,-57.717
0.35438,-0.36869,-57.948
0.37882,-0.36869,-58.182
0.40326,-0.36869,-58.461
0.4277,-0.36869,-58.829
0.45214,-0.36869,-59.327
0.47658,-0.36869,-59.998
0.50102,-0.36869,-60.906
0.52546,-0.36869,-60.982
-0.52546,-0.34411,-39.504
-0.50102,-0.34411,-39.342
-0.47658,-0.34411,-39.213
-0.45214,-0.34411,-39.119
-0.4277,-0.34411,-39.065
-0.40326,-0.34411,-39.059
-0.37882,-0.34411,-39.108
-0.35438,-0.34411,-39.215
-0.32994,-0.34411,-39.38
-0.3055,-0.34411,-39.609
-0.28106,-0.34411,-40.001
-0.25662,-0.34411,-40.615
-0.23218,-0.34411,-49.941
-0.20774,-0.34411,-45.072
-0.1833,-0.34411,-40.107
-0.15886,-0.34411,-39.937
-0.13442,-0.34411,-39.73
-0.10998,-0.34411,-40.324
-0.08554,-0.34411,-46.56
-0.0611,-0.34411,-44.662
-0.03666,-0.34411,-41.23
-0.01222,-0.34411,-41.157
0.01222,-0.34411,-40.647
0.03666,-0.34411,-42.208
0.0611,-0.34411,-48.222
0.08554,-0.34411,-49.065
0.10998,-0.34411,-47.781
0.13442,-0.34411,-47.52
0.15886,-0.34411,-47.316
0.1833,-0.34411,-48.261
0.20774,-0.34411,-52.226
0.23218,-0.34411,-55.963
0.25662,-0.34411,-56.719
0.28106,-0.34411,-57.223
0.3055,-0.34411,-57.606
0.32994,-0.34411,-57.916
0.35438,-0.34411,-58.181
0.37882,-0.34411,-58.437
0.40326,-0.34411,-58.73
0.4277,-0.34411,-59.111
0.45214,-0.34411,-59.63
0.47658,-0.34411,-60.329
0.50102,-0.34411,-61.273
0.52546,-0.34411,-61.352
-0.52546,-0.31953,-39.388
-0.50102,-0.31953,-39.191
-0.47658,-0.31953,-39.025
-0.45214,-0.31953,-38.896
-0.4277,-0.31953,-38.809
-0.40326,-0.31953,-38.778
-0.37882,-0.31953,-38.816
-0.35438,-0.31953,-38.937
-0.32994,-0.31953,-39.16
-0.3055,-0.31953,-39.501
-0.28106,-0.31953,-39.973
-0.25662,-0.31953,-40.298
-0.23218,-0.31953,-38.591
-0.20774,-0.31953,-40.94
-0.1833,-0.31953,-44.13
-0.15886,-0.31953,-39.551
-0.13442,-0.31953,-39.166
-0.10998,-0.31953,-39.777
-0.08554,-0.31953,-40.441
-0.0611,-0.31953,-45.233
-0.03666,-0.31953,-41.437
-0.01222,-0.31953,-40.556
0.01222,-0.31953,-40.221
0.03666,-0.31953,-41.166
0.0611,-0.31953,-44.584
0.08554,-0.31953,-52.683
0.10998,-0.31953,-47.56
0.13442,-0.31953,-47.262
0.15886,-0.31953,-46.41
0.1833,-0.31953,-45.387
0.20774,-0.31953,-48.14
0.23218,-0.31953,-56.003
0.25662,-0.31953,-56.405
0.28106,-0.31953,-56.864
0.3055,-0.31953,-57.293
0.32994,-0.31953,-57.717
0.35438,-0.31953,-58.059
0.37882,-0.31953,-58.342
0.40326,-0.31953,-58.627
0.4277,-0.31953,-58.98
0.45214,-0.31953,-59.46
0.47658,-0.31953,-60.121
0.50102,-0.31953,-61.03
0.52546,-0.31953,-61.106
-0.52546,-0.29495,-38.915
-0.50102,-0.29495,-38.661
-0.47658,-0.29495,-38.44
-0.45214,-0.29495,-38.257
-0.4277,-0.29495,-38.123
-0.40326,-0.29495,-38.055
-0.37882,-0.29495,-38.073
-0.35438,-0.29495,-38.202
-0.32994,-0.29495,-38.485
-0.3055,-0.29495,-38.965
-0.28106,-0.29495,-39.443
-0.25662,-0.29495,-36.92
-0.23218,-0.29495,-34.369
-0.20774,-0.29495,-34.387
-0.1833,-0.29495,-38.958
-0.15886,-0.29495,-44.428
-0.13442,-0.29495,-40.801
-0.10998,-0.29495,-38.655
-0.08554,-0.29495,-37.428
-0.0611,-0.29495,-38.002
-0.03666,-0.29495,-44.632
-0.01222,-0.29495,-41.914
0.01222,-0.29495,-41.176
0.03666,-0.29495,-41.889
0.0611,-0.29495,-42.323
0.08554,-0.29495,-45.023
0.10998,-0.29495,-51.855
0.13442,-0.29495,-47.506
0.15886,-0.29495,-45.272
0.1833,-0.29495,-44.6
0.20774,-0.29495,-44.893
0.23218,-0.29495,-48.919
0.25662,-0.29495,-55.267
0.28106,-0.29495,-55.614
0.3055,-0.29495,-56.319
0.32994,-0.29495,-56.944
0.35438,-0.29495,-57.441
0.37882,-0.29495,-57.809
0.40326,-0.29495,-58.107
0.4277,-0.29495,-58.417
0.45214,-0.29495,-58.82
0.47658,-0.29495,-59.384
0.50102,-0.29495,-60.186
0.52546,-0.29495,-60.254
-0.52546,-0.27037,-38.451
-0.50102,-0.27037,-38.135
-0.47658,-0.27037,-37.853
-0.45214,-0.27037,-37.613
-0.4277,-0.27037,-37.427
-0.40326,-0.27037,-37.314
-0.37882,-0.27037,-37.293
-0.35438,-0.27037,-37.384
-0.32994,-0.27037,-37.602
-0.3055,-0.27037,-37.785
-0.28106,-0.27037,-39.94
-0.25662,-0.27037,-35.041
-0.23218,-0.27037,-33.904
-0.20774,-0.27037,-33.874
-0.1833,-0.27037,-33.946
-0.15886,-0.27037,-40.765
-0.13442,-0.27037,-45.381
-0.10998,-0.27037,-36.799
-0.08554,-0.27037,-36.761
-0.0611,-0.27037,-36.365
-0.03666,-0.27037,-37.215
-0.01222,-0.27037,-43.167
0.01222,-0.27037,-45.207
0.03666,-0.27037,-42.11
0.0611,-0.27037,-42.133
0.08554,-0.27037,-41.84
0.10998,-0.27037,-43.839
0.13442,-0.27037,-49.672
0.15886,-0.27037,-45.607
0.1833,-0.27037,-44.88
0.20774,-0.27037,-44.687
0.23218,-0.27037,-45.268
0.25662,-0.27037,-50.69
0.28106,-0.27037,-54.226
0.3055,-0.27037,-55.249
0.32994,-0.27037,-56.09
0.35438,-0.27037,-56.775
0.37882,-0.27037,-57.28
0.40326,-0.27037,-57.644
0.4277,-0.27037,-57.954
0.45214,-0.27037,-58.309
0.47658,-0.27037,-58.798
0.50102,-0.27037,-59.51
0.52546,-0.27037,-59.571
-0.52546,-0.24579,-37.967
-0.50102,-0.24579,-37.586
-0.47658,-0.24579,-37.241
-0.45214,-0.24579,-36.94
-0.4277,-0.24579,-36.695
-0.40326,-0.24579,-36.526
-0.37882,-0.24579,-36.447
-0.35438,-0.24579,-36.468
-0.32994,-0.24579,-36.575
-0.3055,-0.24579,-36.567
-0.28106,-0.24579,-38.751
-0.25662,-0.24579,-39.561
-0.23218,-0.24579,-33.635
-0.20774,-0.24579,-33.216
-0.1833,-0.24579,-34.537
-0.15886,-0.24579,-38.169
-0.13442,-0.24579,-43.418
-0.10998,-0.24579,-38.965
-0.08554,-0.24579,-36.082
-0.0611,-0.24579,-35.885
-0.03666,-0.24579,-36.125
-0.01222,-0.24579,-38.821
0.01222,-0.24579,-51.268
0.03666,-0.24579,-43.242
0.0611,-0.24579,-41.991
0.08554,-0.24579,-41.036
0.10998,-0.24579,-39.983
0.13442,-0.24579,-42.646
0.15886,-0.24579,-50.572
0.1833,-0.24579,-45.057
0.20774,-0.24579,-44.747
0.23218,-0.24579,-45.64
0.25662,-0.24579,-49.539
0.28106,-0.24579,-52.863
0.3055,-0.24579,-54.054
0.32994,-0.24579,-55.093
0.35438,-0.24579,-55.984
0.37882,-0.24579,-56.673
0.40326,-0.24579,-57.158
0.4277,-0.24579,-57.515
0.45214,-0.24579,-57.854
0.47658,-0.24579,-58.288
0.50102,-0.24579,-58.923
0.52546,-0.24579,-58.977
-0.52546,-0.22121,-37.477
-0.50102,-0.22121,-37.031
-0.47658,-0.22121,-36.621
-0.45214,-0.22121,-36.254
-0.4277,-0.22121,-35.941
-0.40326,-0.22121,-35.703
-0.37882,-0.22121,-35.557
-0.35438,-0.22121,-35.513
-0.32994,-0.22121,-35.555
-0.3055,-0.22121,-35.615
-0.28106,-0.22121,-35.513
-0.25662,-0.22121,-38.054
-0.23218,-0.22121,-38.883
-0.20774,-0.22121,-35.999
-0.1833,-0.22121,-37.206
-0.15886,-0.22121,-35.83
-0.13442,-0.22121,-35.478
-0.10998,-0.22121,-40.358
-0.08554,-0.22121,-40.308
-0.0611,-0.22121,-37.295
-0.03666,-0.22121,-37.772
-0.01222,-0.22121,-38.531
0.01222,-0.22121,-39.667
0.03666,-0.22121,-51.081
0.0611,-0.22121,-43.12
0.08554,-0.22121,-39.927
0.10998,-0.22121,-39.499
0.13442,-0.22121,-39.945
0.15886,-0.22121,-43.298
0.1833,-0.22121,-48.036
0.20774,-0.22121,-45.131
0.23218,-0.22121,-47.376
0.25662,-0.22121,-49.726
0.28106,-0.22121,-51.444
0.3055,-0.22121,-52.791
0.32994,-0.22121,-53.992
0.35438,-0.22121,-55.08
0.37882,-0.22121,-55.977
0.40326,-0.22121,-56.631
0.4277,-0.22121,-57.081
0.45214,-0.22121,-57.439
0.47658,-0.22121,-57.841
0.50102,-0.22121,-58.415
0.52546,-0.22121,-58.462
-0.52546,-0.19663,-36.998
-0.50102,-0.19663,-36.488
-0.47658,-0.19663,-36.01
-0.45214,-0.19663,-35.566
-0.4277,-0.19663,-35.171
-0.40326,-0.19663,-34.845
-0.37882,-0.19663,-34.615
-0.35438,-0.19663,-34.509
-0.32994,-0.19663,-34.537
-0.3055,-0.19663,-34.643
-0.28106,-0.19663,-34.603
-0.25662,-0.19663,-33.876
-0.23218,-0.19663,-36.417
-0.20774,-0.19663,-58.329
-0.1833,-0.19663,-35.532
-0.15886,-0.19663,-34.609
-0.13442,-0.19663,-34.311
-0.10998,-0.19663,-33.653
-0.08554,-0.19663,-35.115
-0.0611,-0.19663,-42.759
-0.03666,-0.19663,-38.705
-0.01222,-0.19663,-38.89
0.01222,-0.19663,-38.577
0.03666,-0.19663,-39.358
0.0611,-0.19663,-40.578
0.08554,-0.19663,-40.838
0.10998,-0.19663,-39.743
0.13442,-0.19663,-40.105
0.15886,-0.19663,-40.613
0.1833,-0.19663,-43.418
0.20774,-0.19663,-44.284
0.23218,-0.19663,-47.701
0.25662,-0.19663,-49.084
0.28106,-0.19663,-50.348
0.3055,-0.19663,-51.593
0.32994,-0.19663,-52.87
0.35438,-0.19663,-54.118
0.37882,-0.19663,-55.217
0.40326,-0.19663,-56.064
0.4277,-0.19663,-56.643
0.45214,-0.19663,-57.054
0.47658,-0.19663,-57.448
0.50102,-0.19663,-57.975
0.52546,-0.19663,-58.018
-0.52546,-0.17205,-36.546
-0.50102,-0.17205,-35.97
-0.47658,-0.17205,-35.417
-0.45214,-0.17205,-34.885
-0.4277,-0.17205,-34.386
-0.40326,-0.17205,-33.942
-0.37882,-0.17205,-33.586
-0.35438,-0.17205,-33.363
-0.32994,-0.17205,-33.33
-0.3055,-0.17205,-33.516
-0.28106,-0.17205,-33.316
-0.25662,-0.17205,-32.897
-0.23218,-0.17205,-34.096
-0.20774,-0.17205,-36.098
-0.1833,-0.17205,-45.478
-0.15886,-0.17205,-34.055
-0.13442,-0.17205,-33.159
-0.10998,-0.17205,-31.274
-0.08554,-0.17205,-30.944
-0.0611,-0.17205,-34.987
-0.03666,-0.17205,-44.338
-0.01222,-0.17205,-39.147
0.01222,-0.17205,-38.052
0.03666,-0.17205,-34.566
0.0611,-0.17205,-34.095
0.08554,-0.17205,-40.142
0.10998,-0.17205,-40.723
0.13442,-0.17205,-40.22
0.15886,-0.17205,-41.309
0.1833,-0.17205,-39.005
0.20774,-0.17205,-39.635
0.23218,-0.17205,-45.887
0.25662,-0.17205,-48.385
0.28106,-0.17205,-49.338
0.3055,-0.17205,-50.479
0.32994,-0.17205,-51.802
0.35438,-0.17205,-53.172
0.37882,-0.17205,-54.445
0.40326,-0.17205,-55.478
0.4277,-0.17205,-56.206
0.45214,-0.17205,-56.694
0.47658,-0.17205,-57.1
0.50102,-0.17205,-57.596
0.52546,-0.17205,-57.635
-0.52546,-0.14748,-36.131
-0.50102,-0.14748,-35.489
-0.47658,-0.14748,-34.854
-0.45214,-0.14748,-34.219
-0.4277,-0.14748,-33.592
-0.40326,-0.14748,-32.993
-0.37882,-0.14748,-32.451
-0.35438,-0.14748,-32.005
-0.32994,-0.14748,-31.696
-0.3055,-0.14748,-31.497
-0.28106,-0.14748,-32.49
-0.25662,-0.14748,-33.731
-0.23218,-0.14748,-33.316
-0.20774,-0.14748,-32.01
-0.1833,-0.14748,-33.358
-0.15886,-0.14748,-45.5
-0.13442,-0.14748,-33.211
-0.10998,-0.14748,-30.509
-0.08554,-0.14748,-30.952
-0.0611,-0.14748,-31.256
-0.03666,-0.14748,-36.249
-0.01222,-0.14748,-40.835
0.01222,-0.14748,-35.15
0.03666,-0.14748,-32.851
0.0611,-0.14748,-33.126
0.08554,-0.14748,-34.171
0.10998,-0.14748,-40.449
0.13442,-0.14748,-41.544
0.15886,-0.14748,-39.181
0.1833,-0.14748,-37.947
0.20774,-0.14748,-38.013
0.23218,-0.14748,-39.995
0.25662,-0.14748,-46.394
0.28106,-0.14748,-48.104
0.3055,-0.14748,-49.458
0.32994,-0.14748,-50.853
0.35438,-0.14748,-52.313
0.37882,-0.14748,-53.715
0.40326,-0.14748,-54.908
0.4277,-0.14748,-55.783
0.45214,-0.14748,-56.361
0.47658,-0.14748,-56.795
0.50102,-0.14748,-57.274
0.52546,-0.14748,-57.31
-0.52546,-0.1229,-35.763
-0.50102,-0.1229,-35.053
-0.47658,-0.1229,-34.33
-0.45214,-0.1229,-33.58
-0.4277,-0.1229,-32.805
-0.40326,-0.1229,-32.022
-0.37882,-0.1229,-31.251
-0.35438,-0.1229,-30.513
-0.32994,-0.1229,-29.796
-0.3055,-0.1229,-28.79
-0.28106,-0.1229,-30.159
-0.25662,-0.1229,-34.293
-0.23218,-0.1229,-30.796
-0.20774,-0.1229,-30.819
-0.1833,-0.1229,-29.87
-0.15886,-0.1229,-28.715
-0.13442,-0.1229,-32.142
-0.10998,-0.1229,-31.051
-0.08554,-0.1229,-31.194
-0.0611,-0.1229,-31.359
-0.03666,-0.1229,-32.909
-0.01222,-0.1229,-33.326
0.01222,-0.1229,-35.39
0.03666,-0.1229,-33.026
0.0611,-0.1229,-33.425
0.08554,-0.1229,-33.578
0.10998,-0.1229,-36.559
0.13442,-0.1229,-38.943
0.15886,-0.1229,-38.987
0.1833,-0.1229,-38.055
0.20774,-0.1229,-38.036
0.23218,-0.1229,-38.818
0.25662,-0.1229,-44.303
0.28106,-0.1229,-47.114
0.3055,-0.1229,-48.621
0.32994,-0.1229,-50.065
0.35438,-0.1229,-51.578
0.37882,-0.1229,-53.068
0.40326,-0.1229,-54.385
0.4277,-0.1229,-55.388
0.45214,-0.1229,-56.06
0.47658,-0.1229,-56.531
0.50102,-0.1229,-57.003
0.52546,-0.1229,-57.037
-0.52546,-0.098317,-35.449
-0.50102,-0.098317,-34.672
-0.47658,-0.098317,-33.858
-0.45214,-0.098317,-32.986
-0.4277,-0.098317,-32.052
-0.40326,-0.098317,-31.064
-0.37882,-0.098317,-30.04
-0.35438,-0.098317,-29.01
-0.32994,-0.098317,-27.99
-0.3055,-0.098317,-26.794
-0.28106,-0.098317,-25.602
-0.25662,-0.098317,-30.927
-0.23218,-0.098317,-31.582
-0.20774,-0.098317,-29.014
-0.1833,-0.098317,-25.992
-0.15886,-0.098317,-23.49
-0.13442,-0.098317,-24.962
-0.10998,-0.098317,-32.933
-0.08554,-0.098317,-31.729
-0.0611,-0.098317,-31.989
-0.03666,-0.098317,-29.558
-0.01222,-0.098317,-27.681
0.01222,-0.098317,-31.085
0.03666,-0.098317,-35.158
0.0611,-0.098317,-33.604
0.08554,-0.098317,-35.106
0.10998,-0.098317,-33.449
0.13442,-0.098317,-33.496
0.15886,-0.098317,-39.219
0.1833,-0.098317,-38.554
0.20774,-0.098317,-38.284
0.23218,-0.098317,-41.343
0.25662,-0.098317,-44.699
0.28106,-0.098317,-46.589
0.3055,-0.098317,-47.998
0.32994,-0.098317,-49.442
0.35438,-0.098317,-50.976
0.37882,-0.098317,-52.52
0.40326,-0.098317,-53.927
0.4277,-0.098317,-55.038
0.45214,-0.098317,-55.795
0.47658,-0.098317,-56.308
0.50102,-0.098317,-56.782
0.52546,-0.098317,-56.814
-0.52546,-0.073738,-35.192
-0.50102,-0.073738,-34.352
-0.47658,-0.073738,-33.45
-0.45214,-0.073738,-32.457
-0.4277,-0.073738,-31.355
-0.40326,-0.073738,-30.134
-0.37882,-0.073738,-28.786
-0.35438,-0.073738,-27.368
-0.32994,-0.073738,-26.093
-0.3055,-0.073738,-25.092
-0.28106,-0.073738,-24.025
-0.25662,-0.073738,-23.05
-0.23218,-0.073738,-30.525
-0.20774,-0.073738,-26.815
-0.1833,-0.073738,-22.47
-0.15886,-0.073738,-22.855
-0.13442,-0.073738,-23.452
-0.10998,-0.073738,-25.664
-0.08554,-0.073738,-33.623
-0.0611,-0.073738,-30.707
-0.03666,-0.073738,-27.071
-0.01222,-0.073738,-27.384
0.01222,-0.073738,-27.778
0.03666,-0.073738,-32.478
0.0611,-0.073738,-35.835
0.08554,-0.073738,-33.918
0.10998,-0.073738,-32.419
0.13442,-0.073738,-32.736
0.15886,-0.073738,-34
0.1833,-0.073738,-39.316
0.20774,-0.073738,-40.19
0.23218,-0.073738,-43.296
0.25662,-0.073738,-44.795
0.28106,-0.073738,-46.179
0.3055,-0.073738,-47.522
0.32994,-0.073738,-48.951
0.35438,-0.073738,-50.491
0.37882,-0.073738,-52.07
0.40326,-0.073738,-53.544
0.4277,-0.073738,-54.741
0.45214,-0.073738,-55.573
0.47658,-0.073738,-56.127
0.50102,-0.073738,-56.607
0.52546,-0.073738,-56.639
-0.52546,-0.049158,-34.997
-0.50102,-0.049158,-34.103
-0.47658,-0.049158,-33.124
-0.45214,-0.049158,-32.018
-0.4277,-0.049158,-30.746
-0.40326,-0.049158,-29.235
-0.37882,-0.049158,-27.303
-0.35438,-0.049158,-24.797
-0.32994,-0.049158,-22.689
-0.3055,-0.049158,-22.05
-0.28106,-0.049158,-22.26
-0.25662,-0.049158,-21.941
-0.23218,-0.049158,-23.299
-0.20774,-0.049158,-23.584
-0.1833,-0.049158,-22.727
-0.15886,-0.049158,-22.655
-0.13442,-0.049158,-23.456
-0.10998,-0.049158,-25.424
-0.08554,-0.049158,-28.087
-0.0611,-0.049158,-29.659
-0.03666,-0.049158,-27.213
-0.01222,-0.049158,-27.491
0.01222,-0.049158,-27.815
0.03666,-0.049158,-31.351
0.0611,-0.049158,-32.561
0.08554,-0.049158,-34.092
0.10998,-0.049158,-32.491
0.13442,-0.049158,-32.814
0.15886,-0.049158,-33.86
0.1833,-0.049158,-37.53
0.20774,-0.049158,-38.864
0.23218,-0.049158,-43.245
0.25662,-0.049158,-44.609
0.28106,-0.049158,-45.882
0.3055,-0.049158,-47.15
0.32994,-0.049158,-48.564
0.35438,-0.049158,-50.112
0.37882,-0.049158,-51.719
0.40326,-0.049158,-53.245
0.4277,-0.049158,-54.508
0.45214,-0.049158,-55.401
0.47658,-0.049158,-55.989
0.50102,-0.049158,-56.477
0.52546,-0.049158,-56.509
-0.52546,-0.024579,-34.868
-0.50102,-0.024579,-33.935
-0.47658,-0.024579,-32.899
-0.45214,-0.024579,-31.704
-0.4277,-0.024579,-30.28
-0.40326,-0.024579,-28.434
-0.37882,-0.024579,-25.487
-0.35438,-0.024579,-19.903
-0.32994,-0.024579,-14.073
-0.3055,-0.024579,-13.941
-0.28106,-0.024579,-17.715
-0.25662,-0.024579,-18.894
-0.23218,-0.024579,-17.504
-0.20774,-0.024579,-19.06
-0.1833,-0.024579,-24.09
-0.15886,-0.024579,-23.78
-0.13442,-0.024579,-24.523
-0.10998,-0.024579,-25.874
-0.08554,-0.024579,-23.582
-0.0611,-0.024579,-25.111
-0.03666,-0.024579,-29.434
-0.01222,-0.024579,-27.849
0.01222,-0.024579,-30.191
0.03666,-0.024579,-29.493
0.0611,-0.024579,-28.552
0.08554,-0.024579,-31.741
0.10998,-0.024579,-33.814
0.13442,-0.024579,-33.425
0.15886,-0.024579,-36.939
0.1833,-0.024579,-35.277
0.20774,-0.024579,-35.496
0.23218,-0.024579,-39.944
0.25662,-0.024579,-44.261
0.28106,-0.024579,-45.554
0.3055,-0.024579,-46.857
0.32994,-0.024579,-48.28
0.35438,-0.024579,-49.846
0.37882,-0.024579,-51.478
0.40326,-0.024579,-53.04
0.4277,-0.024579,-54.35
0.45214,-0.024579,-55.284
0.47658,-0.024579,-55.898
0.50102,-0.024579,-56.393
0.52546,-0.024579,-56.425
-0.52546,0,-34.809
-0.50102,0,-33.857
-0.47658,0,-32.792
-0.45214,0,-31.552
-0.4277,0,-30.041
-0.40326,0,-27.975
-0.37882,0,-24.296
-0.35438,0,-16.463
-0.32994,0,-1.4858
-0.3055,0,0
-0.28106,0,-12.587
-0.25662,0,-13.692
-0.23218,0,-16.287
-0.20774,0,-18.618
-0.1833,0,-20.01
-0.15886,0,-27.344
-0.13442,0,-27.278
-0.10998,0,-23.099
-0.08554,0,-23.454
-0.0611,0,-23.778
-0.03666,0,-26.405
-0.01222,0,-31.523
0.01222,0,-30.642
0.03666,0,-28.091
0.0611,0,-28.478
0.08554,0,-28.814
0.10998,0,-33.504
0.13442,0,-37.34
0.15886,0,-35.692
0.1833,0,-34.968
0.20774,0,-35.026
0.23218,0,-36.096
0.25662,0,-42.644
0.28106,0,-45.177
0.3055,0,-46.681
0.32994,0,-48.137
0.35438,0,-49.717
0.37882,0,-51.364
0.40326,0,-52.944
0.4277,0,-54.275
0.45214,0,-55.23
0.47658,0,-55.856
0.50102,0,-56.355
0.52546,0,-56.386
-0.52546,0.024579,-34.821
-0.50102,0.024579,-33.874
-0.47658,0.024579,-32.815
-0.45214,0.024579,-31.585
-0.4277,0.024579,-30.094
-0.40326,0.024579,-28.078
-0.37882,0.024579,-24.556
-0.35438,0.024579,-17.127
-0.32994,0.024579,-4.6562
-0.3055,0.024579,-3.4821
-0.28106,0.024579,-13.783
-0.25662,0.024579,-14.771
-0.23218,0.024579,-16.378
-0.20774,0.024579,-18.588
-0.1833,0.024579,-20.858
-0.15886,0.024579,-26.741
-0.13442,0.024579,-26.639
-0.10998,0.024579,-23.617
-0.08554,0.024579,-23.352
-0.0611,0.024579,-23.88
-0.03666,0.024579,-27.517
-0.01222,0.024579,-30.12
0.01222,0.024579,-31.032
0.03666,0.024579,-28.213
0.0611,0.024579,-28.39
0.08554,0.024579,-29.293
0.10998,0.024579,-34.176
0.13442,0.024579,-35.82
0.15886,0.024579,-36.269
0.1833,0.024579,-34.906
0.20774,0.024579,-35.021
0.23218,0.024579,-36.869
0.25662,0.024579,-43.281
0.28106,0.024579,-45.275
0.3055,0.024579,-46.723
0.32994,0.024579,-48.168
0.35438,0.024579,-49.745
0.37882,0.024579,-51.389
0.40326,0.024579,-52.965
0.4277,0.024579,-54.291
0.45214,0.024579,-55.241
0.47658,0.024579,-55.865
0.50102,0.024579,-56.363
0.52546,0.024579,-56.394
-0.52546,0.049158,-34.905
-0.50102,0.049158,-33.984
-0.47658,0.049158,-32.965
-0.45214,0.049158,-31.798
-0.4277,0.049158,-30.422
-0.40326,0.049158,-28.691
-0.37882,0.049158,-26.13
-0.35438,0.049158,-21.841
-0.32994,0.049158,-18.26
-0.3055,0.049158,-18.176
-0.28106,0.049158,-19.818
-0.25662,0.049158,-21.112
-0.23218,0.049158,-19.037
-0.20774,0.049158,-20.075
-0.1833,0.049158,-24.731
-0.15886,0.049158,-22.848
-0.13442,0.049158,-23.776
-0.10998,0.049158,-26.685
-0.08554,0.049158,-24.473
-0.0611,0.049158,-26.645
-0.03666,0.049158,-28.667
-0.01222,0.049158,-27.441
0.01222,0.049158,-29.015
0.03666,0.049158,-30.694
0.0611,0.049158,-29.311
0.08554,0.049158,-33.494
0.10998,0.049158,-33.017
0.13442,0.049158,-32.912
0.15886,0.049158,-35.892
0.1833,0.049158,-36
0.20774,0.049158,-36.314
0.23218,0.049158,-41.847
0.25662,0.049158,-44.413
0.28106,0.049158,-45.692
0.3055,0.049158,-46.95
0.32994,0.049158,-48.366
0.35438,0.049158,-49.925
0.37882,0.049158,-51.549
0.40326,0.049158,-53.1
0.4277,0.049158,-54.396
0.45214,0.049158,-55.318
0.47658,0.049158,-55.924
0.50102,0.049158,-56.417
0.52546,0.049158,-56.449
-0.52546,0.073738,-35.058
-0.50102,0.073738,-34.182
-0.47658,0.073738,-33.228
-0.45214,0.073738,-32.159
-0.4277,0.073738,-30.947
-0.40326,0.073738,-29.545
-0.37882,0.073738,-27.866
-0.35438,0.073738,-25.9
-0.32994,0.073738,-24.23
-0.3055,0.073738,-23.425
-0.28106,0.073738,-23.06
-0.25662,0.073738,-22.047
-0.23218,0.073738,-25.545
-0.20774,0.073738,-25.402
-0.1833,0.073738,-22.181
-0.15886,0.073738,-22.786
-0.13442,0.073738,-23.477
-0.10998,0.073738,-24.893
-0.08554,0.073738,-30.472
-0.0611,0.073738,-30.19
-0.03666,0.073738,-27.005
-0.01222,0.073738,-27.526
0.01222,0.073738,-27.661
0.03666,0.073738,-31.126
0.0611,0.073738,-34.674
0.08554,0.073738,-33.686
0.10998,0.073738,-32.49
0.13442,0.073738,-32.838
0.15886,0.073738,-33.468
0.1833,0.073738,-38.054
0.20774,0.073738,-40.106
0.23218,0.073738,-43.322
0.25662,0.073738,-44.688
0.28106,0.073738,-45.976
0.3055,0.073738,-47.271
0.32994,0.073738,-48.689
0.35438,0.073738,-50.233
0.37882,0.073738,-51.83
0.40326,0.073738,-53.339
0.4277,0.073738,-54.582
0.45214,0.073738,-55.455
0.47658,0.073738,-56.032
0.50102,0.073738,-56.517
0.52546,0.073738,-56.549
-0.52546,0.098317,-35.275
-0.50102,0.098317,-34.456
-0.47658,0.098317,-33.584
-0.45214,0.098317,-32.633
-0.4277,0.098317,-31.591
-0.40326,0.098317,-30.457
-0.37882,0.098317,-29.238
-0.35438,0.098317,-27.988
-0.32994,0.098317,-26.818
-0.3055,0.098317,-25.74
-0.28106,0.098317,-24.389
-0.25662,0.098317,-24.47
-0.23218,0.098317,-34.446
-0.20774,0.098317,-27.386
-0.1833,0.098317,-23.248
-0.15886,0.098317,-22.865
-0.13442,0.098317,-23.553
-0.10998,0.098317,-27.384
-0.08554,0.098317,-33.683
-0.0611,0.098317,-31.363
-0.03666,0.098317,-27.458
-0.01222,0.098317,-27.253
0.01222,0.098317,-28.278
0.03666,0.098317,-34.364
0.0611,0.098317,-34.945
0.08554,0.098317,-34.588
0.10998,0.098317,-32.46
0.13442,0.098317,-32.7
0.15886,0.098317,-35.197
0.1833,0.098317,-39.683
0.20774,0.098317,-39.401
0.23218,0.098317,-43.043
0.25662,0.098317,-44.81
0.28106,0.098317,-46.312
0.3055,0.098317,-47.675
0.32994,0.098317,-49.111
0.35438,0.098317,-50.649
0.37882,0.098317,-52.216
0.40326,0.098317,-53.669
0.4277,0.098317,-54.838
0.45214,0.098317,-55.646
0.47658,0.098317,-56.185
0.50102,0.098317,-56.663
0.52546,0.098317,-56.695
-0.52546,0.1229,-35.553
-0.50102,0.1229,-34.799
-0.47658,0.1229,-34.016
-0.45214,0.1229,-33.188
-0.4277,0.1229,-32.311
-0.40326,0.1229,-31.397
-0.37882,0.1229,-30.464
-0.35438,0.1229,-29.537
-0.32994,0.1229,-28.606
-0.3055,0.1229,-27.397
-0.28106,0.1229,-26.933
-0.25662,0.1229,-36.507
-0.23218,0.1229,-30.19
-0.20774,0.1229,-29.832
-0.1833,0.1229,-27.763
-0.15886,0.1229,-24.585
-0.13442,0.1229,-26.849
-0.10998,0.1229,-33.333
-0.08554,0.1229,-31.249
-0.0611,0.1229,-31.742
-0.03666,0.1229,-31.204
-0.01222,0.1229,-28.837
0.01222,0.1229,-33.507
0.03666,0.1229,-33.953
0.0611,0.1229,-33.432
0.08554,0.1229,-34.493
0.10998,0.1229,-34.569
0.13442,0.1229,-34.836
0.15886,0.1229,-40.288
0.1833,0.1229,-38.108
0.20774,0.1229,-38.076
0.23218,0.1229,-40.129
0.25662,0.1229,-44.537
0.28106,0.1229,-46.745
0.3055,0.1229,-48.196
0.32994,0.1229,-49.643
0.35438,0.1229,-51.173
0.37882,0.1229,-52.701
0.40326,0.1229,-54.079
0.4277,0.1229,-55.155
0.45214,0.1229,-55.883
0.47658,0.1229,-56.381
0.50102,0.1229,-56.854
0.52546,0.1229,-56.887
-0.52546,0.14748,-35.886
-0.50102,0.14748,-35.2
-0.47658,0.14748,-34.508
-0.45214,0.14748,-33.799
-0.4277,0.14748,-33.078
-0.40326,0.14748,-32.362
-0.37882,0.14748,-31.674
-0.35438,0.14748,-31.041
-0.32994,0.14748,-30.463
-0.3055,0.14748,-29.702
-0.28106,0.14748,-31.486
-0.25662,0.14748,-33.577
-0.23218,0.14748,-31.712
-0.20774,0.14748,-31.222
-0.1833,0.14748,-30.572
-0.15886,0.14748,-32.448
-0.13442,0.14748,-34.01
-0.10998,0.14748,-30.652
-0.08554,0.14748,-31.164
-0.0611,0.14748,-31.242
-0.03666,0.14748,-33.346
-0.01222,0.14748,-36.669
0.01222,0.14748,-34.962
0.03666,0.14748,-32.932
0.0611,0.14748,-33.363
0.08554,0.14748,-33.475
0.10998,0.14748,-37.453
0.13442,0.14748,-40.958
0.15886,0.14748,-38.63
0.1833,0.14748,-38.069
0.20774,0.14748,-38.03
0.23218,0.14748,-38.751
0.25662,0.14748,-44.605
0.28106,0.14748,-47.4
0.3055,0.14748,-48.887
0.32994,0.14748,-50.321
0.35438,0.14748,-51.82
0.37882,0.14748,-53.284
0.40326,0.14748,-54.561
0.4277,0.14748,-55.522
0.45214,0.14748,-56.161
0.47658,0.14748,-56.619
0.50102,0.14748,-57.092
0.52546,0.14748,-57.127
-0.52546,0.17205,-36.271
-0.50102,0.17205,-35.652
-0.47658,0.17205,-35.047
-0.45214,0.17205,-34.449
-0.4277,0.17205,-33.87
-0.40326,0.17205,-33.329
-0.37882,0.17205,-32.859
-0.35438,0.17205,-32.502
-0.32994,0.17205,-32.317
-0.3055,0.17205,-32.355
-0.28106,0.17205,-32.684
-0.25662,0.17205,-33.471
-0.23218,0.17205,-33.904
-0.20774,0.17205,-32.73
-0.1833,0.17205,-37.411
-0.15886,0.17205,-39.341
-0.13442,0.17205,-32.734
-0.10998,0.17205,-30.579
-0.08554,0.17205,-30.802
-0.0611,0.17205,-31.78
-0.03666,0.17205,-40.362
-0.01222,0.17205,-40.37
0.01222,0.17205,-36.037
0.03666,0.17205,-33.051
0.0611,0.17205,-33.079
0.08554,0.17205,-35.456
0.10998,0.17205,-42.039
0.13442,0.17205,-40.929
0.15886,0.17205,-40.06
0.1833,0.17205,-37.985
0.20774,0.17205,-38.197
0.23218,0.17205,-41.651
0.25662,0.17205,-47.504
0.28106,0.17205,-48.545
0.3055,0.17205,-49.8
0.32994,0.17205,-51.168
0.35438,0.17205,-52.6
0.37882,0.17205,-53.963
0.40326,0.17205,-55.104
0.4277,0.17205,-55.928
0.45214,0.17205,-56.475
0.47658,0.17205,-56.897
0.50102,0.17205,-57.381
0.52546,0.17205,-57.418
-0.52546,0.19663,-36.7
-0.50102,0.19663,-36.148
-0.47658,0.19663,-35.621
-0.45214,0.19663,-35.122
-0.4277,0.19663,-34.662
-0.40326,0.19663,-34.263
-0.37882,0.19663,-33.958
-0.35438,0.19663,-33.786
-0.32994,0.19663,-33.792
-0.3055,0.19663,-33.958
-0.28106,0.19663,-33.791
-0.25662,0.19663,-33.001
-0.23218,0.19663,-34.248
-0.20774,0.19663,-39.856
-0.1833,0.19663,-38.389
-0.15886,0.19663,-33.829
-0.13442,0.19663,-33.662
-0.10998,0.19663,-31.987
-0.08554,0.19663,-31.666
-0.0611,0.19663,-38.253
-0.03666,0.19663,-40.693
-0.01222,0.19663,-39.003
0.01222,0.19663,-38.546
0.03666,0.19663,-36.034
0.0611,0.19663,-35.676
0.08554,0.19663,-42.013
0.10998,0.19663,-40.008
0.13442,0.19663,-40.151
0.15886,0.19663,-41.095
0.1833,0.19663,-40.247
0.20774,0.19663,-41.133
0.23218,0.19663,-47.208
0.25662,0.19663,-48.626
0.28106,0.19663,-49.71
0.3055,0.19663,-50.86
0.32994,0.19663,-52.165
0.35438,0.19663,-53.496
0.37882,0.19663,-54.712
0.40326,0.19663,-55.683
0.4277,0.19663,-56.358
0.45214,0.19663,-56.817
0.47658,0.19663,-57.217
0.50102,0.19663,-57.722
0.52546,0.19663,-57.762
-0.52546,0.22121,-37.163
-0.50102,0.22121,-36.676
-0.47658,0.22121,-36.222
-0.45214,0.22121,-35.806
-0.4277,0.22121,-35.442
-0.40326,0.22121,-35.15
-0.37882,0.22121,-34.953
-0.35438,0.22121,-34.87
-0.32994,0.22121,-34.901
-0.3055,0.22121,-34.987
-0.28106,0.22121,-34.944
-0.25662,0.22121,-34.659
-0.23218,0.22121,-39.047
-0.20774,0.22121,-45.276
-0.1833,0.22121,-35.821
-0.15886,0.22121,-35.036
-0.13442,0.22121,-34.571
-0.10998,0.22121,-34.922
-0.08554,0.22121,-38.523
-0.0611,0.22121,-40.901
-0.03666,0.22121,-38.482
-0.01222,0.22121,-38.772
0.01222,0.22121,-38.567
0.03666,0.22121,-41.674
0.0611,0.22121,-43.144
0.08554,0.22121,-40.199
0.10998,0.22121,-39.692
0.13442,0.22121,-40.019
0.15886,0.22121,-40.847
0.1833,0.22121,-45.438
0.20774,0.22121,-45.222
0.23218,0.22121,-47.757
0.25662,0.22121,-49.33
0.28106,0.22121,-50.7
0.3055,0.22121,-52.001
0.32994,0.22121,-53.26
0.35438,0.22121,-54.456
0.37882,0.22121,-55.487
0.40326,0.22121,-56.266
0.4277,0.22121,-56.797
0.45214,0.22121,-57.186
0.47658,0.22121,-57.58
0.50102,0.22121,-58.122
0.52546,0.22121,-58.166
-0.52546,0.24579,-37.648
-0.50102,0.24579,-37.225
-0.47658,0.24579,-36.838
-0.45214,0.24579,-36.494
-0.4277,0.24579,-36.207
-0.40326,0.24579,-35.994
-0.37882,0.24579,-35.873
-0.35438,0.24579,-35.85
-0.32994,0.24579,-35.908
-0.3055,0.24579,-35.942
-0.28106,0.24579,-36.141
-0.25662,0.24579,-41.989
-0.23218,0.24579,-35.867
-0.20774,0.24579,-34.031
-0.1833,0.24579,-36.911
-0.15886,0.24579,-36.493
-0.13442,0.24579,-36.838
-0.10998,0.24579,-44.991
-0.08554,0.24579,-37.625
-0.0611,0.24579,-36.277
-0.03666,0.24579,-37.107
-0.01222,0.24579,-38.43
0.01222,0.24579,-41.7
0.03666,0.24579,-50.758
0.0611,0.24579,-42.308
0.08554,0.24579,-40.178
0.10998,0.24579,-39.444
0.13442,0.24579,-40.285
0.15886,0.24579,-46.534
0.1833,0.24579,-46.903
0.20774,0.24579,-44.872
0.23218,0.24579,-46.814
0.25662,0.24579,-49.764
0.28106,0.24579,-51.92
0.3055,0.24579,-53.232
0.32994,0.24579,-54.385
0.35438,0.24579,-55.407
0.37882,0.24579,-56.23
0.40326,0.24579,-56.821
0.4277,0.24579,-57.233
0.45214,0.24579,-57.58
0.47658,0.24579,-57.991
0.50102,0.24579,-58.585
0.52546,0.24579,-58.634
-0.52546,0.27037,-38.138
-0.50102,0.27037,-37.78
-0.47658,0.27037,-37.457
-0.45214,0.27037,-37.178
-0.4277,0.27037,-36.955
-0.40326,0.27037,-36.806
-0.37882,0.27037,-36.749
-0.35438,0.27037,-36.795
-0.32994,0.27037,-36.939
-0.3055,0.27037,-36.955
-0.28106,0.27037,-40.101
-0.25662,0.27037,-36.697
-0.23218,0.27037,-33.591
-0.20774,0.27037,-33.455
-0.1833,0.27037,-33.827
-0.15886,0.27037,-38.774
-0.13442,0.27037,-49.065
-0.10998,0.27037,-37.232
-0.08554,0.27037,-36.271
-0.0611,0.27037,-36.05
-0.03666,0.27037,-36.078
-0.01222,0.27037,-39.721
0.01222,0.27037,-52.443
0.03666,0.27037,-42.286
0.0611,0.27037,-42.074
0.08554,0.27037,-41.412
0.10998,0.27037,-40.848
0.13442,0.27037,-45.042
0.15886,0.27037,-47.874
0.1833,0.27037,-44.892
0.20774,0.27037,-44.749
0.23218,0.27037,-45.25
0.25662,0.27037,-49.572
0.28106,0.27037,-53.346
0.3055,0.27037,-54.486
0.32994,0.27037,-55.458
0.35438,0.27037,-56.276
0.37882,0.27037,-56.896
0.40326,0.27037,-57.333
0.4277,0.27037,-57.667
0.45214,0.27037,-58.008
0.47658,0.27037,-58.459
0.50102,0.27037,-59.12
0.52546,0.27037,-59.175
-0.52546,0.29495,-38.617
-0.50102,0.29495,-38.323
-0.47658,0.29495,-38.063
-0.45214,0.29495,-37.843
-0.4277,0.29495,-37.676
-0.40326,0.29495,-37.58
-0.37882,0.29495,-37.575
-0.35438,0.29495,-37.685
-0.32994,0.29495,-37.939
-0.3055,0.29495,-38.251
-0.28106,0.29495,-39.524
-0.25662,0.29495,-35.223
-0.23218,0.29495,-34.001
-0.20774,0.29495,-33.968
-0.1833,0.29495,-34.736
-0.15886,0.29495,-43.847
-0.13442,0.29495,-43.659
-0.10998,0.29495,-37.214
-0.08554,0.29495,-36.966
-0.0611,0.29495,-36.587
-0.03666,0.29495,-38.836
-0.01222,0.29495,-44.691
0.01222,0.29495,-43.392
0.03666,0.29495,-42.137
0.0611,0.29495,-42.146
0.08554,0.29495,-42.284
0.10998,0.29495,-46.617
0.13442,0.29495,-49.663
0.15886,0.29495,-45.284
0.1833,0.29495,-44.802
0.20774,0.29495,-44.636
0.23218,0.29495,-45.854
0.25662,0.29495,-52.098
0.28106,0.29495,-54.712
0.3055,0.29495,-55.639
0.32994,0.29495,-56.406
0.35438,0.29495,-57.021
0.37882,0.29495,-57.473
0.40326,0.29495,-57.807
0.4277,0.29495,-58.112
0.45214,0.29495,-58.481
0.47658,0.29495,-58.994
0.50102,0.29495,-59.737
0.52546,0.29495,-59.799
-0.52546,0.31953,-39.108
-0.50102,0.31953,-38.874
-0.47658,0.31953,-38.672
-0.45214,0.31953,-38.507
-0.4277,0.31953,-38.388
-0.40326,0.31953,-38.332
-0.37882,0.31953,-38.356
-0.35438,0.31953,-38.484
-0.32994,0.31953,-38.755
-0.3055,0.31953,-39.222
-0.28106,0.31953,-39.642
-0.25662,0.31953,-38.313
-0.23218,0.31953,-35.079
-0.20774,0.31953,-35.419
-0.1833,0.31953,-44.203
-0.15886,0.31953,-41.392
-0.13442,0.31953,-39.768
-0.10998,0.31953,-39.413
-0.08554,0.31953,-38.006
-0.0611,0.31953,-40.033
-0.03666,0.31953,-45.192
-0.01222,0.31953,-40.805
0.01222,0.31953,-40.567
0.03666,0.31953,-41.545
0.0611,0.31953,-42.741
0.08554,0.31953,-48.398
0.10998,0.31953,-49.909
0.13442,0.31953,-47.133
0.15886,0.31953,-45.573
0.1833,0.31953,-44.593
0.20774,0.31953,-45.576
0.23218,0.31953,-51.87
0.25662,0.31953,-56.005
0.28106,0.31953,-56.123
0.3055,0.31953,-56.704
0.32994,0.31953,-57.253
0.35438,0.31953,-57.689
0.37882,0.31953,-58.019
0.40326,0.31953,-58.306
0.4277,0.31953,-58.626
0.45214,0.31953,-59.054
0.47658,0.31953,-59.651
0.50102,0.31953,-60.492
0.52546,0.31953,-60.563
-0.52546,0.34411,-39.195
-0.50102,0.34411,-39.022
-0.47658,0.34411,-38.882
-0.45214,0.34411,-38.779
-0.4277,0.34411,-38.719
-0.40326,0.34411,-38.716
-0.37882,0.34411,-38.78
-0.35438,0.34411,-38.923
-0.32994,0.34411,-39.155
-0.3055,0.34411,-39.489
-0.28106,0.34411,-39.992
-0.25662,0.34411,-40.628
-0.23218,0.34411,-42.327
-0.20774,0.34411,-44.524
-0.1833,0.34411,-40.618
-0.15886,0.34411,-38.945
-0.13442,0.34411,-38.653
-0.10998,0.34411,-39.482
-0.08554,0.34411,-42.121
-0.0611,0.34411,-44.378
-0.03666,0.34411,-40.292
-0.01222,0.34411,-40.144
0.01222,0.34411,-39.664
0.03666,0.34411,-41.148
0.0611,0.34411,-45.457
0.08554,0.34411,-49.795
0.10998,0.34411,-46.951
0.13442,0.34411,-46.871
0.15886,0.34411,-46.383
0.1833,0.34411,-46.117
0.20774,0.34411,-49.314
0.23218,0.34411,-55.625
0.25662,0.34411,-56.167
0.28106,0.34411,-56.695
0.3055,0.34411,-57.144
0.32994,0.34411,-57.55
0.35438,0.34411,-57.882
0.37882,0.34411,-58.166
0.40326,0.34411,-58.457
0.4277,0.34411,-58.814
0.45214,0.34411,-59.293
0.47658,0.34411,-59.945
0.50102,0.34411,-60.837
0.52546,0.34411,-60.912
-0.52546,0.36869,-39.036
-0.50102,0.36869,-38.921
-0.47658,0.36869,-38.842
-0.45214,0.36869,-38.803
-0.4277,0.36869,-38.809
-0.40326,0.36869,-38.87
-0.37882,0.36869,-38.995
-0.35438,0.36869,-39.188
-0.32994,0.36869,-39.444
-0.3055,0.36869,-39.737
-0.28106,0.36869,-39.976
-0.25662,0.36869,-45.164
-0.23218,0.36869,-43.545
-0.20774,0.36869,-38.214
-0.1833,0.36869,-37.107
-0.15886,0.36869,-37.393
-0.13442,0.36869,-37.842
-0.10998,0.36869,-43.947
-0.08554,0.36869,-44.716
-0.0611,0.36869,-41.296
-0.03666,0.36869,-39.639
-0.01222,0.36869,-39.323
0.01222,0.36869,-40.236
0.03666,0.36869,-46.438
0.0611,0.36869,-44.2
0.08554,0.36869,-45.073
0.10998,0.36869,-46.039
0.13442,0.36869,-46.195
0.15886,0.36869,-48.794
0.1833,0.36869,-50.456
0.20774,0.36869,-50.374
0.23218,0.36869,-53.327
0.25662,0.36869,-55.812
0.28106,0.36869,-56.759
0.3055,0.36869,-57.22
0.32994,0.36869,-57.561
0.35438,0.36869,-57.856
0.37882,0.36869,-58.143
0.40326,0.36869,-58.463
0.4277,0.36869,-58.861
0.45214,0.36869,-59.381
0.47658,0.36869,-60.066
0.50102,0.36869,-60.979
0.52546,0.36869,-61.056
-0.52546,0.39327,-39.363
-0.50102,0.39327,-39.268
-0.47658,0.39327,-39.213
-0.45214,0.39327,-39.198
-0.4277,0.39327,-39.226
-0.40326,0.39327,-39.304
-0.37882,0.39327,-39.441
-0.35438,0.39327,-39.643
-0.32994,0.39327,-39.912
-0.3055,0.39327,-40.06
-0.28106,0.39327,-43.385
-0.25662,0.39327,-46.015
-0.23218,0.39327,-38.536
-0.20774,0.39327,-38.369
-0.1833,0.39327,-37.78
-0.15886,0.39327,-37.687
-0.13442,0.39327,-42.792
-0.10998,0.39327,-48.427
-0.08554,0.39327,-43.123
-0.0611,0.39327,-42.187
-0.03666,0.39327,-41.281
-0.01222,0.39327,-41.859
0.01222,0.39327,-48.099
0.03666,0.39327,-44.305
0.0611,0.39327,-43.595
0.08554,0.39327,-43.671
0.10998,0.39327,-45.442
0.13442,0.39327,-48.92
0.15886,0.39327,-52.35
0.1833,0.39327,-50.039
0.20774,0.39327,-50.12
0.23218,0.39327,-51.124
0.25662,0.39327,-54.813
0.28106,0.39327,-57.413
0.3055,0.39327,-57.77
0.32994,0.39327,-58.07
0.35438,0.39327,-58.375
0.37882,0.39327,-58.715
0.40326,0.39327,-59.123
0.4277,0.39327,-59.632
0.45214,0.39327,-60.277
0.47658,0.39327,-61.093
0.50102,0.39327,-62.139
0.52546,0.39327,-62.225
-0.52546,0.41785,-39.663
-0.50102,0.41785,-39.573
-0.47658,0.41785,-39.524
-0.45214,0.41785,-39.515
-0.4277,0.41785,-39.547
-0.40326,0.41785,-39.624
-0.37882,0.41785,-39.754
-0.35438,0.41785,-39.95
-0.32994,0.41785,-40.224
-0.3055,0.41785,-40.404
-0.28106,0.41785,-44.976
-0.25662,0.41785,-41.699
-0.23218,0.41785,-39.174
-0.20774,0.41785,-39.096
-0.1833,0.41785,-39.488
-0.15886,0.41785,-43.965
-0.13442,0.41785,-51.365
-0.10998,0.41785,-44.408
-0.08554,0.41785,-43.614
-0.0611,0.41785,-42.922
-0.03666,0.41785,-44.626
-0.01222,0.41785,-48.021
0.01222,0.41785,-45.72
0.03666,0.41785,-44.272
0.0611,0.41785,-44.121
0.08554,0.41785,-44.049
0.10998,0.41785,-47.631
0.13442,0.41785,-51.479
0.15886,0.41785,-50.393
0.1833,0.41785,-50.212
0.20774,0.41785,-50.197
0.23218,0.41785,-51.147
0.25662,0.41785,-55.248
0.28106,0.41785,-57.457
0.3055,0.41785,-58.024
0.32994,0.41785,-58.43
0.35438,0.41785,-58.843
0.37882,0.41785,-59.298
0.40326,0.41785,-59.83
0.4277,0.41785,-60.471
0.45214,0.41785,-61.25
0.47658,0.41785,-62.198
0.50102,0.41785,-63.368
0.52546,0.41785,-63.464
-0.52546,0.44243,-40.006
-0.50102,0.44243,-39.914
-0.47658,0.44243,-39.863
-0.45214,0.44243,-39.85
-0.4277,0.44243,-39.874
-0.40326,0.44243,-39.935
-0.37882,0.44243,-40.035
-0.35438,0.44243,-40.179
-0.32994,0.44243,-40.38
-0.3055,0.44243,-40.596
-0.28106,0.44243,-41.162
-0.25662,0.44243,-43.912
-0.23218,0.44243,-40.432
-0.20774,0.44243,-39.971
-0.1833,0.44243,-47.547
-0.15886,0.44243,-45.955
-0.13442,0.44243,-42.992
-0.10998,0.44243,-42.885
-0.08554,0.44243,-43.291
-0.0611,0.44243,-44.818
-0.03666,0.44243,-53.601
-0.01222,0.44243,-46.076
0.01222,0.44243,-44.719
0.03666,0.44243,-44.378
0.0611,0.44243,-44.418
0.08554,0.44243,-47.57
0.10998,0.44243,-51.383
0.13442,0.44243,-49.079
0.15886,0.44243,-49.491
0.1833,0.44243,-49.912
0.20774,0.44243,-50.625
0.23218,0.44243,-55.101
0.25662,0.44243,-56.889
0.28106,0.44243,-57.562
0.3055,0.44243,-58.227
0.32994,0.44243,-58.793
0.35438,0.44243,-59.356
0.37882,0.44243,-59.956
0.40326,0.44243,-60.632
0.4277,0.44243,-61.415
0.45214,0.44243,-62.333
0.47658,0.44243,-63.408
0.50102,0.44243,-64.684
0.52546,0.44243,-64.787
-0.52546,0.467,-40.432
-0.50102,0.467,-40.342
-0.47658,0.467,-40.292
-0.45214,0.467,-40.278
-0.4277,0.467,-40.297
-0.40326,0.467,-40.343
-0.37882,0.467,-40.412
-0.35438,0.467,-40.49
-0.32994,0.467,-40.565
-0.3055,0.467,-40.62
-0.28106,0.467,-40.625
-0.25662,0.467,-41.113
-0.23218,0.467,-45.545
-0.20774,0.467,-53.307
-0.1833,0.467,-45.548
-0.15886,0.467,-42.513
-0.13442,0.467,-42.775
-0.10998,0.467,-42.767
-0.08554,0.467,-44.748
-0.0611,0.467,-55.005
-0.03666,0.467,-47.168
-0.01222,0.467,-46.042
0.01222,0.467,-45.691
0.03666,0.467,-45.604
0.0611,0.467,-48.133
0.08554,0.467,-52.527
0.10998,0.467,-49.08
0.13442,0.467,-49.074
0.15886,0.467,-49.224
0.1833,0.467,-50.456
0.20774,0.467,-54.195
0.23218,0.467,-57.139
0.25662,0.467,-57.144
0.28106,0.467,-57.862
0.3055,0.467,-58.572
0.32994,0.467,-59.272
0.35438,0.467,-59.974
0.37882,0.467,-60.716
0.40326,0.467,-61.533
0.4277,0.467,-62.454
0.45214,0.467,-63.498
0.47658,0.467,-64.679
0.50102,0.467,-66.014
0.52546,0.467,-66.118
-0.52546,0.49158,-40.955
-0.50102,0.49158,-40.883
-0.47658,0.49158,-40.846
-0.45214,0.49158,-40.845
-0.4277,0.49158,-40.874
-0.40326,0.49158,-40.929
-0.37882,0.49158,-40.996
-0.35438,0.49158,-41.054
-0.32994,0.49158,-41.067
-0.3055,0.49158,-40.995
-0.28106,0.49158,-40.831
-0.25662,0.49158,-41.075
-0.23218,0.49158,-49.567
-0.20774,0.49158,-48.017
-0.1833,0.49158,-43.004
-0.15886,0.49158,-42.823
-0.13442,0.49158,-42.962
-0.10998,0.49158,-45.009
-0.08554,0.49158,-52.005
-0.0611,0.49158,-48.808
-0.03666,0.49158,-46.551
-0.01222,0.49158,-46.411
0.01222,0.49158,-46.435
0.03666,0.49158,-50.439
0.0611,0.49158,-52.923
0.08554,0.49158,-49.746
0.10998,0.49158,-49.186
0.13442,0.49158,-49.156
0.15886,0.49158,-50.076
0.1833,0.49158,-55.402
0.20774,0.49158,-56.814
0.23218,0.49158,-56.764
0.25662,0.49158,-57.576
0.28106,0.49158,-58.325
0.3055,0.49158,-59.132
0.32994,0.49158,-59.919
0.35438,0.49158,-60.727
0.37882,0.49158,-61.586
0.40326,0.49158,-62.524
0.4277,0.49158,-63.559
0.45214,0.49158,-64.698
0.47658,0.49158,-65.931
0.50102,0.49158,-67.238
0.52546,0.49158,-67.336
-0.52546,0.51616,-41.562
-0.50102,0.51616,-41.523
-0.47658,0.51616,-41.517
-0.45214,0.51616,-41.544
-0.4277,0.51616,-41.605
-0.40326,0.51616,-41.695
-0.37882,0.51616,-41.807
-0.35438,0.51616,-41.925
-0.32994,0.51616,-42.015
-0.3055,0.51616,-41.94
-0.28106,0.51616,-41.738
-0.25662,0.51616,-48.858
-0.23218,0.51616,-46.985
-0.20774,0.51616,-43.865
-0.1833,0.51616,-43.933
-0.15886,0.51616,-43.122
-0.13442,0.51616,-44.661
-0.10998,0.51616,-54.473
-0.08554,0.51616,-47.11
-0.0611,0.51616,-46.314
-0.03666,0.51616,-46.105
-0.01222,0.51616,-46.496
0.01222,0.51616,-50.577
0.03666,0.51616,-54.637
0.0611,0.51616,-50.313
0.08554,0.51616,-49.418
0.10998,0.51616,-48.934
0.13442,0.51616,-49.783
0.15886,0.51616,-57.101
0.1833,0.51616,-57.728
0.20774,0.51616,-55.676
0.23218,0.51616,-55.879
0.25662,0.51616,-57.586
0.28106,0.51616,-59.083
0.3055,0.51616,-59.899
0.32994,0.51616,-60.728
0.35438,0.51616,-61.607
0.37882,0.51616,-62.554
0.40326,0.51616,-63.58
0.4277,0.51616,-64.688
0.45214,0.51616,-65.862
0.47658,0.51616,-67.061
0.50102,0.51616,-68.228
0.52546,0.51616,-68.309
-0.52546,0.54074,-42.202
-0.50102,0.54074,-42.204
-0.47658,0.54074,-42.236
-0.45214,0.54074,-42.299
-0.4277,0.54074,-42.395
-0.40326,0.54074,-42.528
-0.37882,0.54074,-42.7
-0.35438,0.54074,-42.913
-0.32994,0.54074,-43.164
-0.3055,0.54074,-43.241
-0.28106,0.54074,-46.686
-0.25662,0.54074,-48.513
-0.23218,0.54074,-43.585
-0.20774,0.54074,-43.468
-0.1833,0.54074,-43.45
-0.15886,0.54074,-46.22
-0.13442,0.54074,-56.583
-0.10998,0.54074,-47.486
-0.08554,0.54074,-46.702
-0.0611,0.54074,-46.832
-0.03666,0.54074,-47.145
-0.01222,0.54074,-50.954
0.01222,0.54074,-57.721
0.03666,0.54074,-50.808
0.0611,0.54074,-50.666
0.08554,0.54074,-50.494
0.10998,0.54074,-50.907
0.13442,0.54074,-55.951
0.15886,0.54074,-58.659
0.1833,0.54074,-55.902
0.20774,0.54074,-55.633
0.23218,0.54074,-55.43
0.25662,0.54074,-57.139
0.28106,0.54074,-60.004
0.3055,0.54074,-60.799
0.32994,0.54074,-61.65
0.35438,0.54074,-62.587
0.37882,0.54074,-63.596
0.40326,0.54074,-64.67
0.4277,0.54074,-65.792
0.45214,0.54074,-66.92
0.47658,0.54074,-67.987
0.50102,0.54074,-68.918
0.52546,0.54074,-68.978
-0.52546,0.56532,-42.794
-0.50102,0.56532,-42.831
-0.47658,0.56532,-42.888
-0.45214,0.56532,-42.966
-0.4277,0.56532,-43.07
-0.40326,0.56532,-43.201
-0.37882,0.56532,-43.364
-0.35438,0.56532,-43.568
-0.32994,0.56532,-43.82
-0.3055,0.56532,-44
-0.28106,0.56532,-44.765
-0.25662,0.56532,-44.571
-0.23218,0.56532,-43.48
-0.20774,0.56532,-43.287
-0.1833,0.56532,-44.59
-0.15886,0.56532,-55.341
-0.13442,0.56532,-52.512
-0.10998,0.56532,-47.072
-0.08554,0.56532,-46.823
-0.0611,0.56532,-47.063
-0.03666,0.56532,-51.995
-0.01222,0.56532,-58.371
0.01222,0.56532,-51.585
0.03666,0.56532,-50.638
0.0611,0.56532,-50.646
0.08554,0.56532,-51.6
0.10998,0.56532,-58.45
0.13442,0.56532,-58.263
0.15886,0.56532,-55.718
0.1833,0.56532,-55.544
0.20774,0.56532,-55.33
0.23218,0.56532,-56.233
0.25662,0.56532,-58.661
0.28106,0.56532,-60.912
0.3055,0.56532,-61.732
0.32994,0.56532,-62.658
0.35438,0.56532,-63.66
0.37882,0.56532,-64.708
0.40326,0.56532,-65.784
0.4277,0.56532,-66.85
0.45214,0.56532,-67.849
0.47658,0.56532,-68.709
0.50102,0.56532,-69.38
0.52546,0.56532,-69.418
-0.52546,0.5899,-43.266
-0.50102,0.5899,-43.308
-0.47658,0.5899,-43.355
-0.45214,0.5899,-43.406
-0.4277,0.5899,-43.461
-0.40326,0.5899,-43.514
-0.37882,0.5899,-43.56
-0.35438,0.5899,-43.584
-0.32994,0.5899,-43.553
-0.3055,0.5899,-43.338
-0.28106,0.5899,-42.405
-0.25662,0.5899,-42.32
-0.23218,0.5899,-43.124
-0.20774,0.5899,-44.571
-0.1833,0.5899,-56.848
-0.15886,0.5899,-51.072
-0.13442,0.5899,-49.71
-0.10998,0.5899,-48.61
-0.08554,0.5899,-47.401
-0.0611,0.5899,-51.507
-0.03666,0.5899,-56.055
-0.01222,0.5899,-50.525
0.01222,0.5899,-49.944
0.03666,0.5899,-49.709
0.0611,0.5899,-50.974
0.08554,0.5899,-58.717
0.10998,0.5899,-56.082
0.13442,0.5899,-54.425
0.15886,0.5899,-54.168
0.1833,0.5899,-54.349
0.20774,0.5899,-55.586
0.23218,0.5899,-59.014
0.25662,0.5899,-60.751
0.28106,0.5899,-61.754
0.3055,0.5899,-62.755
0.32994,0.5899,-63.813
0.35438,0.5899,-64.881
0.37882,0.5899,-65.938
0.40326,0.5899,-66.956
0.4277,0.5899,-67.896
0.45214,0.5899,-68.701
0.47658,0.5899,-69.328
0.50102,0.5899,-69.772
0.52546,0.5899,-69.796
-0.52546,0.61448,-43.586
-0.50102,0.61448,-43.593
-0.47658,0.61448,-43.593
-0.45214,0.61448,-43.58
-0.4277,0.61448,-43.55
-0.40326,0.61448,-43.494
-0.37882,0.61448,-43.398
-0.35438,0.61448,-43.24
-0.32994,0.61448,-42.975
-0.3055,0.61448,-42.547
-0.28106,0.61448,-42.04
-0.25662,0.61448,-41.523
-0.23218,0.61448,-43.364
-0.20774,0.61448,-53.032
-0.1833,0.61448,-51.867
-0.15886,0.61448,-49.584
-0.13442,0.61448,-49.375
-0.10998,0.61448,-49.762
-0.08554,0.61448,-52.768
-0.0611,0.61448,-58.526
-0.03666,0.61448,-50.798
-0.01222,0.61448,-50.502
0.01222,0.61448,-50.113
0.03666,0.61448,-50.047
0.0611,0.61448,-53.057
0.08554,0.61448,-57.288
0.10998,0.61448,-54.66
0.13442,0.61448,-54.419
0.15886,0.61448,-54.041
0.1833,0.61448,-54.019
0.20774,0.61448,-56.444
0.23218,0.61448,-60.313
0.25662,0.61448,-61.582
0.28106,0.61448,-62.807
0.3055,0.61448,-64.087
0.32994,0.61448,-65.279
0.35438,0.61448,-66.379
0.37882,0.61448,-67.38
0.40326,0.61448,-68.268
0.4277,0.61448,-69.012
0.45214,0.61448,-69.588
0.47658,0.61448,-69.994
0.50102,0.61448,-70.266
0.52546,0.61448,-70.279
-0.52546,0.63906,-43.785
-0.50102,0.63906,-43.732
-0.47658,0.63906,-43.666
-0.45214,0.63906,-43.584
-0.4277,0.63906,-43.48
-0.40326,0.63906,-43.353
-0.37882,0.63906,-43.193
-0.35438,0.63906,-42.986
-0.32994,0.63906,-42.712
-0.3055,0.63906,-42.346
-0.28106,0.63906,-41.853
-0.25662,0.63906,-42.77
-0.23218,0.63906,-53.958
-0.20774,0.63906,-53.101
-0.1833,0.63906,-48.95
-0.15886,0.63906,-49.014
-0.13442,0.63906,-49.056
-0.10998,0.63906,-54.045
-0.08554,0.63906,-53.583
-0.0611,0.63906,-51.876
-0.03666,0.63906,-50.685
-0.01222,0.63906,-50.231
0.01222,0.63906,-50.416
0.03666,0.63906,-52.145
0.0611,0.63906,-52.945
0.08554,0.63906,-55.342
0.10998,0.63906,-54.418
0.13442,0.63906,-54.195
0.15886,0.63906,-54.972
0.1833,0.63906,-57.017
0.20774,0.63906,-58.612
0.23218,0.63906,-60.775
0.25662,0.63906,-62.562
0.28106,0.63906,-64.503
0.3055,0.63906,-66.06
0.32994,0.63906,-67.291
0.35438,0.63906,-68.313
0.37882,0.63906,-69.153
0.40326,0.63906,-69.816
0.4277,0.63906,-70.307
0.45214,0.63906,-70.641
0.47658,0.63906,-70.852
0.50102,0.63906,-70.996
0.52546,0.63906,-71.002
-0.52546,0.66364,-43.932
-0.50102,0.66364,-43.817
-0.47658,0.66364,-43.695
-0.45214,0.66364,-43.565
-0.4277,0.66364,-43.43
-0.40326,0.66364,-43.295
-0.37882,0.66364,-43.164
-0.35438,0.66364,-43.038
-0.32994,0.66364,-42.916
-0.3055,0.66364,-42.698
-0.28106,0.66364,-42.938
-0.25662,0.66364,-54.001
-0.23218,0.66364,-49.643
-0.20774,0.66364,-47.42
-0.1833,0.66364,-46.53
-0.15886,0.66364,-46.818
-0.13442,0.66364,-51.512
-0.10998,0.66364,-54.129
-0.08554,0.66364,-49.477
-0.0611,0.66364,-49.164
-0.03666,0.66364,-49.971
-0.01222,0.66364,-50.339
0.01222,0.66364,-53.373
0.03666,0.66364,-52.896
0.0611,0.66364,-52.643
0.08554,0.66364,-53.468
0.10998,0.66364,-54.569
0.13442,0.66364,-55.099
0.15886,0.66364,-58.904
0.1833,0.66364,-60.928
0.20774,0.66364,-61.363
0.23218,0.66364,-61.841
0.25662,0.66364,-64.142
0.28106,0.66364,-67.69
0.3055,0.66364,-69.057
0.32994,0.66364,-70.044
0.35438,0.66364,-70.79
0.37882,0.66364,-71.322
0.40326,0.66364,-71.675
0.4277,0.66364,-71.882
0.45214,0.66364,-71.987
0.47658,0.66364,-72.034
0.50102,0.66364,-72.076
0.52546,0.66364,-72.078
-0.52546,0.68822,-44.094
-0.50102,0.68822,-43.935
-0.47658,0.68822,-43.781
-0.45214,0.68822,-43.637
-0.4277,0.68822,-43.513
-0.40326,0.68822,-43.423
-0.37882,0.68822,-43.385
-0.35438,0.68822,-43.419
-0.32994,0.68822,-43.541
-0.3055,0.68822,-43.578
-0.28106,0.68822,-45.722
-0.25662,0.68822,-53.171
-0.23218,0.68822,-48.191
-0.20774,0.68822,-47.183
-0.1833,0.68822,-45.936
-0.15886,0.68822,-45.485
-0.13442,0.68822,-55.234
-0.10998,0.68822,-50.647
-0.08554,0.68822,-49.49
-0.0611,0.68822,-48.754
-0.03666,0.68822,-48.192
-0.01222,0.68822,-50.805
0.01222,0.68822,-57.995
0.03666,0.68822,-52.934
0.0611,0.68822,-52.923
0.08554,0.68822,-52.68
0.10998,0.68822,-54.514
0.13442,0.68822,-60.204
0.15886,0.68822,-62.212
0.1833,0.68822,-61.944
0.20774,0.68822,-62.191
0.23218,0.68822,-63.4
0.25662,0.68822,-69.592
0.28106,0.68822,-72
0.3055,0.68822,-72.644
0.32994,0.68822,-73.117
0.35438,0.68822,-73.485
0.37882,0.68822,-73.719
0.40326,0.68822,-73.822
0.4277,0.68822,-73.822
0.45214,0.68822,-73.76
0.47658,0.68822,-73.682
0.50102,0.68822,-73.634
0.52546,0.68822,-73.63
-0.52546,0.7128,-44.309
-0.50102,0.7128,-44.134
-0.47658,0.7128,-43.978
-0.45214,0.7128,-43.852
-0.4277,0.7128,-43.771
-0.40326,0.7128,-43.759
-0.37882,0.7128,-43.845
-0.35438,0.7128,-44.066
-0.32994,0.7128,-44.472
-0.3055,0.7128,-45.062
-0.28106,0.7128,-46.749
-0.25662,0.7128,-50.523
-0.23218,0.7128,-47.894
-0.20774,0.7128,-46.755
-0.1833,0.7128,-46.338
-0.15886,0.7128,-47.527
-0.13442,0.7128,-52.754
-0.10998,0.7128,-53.813
-0.08554,0.7128,-49.318
-0.0611,0.7128,-48.61
-0.03666,0.7128,-49.384
-0.01222,0.7128,-52.88
0.01222,0.7128,-69.65
0.03666,0.7128,-54.536
0.0611,0.7128,-52.971
0.08554,0.7128,-53.89
0.10998,0.7128,-59.457
0.13442,0.7128,-69.418
0.15886,0.7128,-68.791
0.1833,0.7128,-62.985
0.20774,0.7128,-63.411
0.23218,0.7128,-71.747
0.25662,0.7128,-72.569
0.28106,0.7128,-72.019
0.3055,0.7128,-73.149
0.32994,0.7128,-74.01
0.35438,0.7128,-74.825
0.37882,0.7128,-75.497
0.40326,0.7128,-75.94
0.4277,0.7128,-76.13
0.45214,0.7128,-76.118
0.47658,0.7128,-75.998
0.50102,0.7128,-75.862
0.52546,0.7128,-75.852
-0.52546,0.73738,-44.579
-0.50102,0.73738,-44.419
-0.47658,0.73738,-44.292
-0.45214,0.73738,-44.21
-0.4277,0.73738,-44.196
-0.40326,0.73738,-44.276
-0.37882,0.73738,-44.489
-0.35438,0.73738,-44.885
-0.32994,0.73738,-45.531
-0.3055,0.73738,-46.532
-0.28106,0.73738,-47.866
-0.25662,0.73738,-49.306
-0.23218,0.73738,-48.548
-0.20774,0.73738,-46.783
-0.1833,0.73738,-48.414
-0.15886,0.73738,-50.2
-0.13442,0.73738,-51.227
-0.10998,0.73738,-56.796
-0.08554,0.73738,-52.522
-0.0611,0.73738,-50.727
-0.03666,0.73738,-53.833
-0.01222,0.73738,-55.147
0.01222,0.73738,-56.512
0.03666,0.73738,-84.857
0.0611,0.73738,-58.221
0.08554,0.73738,-61.437
0.10998,0.73738,-65.683
0.13442,0.73738,-65.225
0.15886,0.73738,-67.215
0.1833,0.73738,-71.842
0.20774,0.73738,-78.471
0.23218,0.73738,-68.899
0.25662,0.73738,-67.501
0.28106,0.73738,-69.206
0.3055,0.73738,-70.69
0.32994,0.73738,-72.206
0.35438,0.73738,-73.846
0.37882,0.73738,-75.567
0.40326,0.73738,-77.215
0.4277,0.73738,-78.517
0.45214,0.73738,-79.23
0.47658,0.73738,-79.366
0.50102,0.73738,-79.162
0.52546,0.73738,-79.141
-0.52546,0.76196,-44.88
-0.50102,0.76196,-44.765
-0.47658,0.76196,-44.692
-0.45214,0.76196,-44.676
-0.4277,0.76196,-44.743
-0.40326,0.76196,-44.922
-0.37882,0.76196,-45.254
-0.35438,0.76196,-45.79
-0.32994,0.76196,-46.595
-0.3055,0.76196,-47.734
-0.28106,0.76196,-49.229
-0.25662,0.76196,-50.939
-0.23218,0.76196,-51.791
-0.20774,0.76196,-50.808
-0.1833,0.76196,-51.012
-0.15886,0.76196,-51.243
-0.13442,0.76196,-52.256
-0.10998,0.76196,-54.414
-0.08554,0.76196,-58.071
-0.0611,0.76196,-57.485
-0.03666,0.76196,-56.703
-0.01222,0.76196,-56.232
0.01222,0.76196,-56.641
0.03666,0.76196,-59.037
0.0611,0.76196,-64.51
0.08554,0.76196,-66.081
0.10998,0.76196,-65.979
0.13442,0.76196,-65.337
0.15886,0.76196,-64.779
0.1833,0.76196,-64.999
0.20774,0.76196,-65.296
0.23218,0.76196,-65.509
0.25662,0.76196,-66.39
0.28106,0.76196,-67.413
0.3055,0.76196,-68.751
0.32994,0.76196,-70.354
0.35438,0.76196,-72.246
0.37882,0.76196,-74.468
0.40326,0.76196,-77.046
0.4277,0.76196,-79.92
0.45214,0.76196,-82.737
0.47658,0.76196,-84.562
0.50102,0.76196,-84.691
0.52546,0.76196,-84.652
-0.52546,0.78653,-45.181
-0.50102,0.78653,-45.13
-0.47658,0.78653,-45.128
-0.45214,0.78653,-45.195
-0.4277,0.78653,-45.352
-0.40326,0.78653,-45.63
-0.37882,0.78653,-46.069
-0.35438,0.78653,-46.714
-0.32994,0.78653,-47.621
-0.3055,0.78653,-48.841
-0.28106,0.78653,-50.404
-0.25662,0.78653,-52.209
-0.23218,0.78653,-53.483
-0.20774,0.78653,-53.317
-0.1833,0.78653,-52.491
-0.15886,0.78653,-52.404
-0.13442,0.78653,-53.381
-0.10998,0.78653,-55.456
-0.08554,0.78653,-58.115
-0.0611,0.78653,-59.441
-0.03666,0.78653,-58.286
-0.01222,0.78653,-57.499
0.01222,0.78653,-57.788
0.03666,0.78653,-59.041
0.0611,0.78653,-61.083
0.08554,0.78653,-63.77
0.10998,0.78653,-65.216
0.13442,0.78653,-65.168
0.15886,0.78653,-64.824
0.1833,0.78653,-64.544
0.20774,0.78653,-64.562
0.23218,0.78653,-64.956
0.25662,0.78653,-65.547
0.28106,0.78653,-66.418
0.3055,0.78653,-67.614
0.32994,0.78653,-69.139
0.35438,0.78653,-71.013
0.37882,0.78653,-73.277
0.40326,0.78653,-76.003
0.4277,0.78653,-79.316
0.45214,0.78653,-83.465
0.47658,0.78653,-89.08
0.50102,0.78653,-97.544
0.52546,0.78653,-98.254
-0.52546,0.81111,-45.458
-0.50102,0.81111,-45.477
-0.47658,0.81111,-45.554
-0.45214,0.81111,-45.706
-0.4277,0.81111,-45.955
-0.40326,0.81111,-46.327
-0.37882,0.81111,-46.857
-0.35438,0.81111,-47.582
-0.32994,0.81111,-48.542
-0.3055,0.81111,-49.762
-0.28106,0.81111,-51.207
-0.25662,0.81111,-52.634
-0.23218,0.81111,-53.467
-0.20774,0.81111,-53.446
-0.1833,0.81111,-53.18
-0.15886,0.81111,-53.342
-0.13442,0.81111,-54.249
-0.10998,0.81111,-55.936
-0.08554,0.81111,-57.996
-0.0611,0.81111,-59.206
-0.03666,0.81111,-58.942
-0.01222,0.81111,-58.43
0.01222,0.81111,-58.559
0.03666,0.81111,-59.489
0.0611,0.81111,-61.103
0.08554,0.81111,-63.007
0.10998,0.81111,-64.443
0.13442,0.81111,-64.937
0.15886,0.81111,-64.845
0.1833,0.81111,-64.642
0.20774,0.81111,-64.569
0.23218,0.81111,-64.727
0.25662,0.81111,-65.169
0.28106,0.81111,-65.927
0.3055,0.81111,-67.019
0.32994,0.81111,-68.452
0.35438,0.81111,-70.232
0.37882,0.81111,-72.36
0.40326,0.81111,-74.83
0.4277,0.81111,-77.609
0.45214,0.81111,-80.614
0.47658,0.81111,-83.746
0.50102,0.81111,-87.058
0.52546,0.81111,-87.311
-0.52546,0.83569,-45.713
-0.50102,0.83569,-45.793
-0.47658,0.83569,-45.941
-0.45214,0.83569,-46.171
-0.4277,0.83569,-46.5
-0.40326,0.83569,-46.951
-0.37882,0.83569,-47.55
-0.35438,0.83569,-48.322
-0.32994,0.83569,-49.286
-0.3055,0.83569,-50.432
-0.28106,0.83569,-51.677
-0.25662,0.83569,-52.793
-0.23218,0.83569,-53.464
-0.20774,0.83569,-53.644
-0.1833,0.83569,-53.699
-0.15886,0.83569,-54.051
-0.13442,0.83569,-54.927
-0.10998,0.83569,-56.333
-0.08554,0.83569,-57.945
-0.0611,0.83569,-59.029
-0.03666,0.83569,-59.177
-0.01222,0.83569,-58.984
0.01222,0.83569,-59.123
0.03666,0.83569,-59.833
0.0611,0.83569,-61.075
0.08554,0.83569,-62.603
0.10998,0.83569,-63.957
0.13442,0.83569,-64.698
0.15886,0.83569,-64.828
0.1833,0.83569,-64.691
0.20774,0.83569,-64.591
0.23218,0.83569,-64.69
0.25662,0.83569,-65.067
0.28106,0.83569,-65.759
0.3055,0.83569,-66.784
0.32994,0.83569,-68.138
0.35438,0.83569,-69.801
0.37882,0.83569,-71.724
0.40326,0.83569,-73.808
0.4277,0.83569,-75.891
0.45214,0.83569,-77.799
0.47658,0.83569,-79.501
0.50102,0.83569,-81.208
0.52546,0.83569,-81.338
-0.52546,0.86027,-45.973
-0.50102,0.86027,-46.097
-0.47658,0.86027,-46.296
-0.45214,0.86027,-46.584
-0.4277,0.86027,-46.974
-0.40326,0.86027,-47.48
-0.37882,0.86027,-48.12
-0.35438,0.86027,-48.906
-0.32994,0.86027,-49.838
-0.3055,0.86027,-50.881
-0.28106,0.86027,-51.945
-0.25662,0.86027,-52.866
-0.23218,0.86027,-53.487
-0.20774,0.86027,-53.831
-0.1833,0.86027,-54.123
-0.15886,0.86027,-54.622
-0.13442,0.86027,-55.478
-0.10998,0.86027,-56.673
-0.08554,0.86027,-57.96
-0.0611,0.86027,-58.889
-0.03666,0.86027,-59.227
-0.01222,0.86027,-59.284
0.01222,0.86027,-59.509
0.03666,0.86027,-60.132
0.0611,0.86027,-61.166
0.08554,0.86027,-62.458
0.10998,0.86027,-63.692
0.13442,0.86027,-64.509
0.15886,0.86027,-64.788
0.1833,0.86027,-64.745
0.20774,0.86027,-64.677
0.23218,0.86027,-64.774
0.25662,0.86027,-65.137
0.28106,0.86027,-65.805
0.3055,0.86027,-66.79
0.32994,0.86027,-68.078
0.35438,0.86027,-69.615
0.37882,0.86027,-71.302
0.40326,0.86027,-72.978
0.4277,0.86027,-74.472
0.45214,0.86027,-75.722
0.47658,0.86027,-76.851
0.50102,0.86027,-78.118
0.52546,0.86027,-78.219
-0.52546,0.88485,-46.276
-0.50102,0.88485,-46.424
-0.47658,0.88485,-46.653
-0.45214,0.88485,-46.976
-0.4277,0.88485,-47.4
-0.40326,0.88485,-47.936
-0.37882,0.88485,-48.591
-0.35438,0.88485,-49.368
-0.32994,0.88485,-50.252
-0.3055,0.88485,-51.201
-0.28106,0.88485,-52.139
-0.25662,0.88485,-52.96
-0.23218,0.88485,-53.59
-0.20774,0.88485,-54.062
-0.1833,0.88485,-54.517
-0.15886,0.88485,-55.113
-0.13442,0.88485,-55.94
-0.10998,0.88485,-56.965
-0.08554,0.88485,-58.004
-0.0611,0.88485,-58.79
-0.03666,0.88485,-59.207
-0.01222,0.88485,-59.438
0.01222,0.88485,-59.77
0.03666,0.88485,-60.384
0.0611,0.88485,-61.313
0.08554,0.88485,-62.454
0.10998,0.88485,-63.573
0.13442,0.88485,-64.381
0.15886,0.88485,-64.74
0.1833,0.88485,-64.79
0.20774,0.88485,-64.787
0.23218,0.88485,-64.926
0.25662,0.88485,-65.312
0.28106,0.88485,-65.988
0.3055,0.88485,-66.958
0.32994,0.88485,-68.187
0.35438,0.88485,-69.589
0.37882,0.88485,-71.022
0.40326,0.88485,-72.315
0.4277,0.88485,-73.367
0.45214,0.88485,-74.234
0.47658,0.88485,-75.106
0.50102,0.88485,-76.212
0.52546,0.88485,-76.304
-0.52546,0.90943,-46.655
-0.50102,0.90943,-46.812
-0.47658,0.90943,-47.054
-0.45214,0.90943,-47.391
-0.4277,0.90943,-47.829
-0.40326,0.90943,-48.372
-0.37882,0.90943,-49.025
-0.35438,0.90943,-49.779
-0.32994,0.90943,-50.615
-0.3055,0.90943,-51.494
-0.28106,0.90943,-52.356
-0.25662,0.90943,-53.133
-0.23218,0.90943,-53.789
-0.20774,0.90943,-54.352
-0.1833,0.90943,-54.908
-0.15886,0.90943,-55.551
-0.13442,0.90943,-56.328
-0.10998,0.90943,-57.202
-0.08554,0.90943,-58.048
-0.0611,0.90943,-58.717
-0.03666,0.90943,-59.169
-0.01222,0.90943,-59.522
0.01222,0.90943,-59.958
0.03666,0.90943,-60.604
0.0611,0.90943,-61.488
0.08554,0.90943,-62.529
0.10998,0.90943,-63.543
0.13442,0.90943,-64.302
0.15886,0.90943,-64.693
0.1833,0.90943,-64.821
0.20774,0.90943,-64.9
0.23218,0.90943,-65.11
0.25662,0.90943,-65.55
0.28106,0.90943,-66.259
0.3055,0.90943,-67.229
0.32994,0.90943,-68.401
0.35438,0.90943,-69.658
0.37882,0.90943,-70.834
0.40326,0.90943,-71.793
0.4277,0.90943,-72.528
0.45214,0.90943,-73.177
0.47658,0.90943,-73.934
0.50102,0.90943,-74.988
0.52546,0.90943,-75.078
-0.52546,0.93401,-47.127
-0.50102,0.93401,-47.286
-0.47658,0.93401,-47.531
-0.45214,0.93401,-47.87
-0.4277,0.93401,-48.307
-0.40326,0.93401,-48.845
-0.37882,0.93401,-49.483
-0.35438,0.93401,-50.21
-0.32994,0.93401,-51.004
-0.3055,0.93401,-51.831
-0.28106,0.93401,-52.645
-0.25662,0.93401,-53.401
-0.23218,0.93401,-54.076
-0.20774,0.93401,-54.688
-0.1833,0.93401,-55.289
-0.15886,0.93401,-55.932
-0.13442,0.93401,-56.638
-0.10998,0.93401,-57.378
-0.08554,0.93401,-58.075
-0.0611,0.93401,-58.662
-0.03666,0.93401,-59.138
-0.01222,0.93401,-59.585
0.01222,0.93401,-60.117
0.03666,0.93401,-60.811
0.0611,0.93401,-61.679
0.08554,0.93401,-62.648
0.10998,0.93401,-63.564
0.13442,0.93401,-64.255
0.15886,0.93401,-64.647
0.1833,0.93401,-64.837
0.20774,0.93401,-65.007
0.23218,0.93401,-65.306
0.25662,0.93401,-65.822
0.28106,0.93401,-66.581
0.3055,0.93401,-67.56
0.32994,0.93401,-68.672
0.35438,0.93401,-69.772
0.37882,0.93401,-70.702
0.40326,0.93401,-71.388
0.4277,0.93401,-71.911
0.45214,0.93401,-72.445
0.47658,0.93401,-73.163
0.50102,0.93401,-74.223
0.52546,0.93401,-74.314
-0.52546,0.95859,-47.682
-0.50102,0.95859,-47.847
-0.47658,0.95859,-48.093
-0.45214,0.95859,-48.43
-0.4277,0.95859,-48.86
-0.40326,0.95859,-49.385
-0.37882,0.95859,-50.002
-0.35438,0.95859,-50.699
-0.32994,0.95859,-51.454
-0.3055,0.95859,-52.237
-0.28106,0.95859,-53.011
-0.25662,0.95859,-53.743
-0.23218,0.95859,-54.415
-0.20774,0.95859,-55.035
-0.1833,0.95859,-55.633
-0.15886,0.95859,-56.238
-0.13442,0.95859,-56.862
-0.10998,0.95859,-57.489
-0.08554,0.95859,-58.084
-0.0611,0.95859,-58.627
-0.03666,0.95859,-59.135
-0.01222,0.95859,-59.664
0.01222,0.95859,-60.279
0.03666,0.95859,-61.023
0.0611,0.95859,-61.884
0.08554,0.95859,-62.788
0.10998,0.95859,-63.607
0.13442,0.95859,-64.22
0.15886,0.95859,-64.6
0.1833,0.95859,-64.845
0.20774,0.95859,-65.106
0.23218,0.95859,-65.506
0.25662,0.95859,-66.11
0.28106,0.95859,-66.93
0.3055,0.95859,-67.919
0.32994,0.95859,-68.963
0.35438,0.95859,-69.9
0.37882,0.95859,-70.605
0.40326,0.95859,-71.083
0.4277,0.95859,-71.476
0.45214,0.95859,-71.963
0.47658,0.95859,-72.691
0.50102,0.95859,-73.791
0.52546,0.95859,-73.887
-0.52546,0.98317,-48.32
-0.50102,0.98317,-48.5
-0.47658,0.98317,-48.754
-0.45214,0.98317,-49.091
-0.4277,0.98317,-49.514
-0.40326,0.98317,-50.024
-0.37882,0.98317,-50.617
-0.35438,0.98317,-51.28
-0.32994,0.98317,-51.993
-0.3055,0.98317,-52.728
-0.28106,0.98317,-53.454
-0.25662,0.98317,-54.143
-0.23218,0.98317,-54.781
-0.20774,0.98317,-55.371
-0.1833,0.98317,-55.929
-0.15886,0.98317,-56.475
-0.13442,0.98317,-57.021
-0.10998,0.98317,-57.566
-0.08554,0.98317,-58.104
-0.0611,0.98317,-58.639
-0.03666,0.98317,-59.191
-0.01222,0.98317,-59.795
0.01222,0.98317,-60.482
0.03666,0.98317,-61.264
0.0611,0.98317,-62.109
0.08554,0.98317,-62.941
0.10998,0.98317,-63.657
0.13442,0.98317,-64.189
0.15886,0.98317,-64.553
0.1833,0.98317,-64.853
0.20774,0.98317,-65.21
0.23218,0.98317,-65.718
0.25662,0.98317,-66.42
0.28106,0.98317,-67.304
0.3055,0.98317,-68.297
0.32994,0.98317,-69.257
0.35438,0.98317,-70.026
0.37882,0.98317,-70.535
0.40326,0.98317,-70.866
0.4277,0.98317,-71.194
0.45214,0.98317,-71.685
0.47658,0.98317,-72.458
0.50102,0.98317,-73.625
0.52546,0.98317,-73.726
-0.52546,1.0077,-48.769
-0.50102,1.0077,-48.971
-0.47658,1.0077,-49.237
-0.45214,1.0077,-49.578
-0.4277,1.0077,-49.996
-0.40326,1.0077,-50.493
-0.37882,1.0077,-51.063
-0.35438,1.0077,-51.695
-0.32994,1.0077,-52.368
-0.3055,1.0077,-53.058
-0.28106,1.0077,-53.738
-0.25662,1.0077,-54.384
-0.23218,1.0077,-54.982
-0.20774,1.0077,-55.535
-0.1833,1.0077,-56.054
-0.15886,1.0077,-56.559
-0.13442,1.0077,-57.062
-0.10998,1.0077,-57.575
-0.08554,1.0077,-58.103
-0.0611,1.0077,-58.658
-0.03666,1.0077,-59.256
-0.01222,1.0077,-59.918
0.01222,1.0077,-60.654
0.03666,1.0077,-61.453
0.0611,1.0077,-62.272
0.08554,1.0077,-63.037
0.10998,1.0077,-63.671
0.13442,1.0077,-64.147
0.15886,1.0077,-64.508
0.1833,1.0077,-64.856
0.20774,1.0077,-65.294
0.23218,1.0077,-65.891
0.25662,1.0077,-66.671
0.28106,1.0077,-67.602
0.3055,1.0077,-68.586
0.32994,1.0077,-69.466
0.35438,1.0077,-70.102
0.37882,1.0077,-70.482
0.40326,1.0077,-70.737
0.4277,1.0077,-71.052
0.45214,1.0077,-71.572
0.47658,1.0077,-72.4
0.50102,1.0077,-73.633
0.52546,1.0077,-73.74

==> converge/0.csv <==
x,e
0.096498,0
0.096342,0.00043632
0.096186,0.0013382
0.09603,0.0033929
0.095874,0.0077338
0.095718,0.01611
0.095562,0.030945
0.095405,0.055246
0.095249,0.092398
0.095093,0.14593
0.094937,0.21912
0.094781,0.31379
0.094625,0.42788
0.094469,0.55382
0.094312,0.68067
0.094156,0.79967
0.094,0.90817
0.093844,1.0088
0.093688,1.1053
0.093532,1.1992
0.093376,1.2892
0.093219,1.3719
0.093063,1.4444
0.092907,1.5047
0.092751,1.5527
0.092595,1.5891
0.092439,1.6157
0.092283,1.6342
0.092126,1.6463
0.09197,1.6536
0.091814,1.6572
0.091658,1.6582
0.091502,1.6575
0.091346,1.6555
0.09119,1.6528
0.091033,1.6497
0.090877,1.6464
0.090721,1.6431
0.090565,1.6397
0.090409,1.6363
0.090253,1.633
0.090097,1.6297
0.08994,1.6264
0.089784,1.6231
0.089628,1.6198
0.089472,1.6166
0.089316,1.6134
0.08916,1.6102
0.089004,1.607
0.088847,1.6038
0.088691,1.6006
0.088535,1.5975
0.088379,1.5944
0.088223,1.5913
0.088067,1.5881
0.087911,1.5851
0.087754,1.582
0.087598,1.5789
0.087442,1.5758
0.087286,1.5728
0.08713,1.5697
0.086974,1.5667
0.086818,1.5636
0.086661,1.5606
0.086505,1.5576
0.086349,1.5545
0.086193,1.5515
0.086037,1.5484
0.085881,1.5453
0.085725,1.5423
0.085568,1.5392
0.085412,1.5361
0.085256,1.533
0.0851,1.53
0.084944,1.5268
0.084788,1.5237
0.084632,1.5206
0.084475,1.5175
0.084319,1.5143
0.084163,1.5111
0.084007,1.5079
0.083851,1.5047
0.083695,1.5014
0.083539,1.4982
0.083382,1.4949
0.083226,1.4915
0.08307,1.4882
0.082914,1.4848
0.082758,1.4814
0.082602,1.478
0.082446,1.4745
0.082289,1.471
0.082133,1.4675
0.081977,1.4639
0.081821,1.4603
0.081665,1.4567
0.081509,1.453
0.081353,1.4493
0.081196,1.4456
0.08104,1.4418
0.080884,1.4379
0.080728,1.4341
0.080572,1.4301
0.080416,1.4262
0.08026,1.4222
0.080103,1.4181
0.079947,1.414
0.079791,1.4099
0.079635,1.4057
0.079479,1.4014
0.079323,1.3971
0.079167,1.3928
0.07901,1.3884
0.078854,1.384
0.078698,1.3795
0.078542,1.3749
0.078386,1.3704
0.07823,1.3657
0.078074,1.361
0.077917,1.3563
0.077761,1.3515
0.077605,1.3466
0.077449,1.3417
0.077293,1.3368
0.077137,1.3318
0.076981,1.3267
0.076825,1.3216
0.076668,1.3165
0.076512,1.3112
0.076356,1.306
0.0762,1.3006
0.076044,1.2953
0.075888,1.2898
0.075732,1.2844
0.075575,1.2788
0.075419,1.2733
0.075263,1.2676
0.075107,1.2619
0.074951,1.2562
0.074795,1.2504
0.074639,1.2446
0.074482,1.2387
0.074326,1.2328
0.07417,1.2268
0.074014,1.2208
0.073858,1.2147
0.073702,1.2086
0.073546,1.2024
0.073389,1.1962
0.073233,1.1899
0.073077,1.1836
0.072921,1.1773
0.072765,1.1709
0.072609,1.1645
0.072453,1.158
0.072296,1.1515
0.07214,1.1449
0.071984,1.1383
0.071828,1.1317
0.071672,1.125
0.071516,1.1183
0.07136,1.1116
0.071203,1.1048
0.071047,1.098
0.070891,1.0911
0.070735,1.0842
0.070579,1.0773
0.070423,1.0704
0.070267,1.0634
0.07011,1.0564
0.069954,1.0493
0.069798,1.0423
0.069642,1.0352
0.069486,1.0281
0.06933,1.021
0.069174,1.0138
0.069017,1.0066
0.068861,0.99939
0.068705,0.99215
0.068549,0.98491
0.068393,0.97761
0.068237,0.97034
0.068081,0.963
0.067924,0.95569
0.067768,0.94833
0.067612,0.94097
0.067456,0.9336
0.0673,0.9262
0.067144,0.91882
0.066988,0.91138
0.066831,0.90398
0.066675,0.89652
0.066519,0.88911
0.066363,0.88163
0.066207,0.8742
0.066051,0.86671
0.065895,0.85926
0.065738,0.85177
0.065582,0.8443
0.065426,0.83682
0.06527,0.82934
0.065114,0.82186
0.064958,0.81436
0.064802,0.80689
0.064645,0.79939
0.064489,0.79193
0.064333,0.78443
0.064177,0.77697
0.064021,0.76949
0.063865,0.76205
0.063709,0.75457
0.063552,0.74714
0.063396,0.73969
0.06324,0.73226
0.063084,0.72485
0.062928,0.71744
0.062772,0.71006
0.062616,0.70267
0.062459,0.69532
0.062303,0.68796
0.062147,0.68064
0.061991,0.67332
0.061835,0.66604
0.061679,0.65876
0.061523,0.65152
0.061366,0.64429
0.06121,0.6371
0.061054,0.62993
0.060898,0.62278
0.060742,0.61567
0.060586,0.60858
0.06043,0.60154
0.060273,0.59452
0.060117,0.58754
0.059961,0.5806
0.059805,0.5737
0.059649,0.56684
0.059493,0.56004
0.059337,0.55327
0.05918,0.54656
0.059024,0.53989
0.058868,0.53329
0.058712,0.52674
0.058556,0.52025
0.0584,0.51383
0.058244,0.50747
0.058087,0.50119
0.057931,0.49498
0.057775,0.48884
0.057619,0.48279
0.057463,0.47683
0.057307,0.47095
0.057151,0.46517
0.056994,0.45949
0.056838,0.45391
0.056682,0.44845
0.056526,0.44309
0.05637,0.43787
0.056214,0.43275
0.056058,0.42779
0.055901,0.42294
0.055745,0.41825
0.055589,0.4137
0.055433,0.40932
0.055277,0.40509
0.055121,0.40104
0.054965,0.39715
0.054808,0.39345
0.054652,0.38994
0.054496,0.38662
0.05434,0.38352
0.054184,0.3806
0.054028,0.37793
0.053872,0.37545
0.053716,0.37322
0.053559,0.3712
0.053403,0.36945
0.053247,0.36791
0.053091,0.36664
0.052935,0.36561
0.052779,0.36484
0.052623,0.36432
0.052466,0.36407
0.05231,0.36408
0.052154,0.36435
0.051998,0.36489
0.051842,0.36567
0.051686,0.36675
0.05153,0.36805
0.051373,0.36964
0.051217,0.37147
0.051061,0.37357
0.050905,0.37589
0.050749,0.37849
0.050593,0.3813
0.050437,0.38436
0.05028,0.38764
0.050124,0.39115
0.049968,0.39487
0.049812,0.39881
0.049656,0.40295
0.0495,0.40727
0.049344,0.4118
0.049187,0.41649
0.049031,0.42138
0.048875,0.4264
0.048719,0.43162
0.048563,0.43695
0.048407,0.44247
0.048251,0.44808
0.048094,0.45386
0.047938,0.45973
0.047782,0.46574
0.047626,0.47183
0.04747,0.47804
0.047314,0.48433
0.047158,0.49071
0.047001,0.49717
0.046845,0.5037
0.046689,0.5103
0.046533,0.51696
0.046377,0.52368
0.046221,0.53043
0.046065,0.53725
0.045908,0.54406
0.045752,0.55094
0.045596,0.55781
0.04544,0.56473
0.045284,0.57162
0.045128,0.57856
0.044972,0.58546
0.044815,0.59239
0.044659,0.59928
0.044503,0.60618
0.044347,0.61303
0.044191,0.61988
0.044035,0.62668
0.043879,0.63345
0.043722,0.64018
0.043566,0.64686
0.04341,0.65349
0.043254,0.66005
0.043098,0.66657
0.042942,0.67299
0.042786,0.67938
0.042629,0.68565
0.042473,0.69189
0.042317,0.69799
0.042161,0.70405
0.042005,0.70997
0.041849,0.71584
0.041693,0.72155
0.041536,0.72721
0.04138,0.7327
0.041224,0.73813
0.041068,0.74338
0.040912,0.74857
0.040756,0.75357
0.0406,0.7585
0.040443,0.76323
0.040287,0.76787
0.040131,0.77232
0.039975,0.77667
0.039819,0.78082
0.039663,0.78485
0.039507,0.7887
0.03935,0.79239
0.039194,0.79593
0.039038,0.79928
0.038882,0.80247
0.038726,0.80546
0.03857,0.80831
0.038414,0.81093
0.038257,0.81343
0.038101,0.81567
0.037945,0.81779
0.037789,0.33347
0.037633,0.33076
0.037477,0.32796
0.037321,0.32525
0.037164,0.32249
0.037008,0.31977
0.036852,0.31705
0.036696,0.31435
0.03654,0.31164
0.036384,0.30896
0.036228,0.30628
0.036071,0.30359
0.035915,0.30095
0.035759,0.29826
0.035603,0.29565
0.035447,0.29299
0.035291,0.2904
0.035135,0.28774
0.034978,0.28517
0.034822,0.28252
0.034666,0.27997
0.03451,0.27735
0.034354,0.27481
0.034198,0.27222
0.034042,0.26969
0.033885,0.2671
0.033729,0.26459
0.033573,0.26203
0.033417,0.25954
0.033261,0.257
0.033105,0.25454
0.032949,0.252
0.032792,0.24957
0.032636,0.24706
0.03248,0.24461
0.032324,0.24214
0.032168,0.23971
0.032012,0.23726
0.031856,0.23485
0.031699,0.23243
0.031543,0.23001
0.031387,0.22762
0.031231,0.22522
0.031075,0.22287
0.030919,0.22047
0.030763,0.21816
0.030607,0.21577
0.03045,0.21349
0.030294,0.21112
0.030138,0.20885
0.029982,0.2065
0.029826,0.20426
0.02967,0.20193
0.029514,0.19973
0.029357,0.19744
0.029201,0.19523
0.029045,0.19299
0.028889,0.19079
0.028733,0.18859
0.028577,0.18641
0.028421,0.18426
0.028264,0.18209
0.028108,0.17998
0.027952,0.17782
0.027796,0.17576
0.02764,0.17363
0.027484,0.17162
0.027328,0.16951
0.027171,0.16754
0.027015,0.16547
0.026859,0.16352
0.026703,0.16151
0.026547,0.15959
0.026391,0.15763
0.026235,0.15574
0.026078,0.15383
0.025922,0.15197
0.025766,0.15013
0.02561,0.1483
0.025454,0.14652
0.025298,0.14474
0.025142,0.14302
0.024985,0.14128
0.024829,0.13962
0.024673,0.13794
0.024517,0.13633
0.024361,0.13472
0.024205,0.13319
0.024049,0.1317
0.023892,0.13038
0.023736,0.12933
0.02358,0.12886
0.023424,0.12946
0.023268,0.13183
0.023112,0.13668
0.022956,0.14396
0.022799,0.15138
0.022643,0.15234
0.022487,0.13595
0.022331,0.095239
0.022175,0.047376
0.022019,0.040972
0.021863,0.090766
0.021706,0.10382
0.02155,0.07078
0.021394,0.067551
0.021238,0.058517
0.021082,0.048933
0.020926,0.039559
0.02077,0.030654
0.020613,0.022629
0.020457,0.015752
0.020301,0.010231
0.020145,0.0059635
0.019989,0.0028661
0.019833,0.0010872
0.019677,0.00033143
0.01952,8.8437e-05
0.019364,2.3749e-05
0.019208,6.2531e-06
0.019052,0

==> converge/10.csv <==
x,e
0.10899,0
0.10883,0.00030638
0.10868,0.00093927
0.10852,0.0023763
0.10837,0.0053955
0.10821,0.011176
0.10805,0.021301
0.1079,0.037588
0.10774,0.061728
0.10758,0.094822
0.10743,0.13724
0.10727,0.18918
0.10712,0.25174
0.10696,0.32737
0.1068,0.41813
0.10665,0.52242
0.10649,0.63334
0.10634,0.74118
0.10618,0.83781
0.10602,0.9192
0.10587,0.98525
0.10571,1.038
0.10555,1.0801
0.1054,1.1137
0.10524,1.1403
0.10509,1.161
0.10493,1.1767
0.10477,1.1879
0.10462,1.1954
0.10446,1.2
0.10431,1.2021
0.10415,1.2025
0.10399,1.2016
0.10384,1.1998
0.10368,1.1975
0.10352,1.1948
0.10337,1.1919
0.10321,1.1889
0.10306,1.1859
0.1029,1.1828
0.10274,1.1797
0.10259,1.1766
0.10243,1.1734
0.10228,1.1702
0.10212,1.167
0.10196,1.1637
0.10181,1.1605
0.10165,1.1572
0.10149,1.1538
0.10134,1.1504
0.10118,1.1471
0.10103,1.1436
0.10087,1.1402
0.10071,1.1367
0.10056,1.1332
0.1004,1.1297
0.10025,1.1261
0.10009,1.1225
0.099934,1.1189
0.099777,1.1152
0.099621,1.1116
0.099465,1.1079
0.099309,1.1042
0.099153,1.1004
0.098997,1.0967
0.098841,1.0929
0.098684,1.0891
0.098528,1.0853
0.098372,1.0814
0.098216,1.0776
0.09806,1.0737
0.097904,1.0698
0.097748,1.0659
0.097591,1.0619
0.097435,1.058
0.097279,1.054
0.097123,1.05
0.096967,1.046
0.096811,1.042
0.096655,1.038
0.096498,1.034
0.096342,1.0299
0.096186,1.0258
0.09603,1.0218
0.095874,1.0177
0.095718,1.0136
0.095562,1.0095
0.095405,1.0053
0.095249,1.0012
0.095093,0.99709
0.094937,0.99295
0.094781,0.9888
0.094625,0.98466
0.094469,0.98049
0.094312,0.97634
0.094156,0.97216
0.094,0.968
0.093844,0.96382
0.093688,0.95965
0.093532,0.95547
0.093376,0.95128
0.093219,0.9471
0.093063,0.94291
0.092907,0.93873
0.092751,0.93454
0.092595,0.93037
0.092439,0.92617
0.092283,0.922
0.092126,0.91781
0.09197,0.91364
0.091814,0.90946
0.091658,0.90528
0.091502,0.90111
0.091346,0.89694
0.09119,0.89278
0.091033,0.88861
0.090877,0.88445
0.090721,0.88029
0.090565,0.87614
0.090409,0.87199
0.090253,0.86785
0.090097,0.86371
0.08994,0.85957
0.089784,0.85544
0.089628,0.85131
0.089472,0.84719
0.089316,0.84307
0.08916,0.83896
0.089004,0.83485
0.088847,0.83074
0.088691,0.82664
0.088535,0.82255
0.088379,0.81845
0.088223,0.81437
0.088067,0.81028
0.087911,0.8062
0.087754,0.80212
0.087598,0.79805
0.087442,0.79397
0.087286,0.78991
0.08713,0.78585
0.086974,0.78178
0.086818,0.77773
0.086661,0.77365
0.086505,0.76961
0.086349,0.76554
0.086193,0.7615
0.086037,0.75743
0.085881,0.75339
0.085725,0.74933
0.085568,0.74527
0.085412,0.74122
0.085256,0.73716
0.0851,0.73312
0.084944,0.72904
0.084788,0.72501
0.084632,0.72092
0.084475,0.71688
0.084319,0.7128
0.084163,0.70875
0.084007,0.70466
0.083851,0.70059
0.083695,0.6965
0.083539,0.69242
0.083382,0.68833
0.083226,0.68422
0.08307,0.68013
0.082914,0.67601
0.082758,0.67191
0.082602,0.66777
0.082446,0.66367
0.082289,0.65951
0.082133,0.6554
0.081977,0.65123
0.081821,0.6471
0.081665,0.64293
0.081509,0.63877
0.081353,0.63459
0.081196,0.63041
0.08104,0.62622
0.080884,0.62201
0.080728,0.61782
0.080572,0.61358
0.080416,0.60938
0.08026,0.60512
0.080103,0.6009
0.079947,0.59663
0.079791,0.59239
0.079635,0.58812
0.079479,0.58386
0.079323,0.57959
0.079167,0.5753
0.07901,0.57103
0.078854,0.56672
0.078698,0.56244
0.078542,0.55812
0.078386,0.55383
0.07823,0.54951
0.078074,0.5452
0.077917,0.54088
0.077761,0.53656
0.077605,0.53225
0.077449,0.52792
0.077293,0.52361
0.077137,0.51928
0.076981,0.51497
0.076825,0.51065
0.076668,0.50635
0.076512,0.50205
0.076356,0.49776
0.0762,0.49348
0.076044,0.48919
0.075888,0.48495
0.075732,0.48069
0.075575,0.47647
0.075419,0.47225
0.075263,0.46805
0.075107,0.46387
0.074951,0.45971
0.074795,0.45558
0.074639,0.45147
0.074482,0.4474
0.074326,0.44334
0.07417,0.43934
0.074014,0.43535
0.073858,0.43141
0.073702,0.42751
0.073546,0.42366
0.073389,0.41984
0.073233,0.41608
0.073077,0.41237
0.072921,0.40871
0.072765,0.40512
0.072609,0.40158
0.072453,0.39811
0.072296,0.39471
0.07214,0.39138
0.071984,0.38813
0.071828,0.38495
0.071672,0.38186
0.071516,0.37885
0.07136,0.37594
0.071203,0.37312
0.071047,0.37039
0.070891,0.36778
0.070735,0.36526
0.070579,0.36285
0.070423,0.36056
0.070267,0.35838
0.07011,0.35632
0.069954,0.35439
0.069798,0.35258
0.069642,0.35091
0.069486,0.34937
0.06933,0.34796
0.069174,0.3467
0.069017,0.34557
0.068861,0.3446
0.068705,0.34377
0.068549,0.34309
0.068393,0.34257
0.068237,0.34219
0.068081,0.34197
0.067924,0.3419
0.067768,0.342
0.067612,0.34224
0.067456,0.34265
0.0673,0.34321
0.067144,0.34393
0.066988,0.3448
0.066831,0.34582
0.066675,0.347
0.066519,0.34833
0.066363,0.34981
0.066207,0.35144
0.066051,0.35321
0.065895,0.35512
0.065738,0.35717
0.065582,0.35936
0.065426,0.36169
0.06527,0.36414
0.065114,0.36671
0.064958,0.36941
0.064802,0.37223
0.064645,0.37516
0.064489,0.3782
0.064333,0.38135
0.064177,0.3846
0.064021,0.38795
0.063865,0.39139
0.063709,0.39492
0.063552,0.39854
0.063396,0.40223
0.06324,0.406
0.063084,0.40984
0.062928,0.41375
0.062772,0.41772
0.062616,0.42175
0.062459,0.42584
0.062303,0.42997
0.062147,0.43415
0.061991,0.43837
0.061835,0.44263
0.061679,0.44691
0.061523,0.45124
0.061366,0.45557
0.06121,0.45994
0.061054,0.46431
0.060898,0.46871
0.060742,0.47311
0.060586,0.4775
0.06043,0.48191
0.060273,0.48631
0.060117,0.4907
0.059961,0.49508
0.059805,0.49945
0.059649,0.50379
0.059493,0.50813
0.059337,0.51242
0.05918,0.5167
0.059024,0.52092
0.058868,0.52513
0.058712,0.52928
0.058556,0.53341
0.0584,0.53747
0.058244,0.54149
0.058087,0.54545
0.057931,0.54936
0.057775,0.5532
0.057619,0.55699
0.057463,0.5607
0.057307,0.56434
0.057151,0.56791
0.056994,0.57138
0.056838,0.57482
0.056682,0.57812
0.056526,0.58139
0.05637,0.58452
0.056214,0.5876
0.056058,0.59053
0.055901,0.59341
0.055745,0.59615
0.055589,0.59882
0.055433,0.60135
0.055277,0.6038
0.055121,0.6061
0.054965,0.60831
0.054808,0.61038
0.054652,0.61233
0.054496,0.61419
0.05434,0.61585
0.054184,0.61747
0.054028,0.61885
0.053872,0.6202
0.053716,0.62131
0.053559,0.62238
0.053403,0.62322
0.053247,0.62399
0.053091,0.62454
0.052935,0.62499
0.052779,0.62525
0.052623,0.6254
0.052466,0.62536
0.05231,0.62517
0.052154,0.62485
0.051998,0.6243
0.051842,0.62368
0.051686,0.62278
0.05153,0.62184
0.051373,0.62062
0.051217,0.61934
0.051061,0.61776
0.050905,0.61615
0.050749,0.61424
0.050593,0.61228
0.050437,0.61003
0.05028,0.6077
0.050124,0.60513
0.049968,0.60244
0.049812,0.59955
0.049656,0.59647
0.0495,0.59328
0.049344,0.58983
0.049187,0.58632
0.049031,0.58253
0.048875,0.57869
0.048719,0.57455
0.048563,0.57039
0.048407,0.56591
0.048251,0.56143
0.048094,0.55665
0.047938,0.55186
0.047782,0.54679
0.047626,0.54168
0.04747,0.53634
0.047314,0.53093
0.047158,0.52535
0.047001,0.51966
0.046845,0.51384
0.046689,0.5079
0.046533,0.50187
0.046377,0.49568
0.046221,0.48948
0.046065,0.48309
0.045908,0.47673
0.045752,0.4702
0.045596,0.4637
0.04544,0.45707
0.045284,0.45048
0.045128,0.44378
0.044972,0.43714
0.044815,0.43044
0.044659,0.42381
0.044503,0.41717
0.044347,0.41061
0.044191,0.40408
0.044035,0.39765
0.043879,0.39131
0.043722,0.38509
0.043566,0.37902
0.04341,0.37311
0.043254,0.36739
0.043098,0.36187
0.042942,0.3566
0.042786,0.35157
0.042629,0.34684
0.042473,0.3424
0.042317,0.33832
0.042161,0.33457
0.042005,0.33122
0.041849,0.32827
0.041693,0.32575
0.041536,0.32367
0.04138,0.32206
0.041224,0.32093
0.041068,0.32028
0.040912,0.32014
0.040756,0.32049
0.0406,0.32137
0.040443,0.32274
0.040287,0.32463
0.040131,0.32699
0.039975,0.32986
0.039819,0.33317
0.039663,0.33696
0.039507,0.34117
0.03935,0.34579
0.039194,0.35082
0.039038,0.3562
0.038882,0.36194
0.038726,0.36798
0.03857,0.37436
0.038414,0.38096
0.038257,0.38787
0.038101,0.39494
0.037945,0.40228
0.037789,0.14442
0.037633,0.14354
0.037477,0.14268
0.037321,0.1418
0.037164,0.14094
0.037008,0.14007
0.036852,0.13921
0.036696,0.13835
0.03654,0.13749
0.036384,0.13663
0.036228,0.13578
0.036071,0.13492
0.035915,0.13406
0.035759,0.13321
0.035603,0.13235
0.035447,0.13149
0.035291,0.13064
0.035135,0.12978
0.034978,0.12892
0.034822,0.12806
0.034666,0.1272
0.03451,0.12633
0.034354,0.12547
0.034198,0.1246
0.034042,0.12374
0.033885,0.12286
0.033729,0.12199
0.033573,0.1211
0.033417,0.12023
0.033261,0.11934
0.033105,0.11847
0.032949,0.11756
0.032792,0.11669
0.032636,0.11577
0.03248,0.11488
0.032324,0.11397
0.032168,0.11306
0.032012,0.11214
0.031856,0.11123
0.031699,0.1103
0.031543,0.10936
0.031387,0.10844
0.031231,0.10748
0.031075,0.10656
0.030919,0.10558
0.030763,0.10466
0.030607,0.10366
0.03045,0.10274
0.030294,0.10172
0.030138,0.10078
0.029982,0.09975
0.029826,0.098805
0.02967,0.097756
0.029514,0.096805
0.029357,0.095754
0.029201,0.094766
0.029045,0.093727
0.028889,0.092707
0.028733,0.091674
0.028577,0.090634
0.028421,0.0896
0.028264,0.088524
0.028108,0.087501
0.027952,0.086383
0.027796,0.085371
0.02764,0.084229
0.027484,0.08323
0.027328,0.082056
0.027171,0.081056
0.027015,0.079873
0.026859,0.078841
0.026703,0.077671
0.026547,0.076608
0.026391,0.075437
0.026235,0.074361
0.026078,0.073191
0.025922,0.072072
0.025766,0.070933
0.02561,0.06976
0.025454,0.068664
0.025298,0.067461
0.025142,0.066379
0.024985,0.06514
0.024829,0.06406
0.024673,0.062803
0.024517,0.061711
0.024361,0.060448
0.024205,0.059324
0.024049,0.058021
0.023892,0.056844
0.023736,0.055516
0.02358,0.054331
0.023424,0.053176
0.023268,0.052365
0.023112,0.052178
0.022956,0.052954
0.022799,0.054598
0.022643,0.055469
0.022487,0.052101
0.022331,0.042158
0.022175,0.03408
0.022019,0.036105
0.021863,0.026934
0.021706,0.025272
0.02155,0.023923
0.021394,0.019332
0.021238,0.017334
0.021082,0.014281
0.020926,0.011464
0.02077,0.0088884
0.020613,0.0066639
0.020457,0.0048654
0.020301,0.0034786
0.020145,0.0024141
0.019989,0.001448
0.019833,0.00070079
0.019677,0.00028115
0.01952,9.9036e-05
0.019364,3.1624e-05
0.019208,8.7065e-06
0.019052,0

==> converge/30.csv <==
x,e
0.13397,0
0.13382,0.0001838
0.13366,0.00056136
0.1335,0.0014135
0.13335,0.0031914
0.13319,0.0065622
0.13304,0.012382
0.13288,0.021577
0.13272,0.034971
0.13257,0.053219
0.13241,0.076986
0.13225,0.10746
0.1321,0.14677
0.13194,0.19709
0.13179,0.25819
0.13163,0.32594
0.13147,0.39376
0.13132,0.45562
0.13116,0.50812
0.13101,0.55074
0.13085,0.5847
0.13069,0.61183
0.13054,0.63372
0.13038,0.65144
0.13023,0.66569
0.13007,0.67685
0.12991,0.68526
0.12976,0.69124
0.1296,0.69514
0.12944,0.69733
0.12929,0.69815
0.12913,0.69796
0.12898,0.69702
0.12882,0.69558
0.12866,0.69381
0.12851,0.69184
0.12835,0.68976
0.1282,0.68763
0.12804,0.68547
0.12788,0.68328
0.12773,0.68108
0.12757,0.67887
0.12741,0.67663
0.12726,0.67438
0.1271,0.6721
0.12695,0.66981
0.12679,0.6675
0.12663,0.66519
0.12648,0.66285
0.12632,0.66049
0.12617,0.65813
0.12601,0.65573
0.12585,0.65334
0.1257,0.65091
0.12554,0.64849
0.12538,0.64603
0.12523,0.64356
0.12507,0.64109
0.12492,0.63858
0.12476,0.63609
0.1246,0.63355
0.12445,0.63103
0.12429,0.62848
0.12414,0.62593
0.12398,0.62336
0.12382,0.62077
0.12367,0.61818
0.12351,0.61556
0.12335,0.61295
0.1232,0.6103
0.12304,0.60767
0.12289,0.60501
0.12273,0.60235
0.12257,0.59969
0.12242,0.597
0.12226,0.59433
0.12211,0.59163
0.12195,0.58894
0.12179,0.58622
0.12164,0.58351
0.12148,0.58077
0.12132,0.57804
0.12117,0.5753
0.12101,0.57254
0.12086,0.56981
0.1207,0.56704
0.12054,0.56431
0.12039,0.56154
0.12023,0.55878
0.12008,0.55602
0.11992,0.55324
0.11976,0.55049
0.11961,0.54768
0.11945,0.54493
0.1193,0.54213
0.11914,0.53935
0.11898,0.53657
0.11883,0.53378
0.11867,0.53101
0.11851,0.52821
0.11836,0.52545
0.1182,0.52266
0.11805,0.51989
0.11789,0.51711
0.11773,0.51433
0.11758,0.51156
0.11742,0.50878
0.11727,0.50602
0.11711,0.50324
0.11695,0.50048
0.1168,0.49771
0.11664,0.49495
0.11648,0.4922
0.11633,0.48945
0.11617,0.48671
0.11602,0.48396
0.11586,0.48123
0.1157,0.47849
0.11555,0.47576
0.11539,0.47304
0.11524,0.47032
0.11508,0.4676
0.11492,0.46489
0.11477,0.46219
0.11461,0.45949
0.11445,0.4568
0.1143,0.45411
0.11414,0.45143
0.11399,0.44875
0.11383,0.44608
0.11367,0.44342
0.11352,0.44076
0.11336,0.43811
0.11321,0.43547
0.11305,0.43283
0.11289,0.4302
0.11274,0.42757
0.11258,0.42495
0.11242,0.42233
0.11227,0.41973
0.11211,0.41713
0.11196,0.41453
0.1118,0.41194
0.11164,0.40935
0.11149,0.40678
0.11133,0.40421
0.11118,0.40165
0.11102,0.39909
0.11086,0.39654
0.11071,0.39399
0.11055,0.39145
0.1104,0.38893
0.11024,0.38639
0.11008,0.38389
0.10993,0.38137
0.10977,0.37887
0.10961,0.37637
0.10946,0.37387
0.1093,0.37139
0.10915,0.3689
0.10899,0.36644
0.10883,0.36396
0.10868,0.3615
0.10852,0.35905
0.10837,0.35661
0.10821,0.35417
0.10805,0.35174
0.1079,0.34933
0.10774,0.3469
0.10758,0.34451
0.10743,0.3421
0.10727,0.33971
0.10712,0.33733
0.10696,0.33495
0.1068,0.33259
0.10665,0.33023
0.10649,0.32789
0.10634,0.32555
0.10618,0.32323
0.10602,0.32092
0.10587,0.31862
0.10571,0.31633
0.10555,0.31406
0.1054,0.31179
0.10524,0.30954
0.10509,0.30731
0.10493,0.30508
0.10477,0.30288
0.10462,0.30068
0.10446,0.29852
0.10431,0.29634
0.10415,0.29421
0.10399,0.29208
0.10384,0.28999
0.10368,0.28791
0.10352,0.28585
0.10337,0.28383
0.10321,0.2818
0.10306,0.27984
0.1029,0.27785
0.10274,0.27593
0.10259,0.27401
0.10243,0.27214
0.10228,0.27029
0.10212,0.26846
0.10196,0.26668
0.10181,0.26491
0.10165,0.26321
0.10149,0.26151
0.10134,0.25989
0.10118,0.25826
0.10103,0.25671
0.10087,0.25519
0.10071,0.2537
0.10056,0.25228
0.1004,0.25087
0.10025,0.24954
0.10009,0.24823
0.099934,0.247
0.099777,0.24579
0.099621,0.24466
0.099465,0.24357
0.099309,0.24253
0.099153,0.24157
0.098997,0.24065
0.098841,0.23981
0.098684,0.239
0.098528,0.23828
0.098372,0.23761
0.098216,0.23701
0.09806,0.23647
0.097904,0.236
0.097748,0.23559
0.097591,0.23525
0.097435,0.23498
0.097279,0.23478
0.097123,0.23465
0.096967,0.2346
0.096811,0.23461
0.096655,0.23469
0.096498,0.23485
0.096342,0.23508
0.096186,0.23538
0.09603,0.23575
0.095874,0.2362
0.095718,0.2367
0.095562,0.23729
0.095405,0.23795
0.095249,0.23867
0.095093,0.23946
0.094937,0.24032
0.094781,0.24125
0.094625,0.24224
0.094469,0.2433
0.094312,0.24442
0.094156,0.24561
0.094,0.24685
0.093844,0.24816
0.093688,0.24953
0.093532,0.25095
0.093376,0.25244
0.093219,0.25397
0.093063,0.25555
0.092907,0.25719
0.092751,0.25888
0.092595,0.26061
0.092439,0.26239
0.092283,0.26421
0.092126,0.26608
0.09197,0.26798
0.091814,0.26992
0.091658,0.2719
0.091502,0.27392
0.091346,0.27596
0.09119,0.27804
0.091033,0.28014
0.090877,0.28228
0.090721,0.28443
0.090565,0.28661
0.090409,0.28881
0.090253,0.29103
0.090097,0.29326
0.08994,0.29551
0.089784,0.29777
0.089628,0.30004
0.089472,0.30232
0.089316,0.30461
0.08916,0.3069
0.089004,0.3092
0.088847,0.31149
0.088691,0.31379
0.088535,0.31608
0.088379,0.31837
0.088223,0.32065
0.088067,0.32292
0.087911,0.32518
0.087754,0.32744
0.087598,0.32967
0.087442,0.33189
0.087286,0.33409
0.08713,0.33627
0.086974,0.33843
0.086818,0.34056
0.086661,0.34268
0.086505,0.34475
0.086349,0.34682
0.086193,0.34883
0.086037,0.35083
0.085881,0.35278
0.085725,0.35471
0.085568,0.35658
0.085412,0.35843
0.085256,0.36023
0.0851,0.36198
0.084944,0.3637
0.084788,0.36535
0.084632,0.36698
0.084475,0.36853
0.084319,0.37005
0.084163,0.3715
0.084007,0.37291
0.083851,0.37426
0.083695,0.37554
0.083539,0.37677
0.083382,0.37793
0.083226,0.37904
0.08307,0.38006
0.082914,0.38105
0.082758,0.38193
0.082602,0.38277
0.082446,0.38352
0.082289,0.3842
0.082133,0.3848
0.081977,0.38534
0.081821,0.38578
0.081665,0.38616
0.081509,0.38644
0.081353,0.38665
0.081196,0.38678
0.08104,0.38681
0.080884,0.38677
0.080728,0.38662
0.080572,0.38641
0.080416,0.38607
0.08026,0.38569
0.080103,0.38518
0.079947,0.38459
0.079791,0.3839
0.079635,0.38311
0.079479,0.38223
0.079323,0.38124
0.079167,0.38017
0.07901,0.37898
0.078854,0.37772
0.078698,0.37631
0.078542,0.37484
0.078386,0.37324
0.07823,0.37156
0.078074,0.36977
0.077917,0.36788
0.077761,0.36589
0.077605,0.36377
0.077449,0.36158
0.077293,0.35925
0.077137,0.35687
0.076981,0.35434
0.076825,0.35174
0.076668,0.34901
0.076512,0.34619
0.076356,0.34328
0.0762,0.34025
0.076044,0.33715
0.075888,0.3339
0.075732,0.33062
0.075575,0.32718
0.075419,0.3237
0.075263,0.32011
0.075107,0.31644
0.074951,0.31267
0.074795,0.30882
0.074639,0.30491
0.074482,0.30088
0.074326,0.29683
0.07417,0.29267
0.074014,0.28847
0.073858,0.28419
0.073702,0.27986
0.073546,0.27547
0.073389,0.27104
0.073233,0.26658
0.073077,0.26207
0.072921,0.25756
0.072765,0.25299
0.072609,0.24844
0.072453,0.24388
0.072296,0.23932
0.07214,0.23479
0.071984,0.23027
0.071828,0.22581
0.071672,0.22137
0.071516,0.21702
0.07136,0.21274
0.071203,0.20855
0.071047,0.20448
0.070891,0.20052
0.070735,0.19671
0.070579,0.19306
0.070423,0.18959
0.070267,0.18632
0.07011,0.18327
0.069954,0.18046
0.069798,0.1779
0.069642,0.17562
0.069486,0.17364
0.06933,0.17196
0.069174,0.17061
0.069017,0.1696
0.068861,0.16894
0.068705,0.16865
0.068549,0.16871
0.068393,0.16915
0.068237,0.16993
0.068081,0.1711
0.067924,0.17259
0.067768,0.17446
0.067612,0.17663
0.067456,0.17914
0.0673,0.18194
0.067144,0.185
0.066988,0.18836
0.066831,0.19192
0.066675,0.19576
0.066519,0.19974
0.066363,0.20397
0.066207,0.2083
0.066051,0.21283
0.065895,0.21746
0.065738,0.22223
0.065582,0.22708
0.065426,0.23202
0.06527,0.23702
0.065114,0.24206
0.064958,0.24716
0.064802,0.25226
0.064645,0.25739
0.064489,0.26251
0.064333,0.26764
0.064177,0.27271
0.064021,0.27779
0.063865,0.28278
0.063709,0.28778
0.063552,0.29268
0.063396,0.29754
0.06324,0.30231
0.063084,0.30699
0.062928,0.3116
0.062772,0.3161
0.062616,0.32051
0.062459,0.3248
0.062303,0.329
0.062147,0.33305
0.061991,0.33702
0.061835,0.34082
0.061679,0.34452
0.061523,0.34806
0.061366,0.35149
0.06121,0.35475
0.061054,0.35788
0.060898,0.36087
0.060742,0.36369
0.060586,0.36638
0.06043,0.36889
0.060273,0.37127
0.060117,0.37347
0.059961,0.37552
0.059805,0.37741
0.059649,0.37915
0.059493,0.38071
0.059337,0.38214
0.05918,0.38338
0.059024,0.38448
0.058868,0.38541
0.058712,0.38619
0.058556,0.38682
0.0584,0.38729
0.058244,0.38761
0.058087,0.38778
0.057931,0.38781
0.057775,0.3877
0.057619,0.38744
0.057463,0.38706
0.057307,0.38654
0.057151,0.38589
0.056994,0.38513
0.056838,0.38425
0.056682,0.38325
0.056526,0.38216
0.05637,0.38096
0.056214,0.37968
0.056058,0.3783
0.055901,0.37686
0.055745,0.37533
0.055589,0.37375
0.055433,0.3721
0.055277,0.37042
0.055121,0.36869
0.054965,0.36694
0.054808,0.36516
0.054652,0.36337
0.054496,0.3616
0.05434,0.3598
0.054184,0.35806
0.054028,0.35629
0.053872,0.35462
0.053716,0.35294
0.053559,0.35137
0.053403,0.34981
0.053247,0.34838
0.053091,0.34699
0.052935,0.34573
0.052779,0.34454
0.052623,0.3435
0.052466,0.34255
0.05231,0.34173
0.052154,0.34107
0.051998,0.34049
0.051842,0.34015
0.051686,0.33986
0.05153,0.33983
0.051373,0.33984
0.051217,0.34013
0.051061,0.34047
0.050905,0.3411
0.050749,0.34176
0.050593,0.34271
0.050437,0.34371
0.05028,0.34497
0.050124,0.34631
0.049968,0.34785
0.049812,0.34952
0.049656,0.35132
0.0495,0.35331
0.049344,0.35536
0.049187,0.35763
0.049031,0.35992
0.048875,0.36243
0.048719,0.36491
0.048563,0.36763
0.048407,0.37028
0.048251,0.37317
0.048094,0.37599
0.047938,0.37899
0.047782,0.38194
0.047626,0.38502
0.04747,0.38807
0.047314,0.39119
0.047158,0.39431
0.047001,0.39744
0.046845,0.40058
0.046689,0.40371
0.046533,0.40684
0.046377,0.40992
0.046221,0.41302
0.046065,0.41602
0.045908,0.41905
0.045752,0.42198
0.045596,0.42491
0.04544,0.42773
0.045284,0.43054
0.045128,0.43324
0.044972,0.43591
0.044815,0.43848
0.044659,0.44099
0.044503,0.44341
0.044347,0.44575
0.044191,0.448
0.044035,0.45018
0.043879,0.45226
0.043722,0.45425
0.043566,0.45615
0.04341,0.45796
0.043254,0.45969
0.043098,0.46132
0.042942,0.46287
0.042786,0.46432
0.042629,0.46569
0.042473,0.46697
0.042317,0.46817
0.042161,0.4693
0.042005,0.47034
0.041849,0.47131
0.041693,0.4722
0.041536,0.47304
0.04138,0.4738
0.041224,0.47452
0.041068,0.47516
0.040912,0.47578
0.040756,0.47633
0.0406,0.47687
0.040443,0.47734
0.040287,0.47782
0.040131,0.47824
0.039975,0.47868
0.039819,0.47908
0.039663,0.47949
0.039507,0.47991
0.03935,0.48032
0.039194,0.48076
0.039038,0.48121
0.038882,0.4817
0.038726,0.48221
0.03857,0.48278
0.038414,0.48337
0.038257,0.48405
0.038101,0.48473
0.037945,0.48554
0.037789,0.020788
0.037633,0.02115
0.037477,0.02158
0.037321,0.02195
0.037164,0.022355
0.037008,0.022726
0.036852,0.023106
0.036696,0.023459
0.03654,0.02383
0.036384,0.02417
0.036228,0.024516
0.036071,0.024863
0.035915,0.025175
0.035759,0.025523
0.035603,0.025808
0.035447,0.026137
0.035291,0.026406
0.035135,0.02672
0.034978,0.026977
0.034822,0.02728
0.034666,0.027521
0.03451,0.027802
0.034354,0.02803
0.034198,0.028284
0.034042,0.028501
0.033885,0.028742
0.033729,0.028944
0.033573,0.029166
0.033417,0.029348
0.033261,0.029556
0.033105,0.029709
0.032949,0.029905
0.032792,0.030046
0.032636,0.030215
0.03248,0.030354
0.032324,0.030494
0.032168,0.03062
0.032012,0.030739
0.031856,0.030847
0.031699,0.030948
0.031543,0.031043
0.031387,0.031124
0.031231,0.031203
0.031075,0.031261
0.030919,0.031326
0.030763,0.031362
0.030607,0.031411
0.03045,0.03143
0.030294,0.031459
0.030138,0.031462
0.029982,0.031471
0.029826,0.031458
0.02967,0.031446
0.029514,0.031417
0.029357,0.031383
0.029201,0.03134
0.029045,0.031286
0.028889,0.031225
0.028733,0.031153
0.028577,0.031073
0.028421,0.030984
0.028264,0.030885
0.028108,0.030781
0.027952,0.030659
0.027796,0.030542
0.02764,0.030398
0.027484,0.03027
0.027328,0.030101
0.027171,0.02996
0.027015,0.029771
0.026859,0.029611
0.026703,0.029408
0.026547,0.029227
0.026391,0.029009
0.026235,0.028812
0.026078,0.028578
0.025922,0.028355
0.025766,0.028117
0.02561,0.027861
0.025454,0.027625
0.025298,0.027343
0.025142,0.027101
0.024985,0.026789
0.024829,0.026536
0.024673,0.026197
0.024517,0.025914
0.024361,0.025532
0.024205,0.025176
0.024049,0.024682
0.023892,0.024156
0.023736,0.023423
0.02358,0.02254
0.023424,0.021329
0.023268,0.019759
0.023112,0.017728
0.022956,0.015257
0.022799,0.012681
0.022643,0.010722
0.022487,0.0099461
0.022331,0.0095539
0.022175,0.0098929
0.022019,0.014974
0.021863,0.021518
0.021706,0.020484
0.02155,0.012355
0.021394,0.0083344
0.021238,0.0057957
0.021082,0.0028986
0.020926,0.0013342
0.02077,0.0010575
0.020613,0.0014154
0.020457,0.0016539
0.020301,0.0016822
0.020145,0.0015145
0.019989,0.0010746
0.019833,0.0005861
0.019677,0.00025877
0.01952,9.8055e-05
0.019364,3.279e-05
0.019208,9.2584e-06
0.019052,0

==> converge/50.csv <==
x,e
0.15896,0
0.1588,0.00012549
0.15864,0.00038173
0.15849,0.00095652
0.15833,0.0021466
0.15817,0.0043818
0.15802,0.0082057
0.15786,0.014208
0.15771,0.022948
0.15755,0.035008
0.15739,0.051375
0.15724,0.073943
0.15708,0.10495
0.15693,0.14496
0.15677,0.19151
0.15661,0.23984
0.15646,0.28511
0.1563,0.3242
0.15614,0.35613
0.15599,0.38159
0.15583,0.40191
0.15568,0.41839
0.15552,0.43198
0.15536,0.44321
0.15521,0.45237
0.15505,0.45961
0.1549,0.46507
0.15474,0.46893
0.15458,0.4714
0.15443,0.47271
0.15427,0.47311
0.15411,0.47282
0.15396,0.47201
0.1538,0.47086
0.15365,0.46948
0.15349,0.46796
0.15333,0.46636
0.15318,0.46471
0.15302,0.46303
0.15287,0.46133
0.15271,0.45961
0.15255,0.45787
0.1524,0.45611
0.15224,0.45433
0.15208,0.45253
0.15193,0.45072
0.15177,0.44888
0.15162,0.44703
0.15146,0.44516
0.1513,0.44326
0.15115,0.44136
0.15099,0.43944
0.15084,0.4375
0.15068,0.43555
0.15052,0.43357
0.15037,0.43158
0.15021,0.42958
0.15006,0.42756
0.1499,0.42554
0.14974,0.42348
0.14959,0.42144
0.14943,0.41936
0.14927,0.41728
0.14912,0.4152
0.14896,0.41307
0.14881,0.41097
0.14865,0.40884
0.14849,0.4067
0.14834,0.40457
0.14818,0.4024
0.14803,0.40027
0.14787,0.39808
0.14771,0.39592
0.14756,0.39374
0.1474,0.39153
0.14724,0.38937
0.14709,0.38714
0.14693,0.38496
0.14678,0.38275
0.14662,0.38053
0.14646,0.37835
0.14631,0.3761
0.14615,0.37391
0.146,0.37169
0.14584,0.36947
0.14568,0.36728
0.14553,0.36503
0.14537,0.36284
0.14521,0.36062
0.14506,0.3584
0.1449,0.35621
0.14475,0.35398
0.14459,0.3518
0.14443,0.34959
0.14428,0.3474
0.14412,0.34522
0.14397,0.34302
0.14381,0.34086
0.14365,0.33868
0.1435,0.33651
0.14334,0.33436
0.14318,0.3322
0.14303,0.33007
0.14287,0.32793
0.14272,0.32581
0.14256,0.32369
0.1424,0.32158
0.14225,0.31949
0.14209,0.31739
0.14194,0.31532
0.14178,0.31325
0.14162,0.31118
0.14147,0.30914
0.14131,0.3071
0.14115,0.30508
0.141,0.30307
0.14084,0.30107
0.14069,0.29909
0.14053,0.2971
0.14037,0.29514
0.14022,0.29319
0.14006,0.29125
0.13991,0.28932
0.13975,0.2874
0.13959,0.28551
0.13944,0.28362
0.13928,0.28175
0.13913,0.27988
0.13897,0.27804
0.13881,0.2762
0.13866,0.27438
0.1385,0.27257
0.13834,0.27078
0.13819,0.269
0.13803,0.26723
0.13788,0.26548
0.13772,0.26373
0.13756,0.26201
0.13741,0.26029
0.13725,0.25859
0.1371,0.2569
0.13694,0.25523
0.13678,0.25357
0.13663,0.25192
0.13647,0.2503
0.13631,0.24867
0.13616,0.24707
0.136,0.24546
0.13585,0.24389
0.13569,0.24232
0.13553,0.24075
0.13538,0.23922
0.13522,0.23768
0.13507,0.23618
0.13491,0.23466
0.13475,0.23318
0.1346,0.23171
0.13444,0.23023
0.13428,0.2288
0.13413,0.22733
0.13397,0.22593
0.13382,0.22449
0.13366,0.2231
0.1335,0.22172
0.13335,0.22033
0.13319,0.219
0.13304,0.21762
0.13288,0.21632
0.13272,0.21498
0.13257,0.21367
0.13241,0.2124
0.13225,0.21109
0.1321,0.20986
0.13194,0.20858
0.13179,0.20737
0.13163,0.20614
0.13147,0.20493
0.13132,0.20377
0.13116,0.20258
0.13101,0.20145
0.13085,0.2003
0.13069,0.19919
0.13054,0.19809
0.13038,0.19699
0.13023,0.19594
0.13007,0.19488
0.12991,0.19386
0.12976,0.19285
0.1296,0.19187
0.12944,0.19091
0.12929,0.18997
0.12913,0.18905
0.12898,0.18815
0.12882,0.18728
0.12866,0.18644
0.12851,0.18561
0.12835,0.18481
0.1282,0.18404
0.12804,0.18328
0.12788,0.18257
0.12773,0.18187
0.12757,0.18122
0.12741,0.18059
0.12726,0.17998
0.1271,0.17942
0.12695,0.17888
0.12679,0.17838
0.12663,0.17789
0.12648,0.17746
0.12632,0.17705
0.12617,0.17666
0.12601,0.17634
0.12585,0.17602
0.1257,0.17576
0.12554,0.17553
0.12538,0.17534
0.12523,0.17519
0.12507,0.17507
0.12492,0.17501
0.12476,0.17495
0.1246,0.17497
0.12445,0.175
0.12429,0.17507
0.12414,0.17519
0.12398,0.17534
0.12382,0.17555
0.12367,0.17578
0.12351,0.17607
0.12335,0.17638
0.1232,0.17674
0.12304,0.17714
0.12289,0.17758
0.12273,0.17806
0.12257,0.17857
0.12242,0.17912
0.12226,0.1797
0.12211,0.18034
0.12195,0.181
0.12179,0.18171
0.12164,0.18244
0.12148,0.18322
0.12132,0.18404
0.12117,0.18488
0.12101,0.18577
0.12086,0.18667
0.1207,0.18762
0.12054,0.18858
0.12039,0.18959
0.12023,0.19062
0.12008,0.19168
0.11992,0.19277
0.11976,0.19388
0.11961,0.19503
0.11945,0.19619
0.1193,0.19739
0.11914,0.19859
0.11898,0.19983
0.11883,0.20109
0.11867,0.20235
0.11851,0.20365
0.11836,0.20495
0.1182,0.20628
0.11805,0.20761
0.11789,0.20897
0.11773,0.21033
0.11758,0.2117
0.11742,0.21309
0.11727,0.21449
0.11711,0.21589
0.11695,0.2173
0.1168,0.21872
0.11664,0.22014
0.11648,0.22156
0.11633,0.22299
0.11617,0.22441
0.11602,0.22584
0.11586,0.22727
0.1157,0.22869
0.11555,0.23011
0.11539,0.23152
0.11524,0.23293
0.11508,0.23433
0.11492,0.23573
0.11477,0.23711
0.11461,0.23848
0.11445,0.23984
0.1143,0.24119
0.11414,0.24253
0.11399,0.24385
0.11383,0.24515
0.11367,0.24644
0.11352,0.24771
0.11336,0.24896
0.11321,0.25019
0.11305,0.25139
0.11289,0.25257
0.11274,0.25374
0.11258,0.25487
0.11242,0.25598
0.11227,0.25706
0.11211,0.25811
0.11196,0.25913
0.1118,0.26013
0.11164,0.2611
0.11149,0.26202
0.11133,0.26292
0.11118,0.26378
0.11102,0.26461
0.11086,0.26539
0.11071,0.26614
0.11055,0.26686
0.1104,0.26752
0.11024,0.26816
0.11008,0.26873
0.10993,0.26929
0.10977,0.26979
0.10961,0.27024
0.10946,0.27066
0.1093,0.27102
0.10915,0.27135
0.10899,0.2716
0.10883,0.27184
0.10868,0.27199
0.10852,0.27211
0.10837,0.27217
0.10821,0.27218
0.10805,0.27214
0.1079,0.27202
0.10774,0.27187
0.10758,0.27164
0.10743,0.27139
0.10727,0.27105
0.10712,0.27067
0.10696,0.27022
0.1068,0.2697
0.10665,0.26914
0.10649,0.2685
0.10634,0.26782
0.10618,0.26704
0.10602,0.26623
0.10587,0.26532
0.10571,0.26438
0.10555,0.26335
0.1054,0.26227
0.10524,0.26111
0.10509,0.25989
0.10493,0.2586
0.10477,0.25725
0.10462,0.25584
0.10446,0.25433
0.10431,0.25279
0.10415,0.25114
0.10399,0.24947
0.10384,0.2477
0.10368,0.24586
0.10352,0.24396
0.10337,0.24198
0.10321,0.23995
0.10306,0.23783
0.1029,0.23569
0.10274,0.23342
0.10259,0.23114
0.10243,0.22876
0.10228,0.22633
0.10212,0.22384
0.10196,0.22127
0.10181,0.21867
0.10165,0.21597
0.10149,0.21325
0.10134,0.21044
0.10118,0.2076
0.10103,0.20469
0.10087,0.20173
0.10071,0.19873
0.10056,0.19566
0.1004,0.19258
0.10025,0.18943
0.10009,0.18627
0.099934,0.18304
0.099777,0.17981
0.099621,0.17653
0.099465,0.17324
0.099309,0.16993
0.099153,0.16659
0.098997,0.16326
0.098841,0.15991
0.098684,0.15658
0.098528,0.15325
0.098372,0.14994
0.098216,0.14665
0.09806,0.14339
0.097904,0.14018
0.097748,0.13702
0.097591,0.13393
0.097435,0.13091
0.097279,0.12797
0.097123,0.12513
0.096967,0.12241
0.096811,0.11981
0.096655,0.11735
0.096498,0.11505
0.096342,0.11292
0.096186,0.11097
0.09603,0.10923
0.095874,0.10771
0.095718,0.10641
0.095562,0.10536
0.095405,0.10456
0.095249,0.10402
0.095093,0.10375
0.094937,0.10375
0.094781,0.10403
0.094625,0.10458
0.094469,0.10541
0.094312,0.10648
0.094156,0.10782
0.094,0.10938
0.093844,0.11119
0.093688,0.11321
0.093532,0.11543
0.093376,0.11784
0.093219,0.1204
0.093063,0.12313
0.092907,0.12599
0.092751,0.12898
0.092595,0.13207
0.092439,0.13527
0.092283,0.13853
0.092126,0.14187
0.09197,0.14527
0.091814,0.14872
0.091658,0.15221
0.091502,0.15571
0.091346,0.15923
0.09119,0.16276
0.091033,0.16629
0.090877,0.16981
0.090721,0.17332
0.090565,0.17679
0.090409,0.18024
0.090253,0.18364
0.090097,0.187
0.08994,0.19032
0.089784,0.19358
0.089628,0.19679
0.089472,0.19991
0.089316,0.20299
0.08916,0.20597
0.089004,0.2089
0.088847,0.21173
0.088691,0.21447
0.088535,0.21713
0.088379,0.21969
0.088223,0.22217
0.088067,0.22454
0.087911,0.22683
0.087754,0.22898
0.087598,0.23106
0.087442,0.23301
0.087286,0.23486
0.08713,0.2366
0.086974,0.23823
0.086818,0.23974
0.086661,0.24113
0.086505,0.24242
0.086349,0.24358
0.086193,0.24463
0.086037,0.24556
0.085881,0.24637
0.085725,0.24706
0.085568,0.24764
0.085412,0.2481
0.085256,0.24845
0.0851,0.24868
0.084944,0.24879
0.084788,0.2488
0.084632,0.24869
0.084475,0.24847
0.084319,0.24815
0.084163,0.24772
0.084007,0.24719
0.083851,0.24656
0.083695,0.24583
0.083539,0.24501
0.083382,0.24409
0.083226,0.24309
0.08307,0.24201
0.082914,0.24085
0.082758,0.23962
0.082602,0.23832
0.082446,0.23694
0.082289,0.23552
0.082133,0.23403
0.081977,0.23251
0.081821,0.23093
0.081665,0.22933
0.081509,0.22769
0.081353,0.22603
0.081196,0.22435
0.08104,0.22266
0.080884,0.22099
0.080728,0.2193
0.080572,0.21764
0.080416,0.21598
0.08026,0.21438
0.080103,0.21278
0.079947,0.21126
0.079791,0.20977
0.079635,0.20834
0.079479,0.20698
0.079323,0.20569
0.079167,0.20449
0.07901,0.20336
0.078854,0.20236
0.078698,0.20142
0.078542,0.20062
0.078386,0.1999
0.07823,0.19933
0.078074,0.19886
0.077917,0.19852
0.077761,0.19832
0.077605,0.19822
0.077449,0.19828
0.077293,0.19843
0.077137,0.19877
0.076981,0.19919
0.076825,0.19977
0.076668,0.20044
0.076512,0.20125
0.076356,0.20218
0.0762,0.20321
0.076044,0.20437
0.075888,0.2056
0.075732,0.20697
0.075575,0.20838
0.075419,0.20991
0.075263,0.2115
0.075107,0.21317
0.074951,0.2149
0.074795,0.21669
0.074639,0.21853
0.074482,0.22039
0.074326,0.22232
0.07417,0.22424
0.074014,0.22621
0.073858,0.22818
0.073702,0.23016
0.073546,0.23213
0.073389,0.23411
0.073233,0.23607
0.073077,0.23801
0.072921,0.23994
0.072765,0.24182
0.072609,0.24368
0.072453,0.2455
0.072296,0.24728
0.07214,0.24901
0.071984,0.25069
0.071828,0.25232
0.071672,0.25389
0.071516,0.2554
0.07136,0.25686
0.071203,0.25824
0.071047,0.25956
0.070891,0.26082
0.070735,0.262
0.070579,0.26312
0.070423,0.26417
0.070267,0.26515
0.07011,0.26605
0.069954,0.26689
0.069798,0.26766
0.069642,0.26835
0.069486,0.26899
0.06933,0.26955
0.069174,0.27005
0.069017,0.27049
0.068861,0.27087
0.068705,0.27121
0.068549,0.27148
0.068393,0.27171
0.068237,0.27188
0.068081,0.27202
0.067924,0.2721
0.067768,0.27218
0.067612,0.2722
0.067456,0.27221
0.0673,0.27219
0.067144,0.27214
0.066988,0.2721
0.066831,0.27202
0.066675,0.27199
0.066519,0.2719
0.066363,0.27187
0.066207,0.27181
0.066051,0.2718
0.065895,0.27179
0.065738,0.27183
0.065582,0.27189
0.065426,0.27199
0.06527,0.27214
0.065114,0.27232
0.064958,0.27257
0.064802,0.27285
0.064645,0.27322
0.064489,0.27363
0.064333,0.27413
0.064177,0.27467
0.064021,0.27531
0.063865,0.27597
0.063709,0.27677
0.063552,0.27761
0.063396,0.27854
0.06324,0.27954
0.063084,0.28062
0.062928,0.28177
0.062772,0.28299
0.062616,0.28431
0.062459,0.28567
0.062303,0.28714
0.062147,0.28863
0.061991,0.29025
0.061835,0.29187
0.061679,0.2936
0.061523,0.29535
0.061366,0.29718
0.06121,0.29904
0.061054,0.30096
0.060898,0.30292
0.060742,0.30491
0.060586,0.30695
0.06043,0.30898
0.060273,0.31107
0.060117,0.31317
0.059961,0.31528
0.059805,0.31739
0.059649,0.31952
0.059493,0.32163
0.059337,0.32376
0.05918,0.32586
0.059024,0.32796
0.058868,0.33003
0.058712,0.33209
0.058556,0.33411
0.0584,0.33611
0.058244,0.33807
0.058087,0.34
0.057931,0.34189
0.057775,0.34373
0.057619,0.34553
0.057463,0.34727
0.057307,0.34897
0.057151,0.35061
0.056994,0.3522
0.056838,0.35373
0.056682,0.35519
0.056526,0.35661
0.05637,0.35795
0.056214,0.35925
0.056058,0.36046
0.055901,0.36163
0.055745,0.36271
0.055589,0.36376
0.055433,0.36472
0.055277,0.36563
0.055121,0.36647
0.054965,0.36726
0.054808,0.36799
0.054652,0.36865
0.054496,0.36928
0.05434,0.36981
0.054184,0.37035
0.054028,0.37078
0.053872,0.37122
0.053716,0.37155
0.053559,0.37191
0.053403,0.37216
0.053247,0.37245
0.053091,0.37264
0.052935,0.37286
0.052779,0.37301
0.052623,0.37318
0.052466,0.3733
0.05231,0.37341
0.052154,0.37355
0.051998,0.37361
0.051842,0.37377
0.051686,0.37382
0.05153,0.374
0.051373,0.37407
0.051217,0.37427
0.051061,0.37436
0.050905,0.37461
0.050749,0.37475
0.050593,0.37506
0.050437,0.37527
0.05028,0.37562
0.050124,0.37594
0.049968,0.37634
0.049812,0.37678
0.049656,0.37725
0.0495,0.37782
0.049344,0.37836
0.049187,0.37906
0.049031,0.37971
0.048875,0.38053
0.048719,0.38128
0.048563,0.38224
0.048407,0.38309
0.048251,0.38417
0.048094,0.38516
0.047938,0.38634
0.047782,0.38748
0.047626,0.38876
0.04747,0.39004
0.047314,0.39141
0.047158,0.39282
0.047001,0.3943
0.046845,0.39583
0.046689,0.3974
0.046533,0.39904
0.046377,0.40069
0.046221,0.40243
0.046065,0.40415
0.045908,0.40598
0.045752,0.40778
0.045596,0.40967
0.04544,0.41154
0.045284,0.41349
0.045128,0.41541
0.044972,0.41741
0.044815,0.41938
0.044659,0.42139
0.044503,0.4234
0.044347,0.42544
0.044191,0.42747
0.044035,0.42951
0.043879,0.43155
0.043722,0.43359
0.043566,0.43563
0.04341,0.43766
0.043254,0.43969
0.043098,0.44171
0.042942,0.44372
0.042786,0.44571
0.042629,0.44769
0.042473,0.44965
0.042317,0.45159
0.042161,0.45352
0.042005,0.45543
0.041849,0.45732
0.041693,0.45918
0.041536,0.46104
0.04138,0.46286
0.041224,0.46467
0.041068,0.46644
0.040912,0.46822
0.040756,0.46994
0.0406,0.47168
0.040443,0.47337
0.040287,0.47507
0.040131,0.47672
0.039975,0.47838
0.039819,0.48001
0.039663,0.48163
0.039507,0.48324
0.03935,0.48484
0.039194,0.48643
0.039038,0.48801
0.038882,0.48959
0.038726,0.49115
0.03857,0.49275
0.038414,0.49429
0.038257,0.4959
0.038101,0.49745
0.037945,0.49908
0.037789,0.0095433
0.037633,0.0095583
0.037477,0.0095842
0.037321,0.0096131
0.037164,0.0096508
0.037008,0.0096929
0.036852,0.0097409
0.036696,0.0097927
0.03654,0.0098518
0.036384,0.0099129
0.036228,0.009979
0.036071,0.010052
0.035915,0.010122
0.035759,0.010206
0.035603,0.010279
0.035447,0.010369
0.035291,0.010446
0.035135,0.01054
0.034978,0.010621
0.034822,0.010722
0.034666,0.010805
0.03451,0.010907
0.034354,0.010992
0.034198,0.011092
0.034042,0.01118
0.033885,0.011281
0.033729,0.01137
0.033573,0.011471
0.033417,0.011557
0.033261,0.011658
0.033105,0.011737
0.032949,0.011839
0.032792,0.011918
0.032636,0.012013
0.03248,0.012097
0.032324,0.012183
0.032168,0.012266
0.032012,0.012347
0.031856,0.012426
0.031699,0.012503
0.031543,0.01258
0.031387,0.012651
0.031231,0.012726
0.031075,0.012788
0.030919,0.012861
0.030763,0.012915
0.030607,0.012985
0.03045,0.013033
0.030294,0.013097
0.030138,0.013141
0.029982,0.013199
0.029826,0.013237
0.02967,0.013288
0.029514,0.013321
0.029357,0.013362
0.029201,0.013394
0.029045,0.013426
0.028889,0.013454
0.028733,0.013477
0.028577,0.013499
0.028421,0.013515
0.028264,0.013532
0.028108,0.01354
0.027952,0.013551
0.027796,0.013553
0.02764,0.013557
0.027484,0.013553
0.027328,0.013549
0.027171,0.01354
0.027015,0.013528
0.026859,0.013513
0.026703,0.013494
0.026547,0.013474
0.026391,0.013447
0.026235,0.013421
0.026078,0.013387
0.025922,0.013355
0.025766,0.013316
0.02561,0.013275
0.025454,0.013233
0.025298,0.013184
0.025142,0.013139
0.024985,0.013081
0.024829,0.013031
0.024673,0.01296
0.024517,0.012894
0.024361,0.012795
0.024205,0.01268
0.024049,0.012503
0.023892,0.012271
0.023736,0.011922
0.02358,0.011443
0.023424,0.010753
0.023268,0.0097997
0.023112,0.0084929
0.022956,0.0067535
0.022799,0.004556
0.022643,0.0020783
0.022487,0.0016607
0.022331,0.0038358
0.022175,0.0049684
0.022019,0.0037857
0.021863,0.0014507
0.021706,0.0057591
0.02155,0.0078098
0.021394,0.0061841
0.021238,0.0036996
0.021082,0.0025198
0.020926,0.0011503
0.02077,0.00046609
0.020613,0.0010612
0.020457,0.0014516
0.020301,0.0015658
0.020145,0.0014439
0.019989,0.0010374
0.019833,0.00057197
0.019677,0.00025507
0.01952,9.7417e-05
0.019364,3.2741e-05
0.019208,9.2725e-06
0.019052,0

==> converge/70.csv <==
x,e
0.18394,0
0.18378,9.3555e-05
0.18363,0.00028393
0.18347,0.00071036
0.18331,0.0015936
0.18316,0.0032521
0.183,0.0060749
0.18284,0.010461
0.18269,0.016857
0.18253,0.026133
0.18238,0.040063
0.18222,0.060846
0.18206,0.089421
0.18191,0.12428
0.18175,0.16191
0.1816,0.19833
0.18144,0.23057
0.18128,0.25733
0.18113,0.27881
0.18097,0.29598
0.18082,0.30997
0.18066,0.32165
0.1805,0.33155
0.18035,0.3399
0.18019,0.34679
0.18003,0.35228
0.17988,0.35643
0.17972,0.35935
0.17957,0.3612
0.17941,0.36216
0.17925,0.3624
0.1791,0.36211
0.17894,0.36141
0.17879,0.36044
0.17863,0.35928
0.17847,0.358
0.17832,0.35665
0.17816,0.35525
0.178,0.35381
0.17785,0.35235
0.17769,0.35085
0.17754,0.34933
0.17738,0.34779
0.17722,0.34622
0.17707,0.34463
0.17691,0.343
0.17676,0.34136
0.1766,0.33969
0.17644,0.33799
0.17629,0.33628
0.17613,0.33453
0.17597,0.33278
0.17582,0.331
0.17566,0.32919
0.17551,0.32737
0.17535,0.32552
0.17519,0.32366
0.17504,0.32178
0.17488,0.31987
0.17473,0.31796
0.17457,0.31602
0.17441,0.31408
0.17426,0.31212
0.1741,0.31014
0.17394,0.30815
0.17379,0.30613
0.17363,0.30412
0.17348,0.30209
0.17332,0.30005
0.17316,0.29801
0.17301,0.29595
0.17285,0.29389
0.1727,0.29182
0.17254,0.28973
0.17238,0.28765
0.17223,0.28555
0.17207,0.28346
0.17191,0.28136
0.17176,0.27925
0.1716,0.27716
0.17145,0.27505
0.17129,0.27295
0.17113,0.27084
0.17098,0.26873
0.17082,0.26663
0.17067,0.26454
0.17051,0.26244
0.17035,0.26036
0.1702,0.25827
0.17004,0.25619
0.16989,0.25413
0.16973,0.25206
0.16957,0.25
0.16942,0.24795
0.16926,0.24591
0.1691,0.24389
0.16895,0.24187
0.16879,0.23987
0.16864,0.23788
0.16848,0.23589
0.16832,0.23394
0.16817,0.23198
0.16801,0.23004
0.16786,0.22813
0.1677,0.22622
0.16754,0.22434
0.16739,0.22247
0.16723,0.22061
0.16707,0.21879
0.16692,0.21696
0.16676,0.21517
0.16661,0.21339
0.16645,0.21163
0.16629,0.2099
0.16614,0.20818
0.16598,0.20648
0.16583,0.20481
0.16567,0.20316
0.16551,0.20153
0.16536,0.19992
0.1652,0.19833
0.16504,0.19676
0.16489,0.19522
0.16473,0.1937
0.16458,0.19221
0.16442,0.19073
0.16426,0.18928
0.16411,0.18786
0.16395,0.18645
0.1638,0.18507
0.16364,0.18371
0.16348,0.18237
0.16333,0.18106
0.16317,0.17977
0.16301,0.1785
0.16286,0.17726
0.1627,0.17603
0.16255,0.17483
0.16239,0.17365
0.16223,0.1725
0.16208,0.17136
0.16192,0.17024
0.16177,0.16915
0.16161,0.16808
0.16145,0.16702
0.1613,0.16599
0.16114,0.16498
0.16098,0.16399
0.16083,0.16302
0.16067,0.16207
0.16052,0.16113
0.16036,0.16021
0.1602,0.15932
0.16005,0.15843
0.15989,0.15757
0.15974,0.15674
0.15958,0.1559
0.15942,0.15511
0.15927,0.15431
0.15911,0.15353
0.15896,0.15278
0.1588,0.15202
0.15864,0.15131
0.15849,0.15058
0.15833,0.1499
0.15817,0.14922
0.15802,0.14854
0.15786,0.14791
0.15771,0.14726
0.15755,0.14665
0.15739,0.14605
0.15724,0.14545
0.15708,0.14489
0.15693,0.14431
0.15677,0.14379
0.15661,0.14325
0.15646,0.14273
0.1563,0.14225
0.15614,0.14175
0.15599,0.1413
0.15583,0.14084
0.15568,0.1404
0.15552,0.13998
0.15536,0.13957
0.15521,0.1392
0.15505,0.13882
0.1549,0.13847
0.15474,0.13813
0.15458,0.13781
0.15443,0.13752
0.15427,0.13722
0.15411,0.13696
0.15396,0.13671
0.1538,0.13649
0.15365,0.13628
0.15349,0.13609
0.15333,0.13593
0.15318,0.13578
0.15302,0.13565
0.15287,0.13555
0.15271,0.13546
0.15255,0.1354
0.1524,0.13535
0.15224,0.13533
0.15208,0.13535
0.15193,0.13537
0.15177,0.13542
0.15162,0.1355
0.15146,0.13559
0.1513,0.13573
0.15115,0.13587
0.15099,0.13603
0.15084,0.13623
0.15068,0.13644
0.15052,0.13671
0.15037,0.13697
0.15021,0.13726
0.15006,0.1376
0.1499,0.13793
0.14974,0.13832
0.14959,0.1387
0.14943,0.13912
0.14927,0.13957
0.14912,0.14003
0.14896,0.14055
0.14881,0.14105
0.14865,0.1416
0.14849,0.14218
0.14834,0.14276
0.14818,0.14339
0.14803,0.144
0.14787,0.14468
0.14771,0.14535
0.14756,0.14605
0.1474,0.1468
0.14724,0.14751
0.14709,0.1483
0.14693,0.14908
0.14678,0.14988
0.14662,0.15071
0.14646,0.15153
0.14631,0.15241
0.14615,0.15326
0.146,0.15416
0.14584,0.15506
0.14568,0.15596
0.14553,0.15691
0.14537,0.15784
0.14521,0.1588
0.14506,0.15977
0.1449,0.16074
0.14475,0.16174
0.14459,0.16272
0.14443,0.16373
0.14428,0.16474
0.14412,0.16575
0.14397,0.16678
0.14381,0.1678
0.14365,0.16884
0.1435,0.16987
0.14334,0.17091
0.14318,0.17195
0.14303,0.17298
0.14287,0.17402
0.14272,0.17506
0.14256,0.1761
0.1424,0.17713
0.14225,0.17816
0.14209,0.17919
0.14194,0.18021
0.14178,0.18122
0.14162,0.18223
0.14147,0.18323
0.14131,0.18422
0.14115,0.1852
0.141,0.18617
0.14084,0.18714
0.14069,0.18809
0.14053,0.18902
0.14037,0.18995
0.14022,0.19086
0.14006,0.19175
0.13991,0.19263
0.13975,0.1935
0.13959,0.19434
0.13944,0.19517
0.13928,0.19598
0.13913,0.19677
0.13897,0.19754
0.13881,0.19829
0.13866,0.19902
0.1385,0.19972
0.13834,0.2004
0.13819,0.20106
0.13803,0.20169
0.13788,0.2023
0.13772,0.20289
0.13756,0.20344
0.13741,0.20398
0.13725,0.20447
0.1371,0.20494
0.13694,0.20538
0.13678,0.20579
0.13663,0.20618
0.13647,0.20652
0.13631,0.20684
0.13616,0.20712
0.136,0.20738
0.13585,0.2076
0.13569,0.20778
0.13553,0.20793
0.13538,0.20803
0.13522,0.20812
0.13507,0.20815
0.13491,0.20816
0.13475,0.2081
0.1346,0.20802
0.13444,0.20793
0.13428,0.20775
0.13413,0.20758
0.13397,0.20732
0.13382,0.20706
0.13366,0.20673
0.1335,0.20636
0.13335,0.20598
0.13319,0.20549
0.13304,0.20502
0.13288,0.20446
0.13272,0.20389
0.13257,0.20326
0.13241,0.20257
0.13225,0.20188
0.1321,0.20108
0.13194,0.2003
0.13179,0.19942
0.13163,0.19851
0.13147,0.19757
0.13132,0.19654
0.13116,0.19552
0.13101,0.19439
0.13085,0.19325
0.13069,0.19205
0.13054,0.1908
0.13038,0.18953
0.13023,0.18817
0.13007,0.18679
0.12991,0.18533
0.12976,0.18385
0.1296,0.18231
0.12944,0.18072
0.12929,0.17908
0.12913,0.17739
0.12898,0.17566
0.12882,0.17388
0.12866,0.17206
0.12851,0.17017
0.12835,0.16826
0.1282,0.16629
0.12804,0.16429
0.12788,0.16223
0.12773,0.16014
0.12757,0.15799
0.12741,0.1558
0.12726,0.15358
0.1271,0.1513
0.12695,0.14901
0.12679,0.14666
0.12663,0.1443
0.12648,0.14188
0.12632,0.13945
0.12617,0.13699
0.12601,0.13447
0.12585,0.13196
0.1257,0.1294
0.12554,0.12684
0.12538,0.12425
0.12523,0.12164
0.12507,0.11903
0.12492,0.1164
0.12476,0.11379
0.1246,0.11115
0.12445,0.10854
0.12429,0.10594
0.12414,0.10335
0.12398,0.10079
0.12382,0.098245
0.12367,0.095749
0.12351,0.093284
0.12335,0.090885
0.1232,0.088542
0.12304,0.086276
0.12289,0.084092
0.12273,0.082004
0.12257,0.080023
0.12242,0.078161
0.12226,0.076431
0.12211,0.074848
0.12195,0.073421
0.12179,0.072172
0.12164,0.071099
0.12148,0.070231
0.12132,0.069569
0.12117,0.069118
0.12101,0.068894
0.12086,0.068876
0.1207,0.069101
0.12054,0.069524
0.12039,0.070193
0.12023,0.071048
0.12008,0.07211
0.11992,0.073376
0.11976,0.074805
0.11961,0.076436
0.11945,0.078188
0.1193,0.080114
0.11914,0.08213
0.11898,0.084287
0.11883,0.086551
0.11867,0.088875
0.11851,0.091307
0.11836,0.093772
0.1182,0.096315
0.11805,0.098895
0.11789,0.10153
0.11773,0.10418
0.11758,0.10684
0.11742,0.10955
0.11727,0.11224
0.11711,0.11496
0.11695,0.11765
0.1168,0.12033
0.11664,0.12299
0.11648,0.12563
0.11633,0.12826
0.11617,0.13083
0.11602,0.13338
0.11586,0.13588
0.1157,0.13834
0.11555,0.14076
0.11539,0.14313
0.11524,0.14545
0.11508,0.1477
0.11492,0.1499
0.11477,0.15204
0.11461,0.15411
0.11445,0.15611
0.1143,0.15804
0.11414,0.15989
0.11399,0.16167
0.11383,0.16338
0.11367,0.16501
0.11352,0.16655
0.11336,0.16802
0.11321,0.1694
0.11305,0.1707
0.11289,0.17192
0.11274,0.17304
0.11258,0.17409
0.11242,0.17503
0.11227,0.1759
0.11211,0.17667
0.11196,0.17735
0.1118,0.17795
0.11164,0.17845
0.11149,0.17886
0.11133,0.17918
0.11118,0.17942
0.11102,0.17956
0.11086,0.17962
0.11071,0.17958
0.11055,0.17947
0.1104,0.17926
0.11024,0.17897
0.11008,0.17859
0.10993,0.17814
0.10977,0.17761
0.10961,0.17699
0.10946,0.17631
0.1093,0.17554
0.10915,0.17472
0.10899,0.1738
0.10883,0.17285
0.10868,0.17181
0.10852,0.17072
0.10837,0.16957
0.10821,0.16837
0.10805,0.16712
0.1079,0.16581
0.10774,0.16449
0.10758,0.1631
0.10743,0.16171
0.10727,0.16026
0.10712,0.15881
0.10696,0.15733
0.1068,0.15584
0.10665,0.15435
0.10649,0.15285
0.10634,0.15136
0.10618,0.14987
0.10602,0.1484
0.10587,0.14694
0.10571,0.14553
0.10555,0.14413
0.1054,0.14279
0.10524,0.14148
0.10509,0.14022
0.10493,0.13904
0.10477,0.1379
0.10462,0.13686
0.10446,0.13585
0.10431,0.13497
0.10415,0.13412
0.10399,0.13341
0.10384,0.13276
0.10368,0.13222
0.10352,0.13177
0.10337,0.13141
0.10321,0.13118
0.10306,0.13101
0.1029,0.13101
0.10274,0.13105
0.10259,0.13124
0.10243,0.13149
0.10228,0.13187
0.10212,0.13234
0.10196,0.13289
0.10181,0.13356
0.10165,0.13427
0.10149,0.1351
0.10134,0.13597
0.10118,0.13694
0.10103,0.13796
0.10087,0.13904
0.10071,0.14017
0.10056,0.14135
0.1004,0.14258
0.10025,0.14383
0.10009,0.14513
0.099934,0.14644
0.099777,0.14777
0.099621,0.14912
0.099465,0.15047
0.099309,0.15183
0.099153,0.15318
0.098997,0.15453
0.098841,0.15586
0.098684,0.15718
0.098528,0.15848
0.098372,0.15975
0.098216,0.161
0.09806,0.16222
0.097904,0.1634
0.097748,0.16455
0.097591,0.16566
0.097435,0.16672
0.097279,0.16775
0.097123,0.16872
0.096967,0.16966
0.096811,0.17053
0.096655,0.17137
0.096498,0.17215
0.096342,0.17288
0.096186,0.17357
0.09603,0.17419
0.095874,0.17478
0.095718,0.1753
0.095562,0.17579
0.095405,0.17622
0.095249,0.17659
0.095093,0.17693
0.094937,0.17721
0.094781,0.17746
0.094625,0.17766
0.094469,0.17784
0.094312,0.17795
0.094156,0.17805
0.094,0.1781
0.093844,0.17814
0.093688,0.17815
0.093532,0.17813
0.093376,0.17809
0.093219,0.17803
0.093063,0.17796
0.092907,0.17788
0.092751,0.17781
0.092595,0.17771
0.092439,0.17763
0.092283,0.17753
0.092126,0.17746
0.09197,0.1774
0.091814,0.17736
0.091658,0.17734
0.091502,0.17733
0.091346,0.17736
0.09119,0.1774
0.091033,0.17751
0.090877,0.17762
0.090721,0.17781
0.090565,0.17799
0.090409,0.17824
0.090253,0.17853
0.090097,0.17887
0.08994,0.17927
0.089784,0.1797
0.089628,0.18021
0.089472,0.18073
0.089316,0.18134
0.08916,0.18197
0.089004,0.18268
0.088847,0.18342
0.088691,0.18422
0.088535,0.18507
0.088379,0.18595
0.088223,0.18691
0.088067,0.18788
0.087911,0.18892
0.087754,0.18996
0.087598,0.19107
0.087442,0.19219
0.087286,0.19336
0.08713,0.19455
0.086974,0.19576
0.086818,0.19699
0.086661,0.19823
0.086505,0.1995
0.086349,0.20076
0.086193,0.20205
0.086037,0.20332
0.085881,0.2046
0.085725,0.20587
0.085568,0.20714
0.085412,0.20839
0.085256,0.20963
0.0851,0.21085
0.084944,0.21205
0.084788,0.21322
0.084632,0.21437
0.084475,0.21549
0.084319,0.21657
0.084163,0.21762
0.084007,0.21863
0.083851,0.21961
0.083695,0.22054
0.083539,0.22143
0.083382,0.22226
0.083226,0.22306
0.08307,0.2238
0.082914,0.22451
0.082758,0.22515
0.082602,0.22575
0.082446,0.22629
0.082289,0.22678
0.082133,0.22722
0.081977,0.22761
0.081821,0.22794
0.081665,0.22823
0.081509,0.22845
0.081353,0.22863
0.081196,0.22877
0.08104,0.22885
0.080884,0.2289
0.080728,0.22888
0.080572,0.22884
0.080416,0.22873
0.08026,0.22862
0.080103,0.22845
0.079947,0.22825
0.079791,0.22801
0.079635,0.22774
0.079479,0.22745
0.079323,0.22712
0.079167,0.22679
0.07901,0.22642
0.078854,0.22607
0.078698,0.22566
0.078542,0.22529
0.078386,0.22487
0.07823,0.22449
0.078074,0.22408
0.077917,0.2237
0.077761,0.22332
0.077605,0.22295
0.077449,0.22262
0.077293,0.22226
0.077137,0.22199
0.076981,0.22169
0.076825,0.22146
0.076668,0.22123
0.076512,0.22106
0.076356,0.22091
0.0762,0.2208
0.076044,0.22076
0.075888,0.22073
0.075732,0.22079
0.075575,0.22085
0.075419,0.22099
0.075263,0.22117
0.075107,0.22142
0.074951,0.22171
0.074795,0.22206
0.074639,0.22246
0.074482,0.22291
0.074326,0.22343
0.07417,0.22398
0.074014,0.22461
0.073858,0.22527
0.073702,0.22599
0.073546,0.22675
0.073389,0.22756
0.073233,0.22842
0.073077,0.22931
0.072921,0.23026
0.072765,0.23123
0.072609,0.23224
0.072453,0.23329
0.072296,0.23437
0.07214,0.23547
0.071984,0.2366
0.071828,0.23775
0.071672,0.23892
0.071516,0.24011
0.07136,0.24131
0.071203,0.24252
0.071047,0.24374
0.070891,0.24497
0.070735,0.2462
0.070579,0.24744
0.070423,0.24867
0.070267,0.24989
0.07011,0.25111
0.069954,0.25232
0.069798,0.25352
0.069642,0.25471
0.069486,0.25589
0.06933,0.25705
0.069174,0.25819
0.069017,0.25932
0.068861,0.26042
0.068705,0.26153
0.068549,0.26259
0.068393,0.26365
0.068237,0.26468
0.068081,0.2657
0.067924,0.26667
0.067768,0.26765
0.067612,0.2686
0.067456,0.26953
0.0673,0.27044
0.067144,0.27131
0.066988,0.27219
0.066831,0.27302
0.066675,0.27388
0.066519,0.27467
0.066363,0.2755
0.066207,0.27626
0.066051,0.27706
0.065895,0.27782
0.065738,0.27858
0.065582,0.27934
0.065426,0.28009
0.06527,0.28083
0.065114,0.28157
0.064958,0.28232
0.064802,0.28306
0.064645,0.28382
0.064489,0.28457
0.064333,0.28535
0.064177,0.2861
0.064021,0.28691
0.063865,0.28767
0.063709,0.28852
0.063552,0.28933
0.063396,0.29019
0.06324,0.29105
0.063084,0.29193
0.062928,0.29283
0.062772,0.29375
0.062616,0.29471
0.062459,0.29568
0.062303,0.2967
0.062147,0.29769
0.061991,0.29877
0.061835,0.29981
0.061679,0.30094
0.061523,0.30204
0.061366,0.3032
0.06121,0.30437
0.061054,0.30558
0.060898,0.30681
0.060742,0.30805
0.060586,0.30933
0.06043,0.31061
0.060273,0.31194
0.060117,0.31327
0.059961,0.31462
0.059805,0.31599
0.059649,0.31738
0.059493,0.31877
0.059337,0.32019
0.05918,0.3216
0.059024,0.32304
0.058868,0.32447
0.058712,0.32592
0.058556,0.32736
0.0584,0.32881
0.058244,0.33025
0.058087,0.3317
0.057931,0.33314
0.057775,0.33457
0.057619,0.336
0.057463,0.33742
0.057307,0.33882
0.057151,0.34022
0.056994,0.34159
0.056838,0.34296
0.056682,0.3443
0.056526,0.34564
0.05637,0.34694
0.056214,0.34824
0.056058,0.34949
0.055901,0.35074
0.055745,0.35195
0.055589,0.35315
0.055433,0.35432
0.055277,0.35546
0.055121,0.35657
0.054965,0.35766
0.054808,0.35872
0.054652,0.35975
0.054496,0.36078
0.05434,0.36173
0.054184,0.36272
0.054028,0.36361
0.053872,0.36455
0.053716,0.36539
0.053559,0.36629
0.053403,0.36708
0.053247,0.36792
0.053091,0.36868
0.052935,0.36947
0.052779,0.3702
0.052623,0.37096
0.052466,0.37166
0.05231,0.37236
0.052154,0.37308
0.051998,0.37372
0.051842,0.37444
0.051686,0.37505
0.05153,0.37577
0.051373,0.37636
0.051217,0.37707
0.051061,0.37766
0.050905,0.37839
0.050749,0.37898
0.050593,0.37971
0.050437,0.38032
0.05028,0.38105
0.050124,0.38171
0.049968,0.38243
0.049812,0.38315
0.049656,0.38387
0.0495,0.38466
0.049344,0.3854
0.049187,0.38624
0.049031,0.38702
0.048875,0.38793
0.048719,0.38874
0.048563,0.38972
0.048407,0.39057
0.048251,0.3916
0.048094,0.39252
0.047938,0.39361
0.047782,0.39462
0.047626,0.39575
0.04747,0.39684
0.047314,0.39801
0.047158,0.39919
0.047001,0.40042
0.046845,0.40168
0.046689,0.40296
0.046533,0.4043
0.046377,0.40563
0.046221,0.40705
0.046065,0.40843
0.045908,0.40992
0.045752,0.41136
0.045596,0.4129
0.04544,0.41442
0.045284,0.41601
0.045128,0.41757
0.044972,0.41922
0.044815,0.42084
0.044659,0.42252
0.044503,0.4242
0.044347,0.42592
0.044191,0.42764
0.044035,0.42939
0.043879,0.43115
0.043722,0.43293
0.043566,0.43472
0.04341,0.43653
0.043254,0.43835
0.043098,0.44017
0.042942,0.44201
0.042786,0.44386
0.042629,0.44571
0.042473,0.44757
0.042317,0.44943
0.042161,0.4513
0.042005,0.45316
0.041849,0.45504
0.041693,0.4569
0.041536,0.45878
0.04138,0.46065
0.041224,0.46252
0.041068,0.46438
0.040912,0.46626
0.040756,0.46811
0.0406,0.46999
0.040443,0.47184
0.040287,0.47371
0.040131,0.47555
0.039975,0.47742
0.039819,0.47925
0.039663,0.4811
0.039507,0.48295
0.03935,0.48479
0.039194,0.48663
0.039038,0.48847
0.038882,0.49031
0.038726,0.49213
0.03857,0.49399
0.038414,0.4958
0.038257,0.49768
0.038101,0.49948
0.037945,0.50137
0.037789,0.010037
0.037633,0.0099174
0.037477,0.0097734
0.037321,0.0096484
0.037164,0.0095103
0.037008,0.0093827
0.036852,0.0092505
0.036696,0.0091264
0.03654,0.0089942
0.036384,0.0088728
0.036228,0.0087463
0.036071,0.0086201
0.035915,0.0085032
0.035759,0.0083737
0.035603,0.0082652
0.035447,0.0081388
0.035291,0.0080348
0.035135,0.0079102
0.034978,0.007809
0.034822,0.0076845
0.034666,0.0075877
0.03451,0.0074683
0.034354,0.0073743
0.034198,0.0072635
0.034042,0.0071704
0.033885,0.0070609
0.033729,0.0069713
0.033573,0.006867
0.033417,0.0067834
0.033261,0.0066812
0.033105,0.006609
0.032949,0.0065062
0.032792,0.006437
0.032636,0.006343
0.03248,0.0062683
0.032324,0.0061868
0.032168,0.0061125
0.032012,0.0060378
0.031856,0.0059683
0.031699,0.0058978
0.031543,0.0058286
0.031387,0.0057639
0.031231,0.0056978
0.031075,0.0056426
0.030919,0.0055759
0.030763,0.0055306
0.030607,0.0054639
0.03045,0.0054235
0.030294,0.0053616
0.030138,0.0053232
0.029982,0.0052662
0.029826,0.005233
0.02967,0.0051801
0.029514,0.0051499
0.029357,0.0051036
0.029201,0.0050724
0.029045,0.0050342
0.028889,0.005003
0.028733,0.0049721
0.028577,0.0049436
0.028421,0.0049168
0.028264,0.0048906
0.028108,0.0048679
0.027952,0.0048442
0.027796,0.0048253
0.02764,0.0048051
0.027484,0.0047889
0.027328,0.0047721
0.027171,0.0047575
0.027015,0.0047446
0.026859,0.0047318
0.026703,0.0047225
0.026547,0.0047116
0.026391,0.0047056
0.026235,0.0046966
0.026078,0.0046926
0.025922,0.0046882
0.025766,0.0046837
0.02561,0.0046861
0.025454,0.0046787
0.025298,0.004686
0.025142,0.0046771
0.024985,0.0046908
0.024829,0.0046807
0.024673,0.0046961
0.024517,0.0046796
0.024361,0.0046802
0.024205,0.0046376
0.024049,0.0045955
0.023892,0.0044854
0.023736,0.0043425
0.02358,0.004092
0.023424,0.0037468
0.023268,0.0032467
0.023112,0.002571
0.022956,0.0017585
0.022799,0.0012261
0.022643,0.0021189
0.022487,0.0039106
0.022331,0.0060493
0.022175,0.0081907
0.022019,0.0097461
0.021863,0.0097899
0.021706,0.0081169
0.02155,0.005323
0.021394,0.00213
0.021238,0.00094268
0.021082,0.0011198
0.020926,0.0012855
0.02077,0.0012981
0.020613,0.0014187
0.020457,0.001561
0.020301,0.0015799
0.020145,0.0014329
0.019989,0.0010277
0.019833,0.00056785
0.019677,0.00025389
0.01952,9.7158e-05
0.019364,3.269e-05
0.019208,9.2633e-06
0.019052,0

==> converge/90.csv <==
x,e
0.20892,0
0.20876,7.7546e-05
0.20861,0.00023837
0.20845,0.00060283
0.2083,0.0013558
0.20814,0.0027421
0.20798,0.0050393
0.20783,0.0086305
0.20767,0.014359
0.20752,0.023907
0.20736,0.039293
0.2072,0.061556
0.20705,0.089852
0.20689,0.12163
0.20673,0.1536
0.20658,0.18296
0.20642,0.20813
0.20627,0.22885
0.20611,0.24573
0.20595,0.25967
0.2058,0.27148
0.20564,0.28168
0.20549,0.29052
0.20533,0.29808
0.20517,0.30435
0.20502,0.30936
0.20486,0.31316
0.2047,0.31585
0.20455,0.31757
0.20439,0.3185
0.20424,0.31878
0.20408,0.31858
0.20392,0.31801
0.20377,0.3172
0.20361,0.3162
0.20346,0.31509
0.2033,0.31391
0.20314,0.31267
0.20299,0.31139
0.20283,0.31008
0.20267,0.30874
0.20252,0.30736
0.20236,0.30595
0.20221,0.3045
0.20205,0.30303
0.20189,0.30152
0.20174,0.29997
0.20158,0.29841
0.20143,0.29681
0.20127,0.29518
0.20111,0.29353
0.20096,0.29184
0.2008,0.29013
0.20065,0.28839
0.20049,0.28662
0.20033,0.28484
0.20018,0.28303
0.20002,0.28119
0.19986,0.27933
0.19971,0.27745
0.19955,0.27554
0.1994,0.27362
0.19924,0.27168
0.19908,0.26972
0.19893,0.26775
0.19877,0.26575
0.19862,0.26374
0.19846,0.26172
0.1983,0.25968
0.19815,0.25763
0.19799,0.25557
0.19783,0.2535
0.19768,0.25142
0.19752,0.24932
0.19737,0.24722
0.19721,0.24512
0.19705,0.243
0.1969,0.24089
0.19674,0.23877
0.19659,0.23665
0.19643,0.23453
0.19627,0.2324
0.19612,0.23028
0.19596,0.22816
0.1958,0.22603
0.19565,0.22393
0.19549,0.22182
0.19534,0.21971
0.19518,0.21762
0.19502,0.21552
0.19487,0.21344
0.19471,0.21137
0.19456,0.20931
0.1944,0.20727
0.19424,0.20523
0.19409,0.2032
0.19393,0.2012
0.19377,0.1992
0.19362,0.19723
0.19346,0.19527
0.19331,0.19333
0.19315,0.19142
0.19299,0.18952
0.19284,0.18764
0.19268,0.18578
0.19253,0.18394
0.19237,0.18213
0.19221,0.18034
0.19206,0.17858
0.1919,0.17685
0.19174,0.17513
0.19159,0.17344
0.19143,0.17178
0.19128,0.17015
0.19112,0.16855
0.19096,0.16697
0.19081,0.16543
0.19065,0.16391
0.1905,0.16242
0.19034,0.16096
0.19018,0.15953
0.19003,0.15814
0.18987,0.15677
0.18972,0.15544
0.18956,0.15413
0.1894,0.15286
0.18925,0.15161
0.18909,0.1504
0.18893,0.14922
0.18878,0.14807
0.18862,0.14695
0.18847,0.14586
0.18831,0.1448
0.18815,0.14377
0.188,0.14277
0.18784,0.1418
0.18769,0.14086
0.18753,0.13995
0.18737,0.13906
0.18722,0.1382
0.18706,0.13738
0.1869,0.13658
0.18675,0.1358
0.18659,0.13506
0.18644,0.13433
0.18628,0.13363
0.18612,0.13296
0.18597,0.13231
0.18581,0.13168
0.18566,0.13108
0.1855,0.1305
0.18534,0.12993
0.18519,0.1294
0.18503,0.12888
0.18487,0.12838
0.18472,0.1279
0.18456,0.12743
0.18441,0.127
0.18425,0.12657
0.18409,0.12616
0.18394,0.12577
0.18378,0.12539
0.18363,0.12503
0.18347,0.12468
0.18331,0.12435
0.18316,0.12404
0.183,0.12373
0.18284,0.12344
0.18269,0.12317
0.18253,0.1229
0.18238,0.12265
0.18222,0.12241
0.18206,0.12218
0.18191,0.12197
0.18175,0.12175
0.1816,0.12157
0.18144,0.12139
0.18128,0.12121
0.18113,0.12106
0.18097,0.12089
0.18082,0.12076
0.18066,0.12063
0.1805,0.1205
0.18035,0.12041
0.18019,0.12031
0.18003,0.12023
0.17988,0.12016
0.17972,0.12008
0.17957,0.12004
0.17941,0.11999
0.17925,0.11996
0.1791,0.11995
0.17894,0.11994
0.17879,0.11996
0.17863,0.11997
0.17847,0.12
0.17832,0.12004
0.17816,0.12009
0.178,0.12016
0.17785,0.12024
0.17769,0.12035
0.17754,0.12046
0.17738,0.12058
0.17722,0.12072
0.17707,0.12087
0.17691,0.12104
0.17676,0.12122
0.1766,0.12142
0.17644,0.12164
0.17629,0.12187
0.17613,0.12212
0.17597,0.12237
0.17582,0.12265
0.17566,0.12294
0.17551,0.12324
0.17535,0.12356
0.17519,0.12391
0.17504,0.12427
0.17488,0.12464
0.17473,0.12503
0.17457,0.12544
0.17441,0.12585
0.17426,0.12629
0.1741,0.12675
0.17394,0.12721
0.17379,0.12771
0.17363,0.1282
0.17348,0.12872
0.17332,0.12925
0.17316,0.12979
0.17301,0.13035
0.17285,0.13092
0.1727,0.13151
0.17254,0.13211
0.17238,0.13273
0.17223,0.13336
0.17207,0.13399
0.17191,0.13464
0.17176,0.13531
0.1716,0.13598
0.17145,0.13666
0.17129,0.13735
0.17113,0.13806
0.17098,0.13877
0.17082,0.13949
0.17067,0.14021
0.17051,0.14095
0.17035,0.14169
0.1702,0.14244
0.17004,0.14319
0.16989,0.14394
0.16973,0.14471
0.16957,0.14547
0.16942,0.14624
0.16926,0.14701
0.1691,0.14778
0.16895,0.14855
0.16879,0.14932
0.16864,0.15009
0.16848,0.15086
0.16832,0.15162
0.16817,0.15239
0.16801,0.15315
0.16786,0.15391
0.1677,0.15466
0.16754,0.15541
0.16739,0.15615
0.16723,0.15689
0.16707,0.15761
0.16692,0.15833
0.16676,0.15904
0.16661,0.15974
0.16645,0.16044
0.16629,0.16112
0.16614,0.16179
0.16598,0.16244
0.16583,0.16309
0.16567,0.16372
0.16551,0.16434
0.16536,0.16494
0.1652,0.16553
0.16504,0.1661
0.16489,0.16665
0.16473,0.16719
0.16458,0.16771
0.16442,0.16821
0.16426,0.1687
0.16411,0.16916
0.16395,0.1696
0.1638,0.17002
0.16364,0.17043
0.16348,0.17081
0.16333,0.17116
0.16317,0.1715
0.16301,0.17181
0.16286,0.1721
0.1627,0.17236
0.16255,0.1726
0.16239,0.17281
0.16223,0.17299
0.16208,0.17315
0.16192,0.17329
0.16177,0.17339
0.16161,0.17347
0.16145,0.17352
0.1613,0.17353
0.16114,0.17353
0.16098,0.17348
0.16083,0.17341
0.16067,0.17331
0.16052,0.17317
0.16036,0.17302
0.1602,0.17281
0.16005,0.17259
0.15989,0.17233
0.15974,0.17202
0.15958,0.17171
0.15942,0.17133
0.15927,0.17094
0.15911,0.1705
0.15896,0.17003
0.1588,0.16955
0.15864,0.16899
0.15849,0.16843
0.15833,0.16781
0.15817,0.16716
0.15802,0.16649
0.15786,0.16574
0.15771,0.165
0.15755,0.16419
0.15739,0.16336
0.15724,0.1625
0.15708,0.16156
0.15693,0.16063
0.15677,0.15963
0.15661,0.1586
0.15646,0.15754
0.1563,0.15642
0.15614,0.15529
0.15599,0.15409
0.15583,0.15288
0.15568,0.15161
0.15552,0.1503
0.15536,0.14898
0.15521,0.14758
0.15505,0.14617
0.1549,0.1447
0.15474,0.1432
0.15458,0.14167
0.15443,0.14009
0.15427,0.13849
0.15411,0.13683
0.15396,0.13514
0.1538,0.13342
0.15365,0.13165
0.15349,0.12985
0.15333,0.12801
0.15318,0.12614
0.15302,0.12424
0.15287,0.12229
0.15271,0.12033
0.15255,0.11831
0.1524,0.11629
0.15224,0.11422
0.15208,0.11211
0.15193,0.10999
0.15177,0.10783
0.15162,0.10565
0.15146,0.10345
0.1513,0.10122
0.15115,0.098979
0.15099,0.096717
0.15084,0.094435
0.15068,0.092142
0.15052,0.089821
0.15037,0.08751
0.15021,0.085187
0.15006,0.082848
0.1499,0.080534
0.14974,0.078201
0.14959,0.0759
0.14943,0.073602
0.14927,0.071324
0.14912,0.069082
0.14896,0.066854
0.14881,0.064688
0.14865,0.062562
0.14849,0.060494
0.14834,0.058504
0.14818,0.056588
0.14803,0.054773
0.14787,0.053062
0.14771,0.051473
0.14756,0.050023
0.1474,0.048731
0.14724,0.047594
0.14709,0.046661
0.14693,0.045912
0.14678,0.045375
0.14662,0.045069
0.14646,0.044957
0.14631,0.045119
0.14615,0.045462
0.146,0.046053
0.14584,0.046851
0.14568,0.047822
0.14553,0.049035
0.14537,0.050362
0.14521,0.051888
0.14506,0.053537
0.1449,0.055296
0.14475,0.057207
0.14459,0.05917
0.14443,0.061242
0.14428,0.06337
0.14412,0.065553
0.14397,0.067821
0.14381,0.07009
0.14365,0.072427
0.1435,0.074762
0.14334,0.077124
0.14318,0.079502
0.14303,0.081875
0.14287,0.084251
0.14272,0.086616
0.14256,0.088974
0.1424,0.091333
0.14225,0.093649
0.14209,0.095965
0.14194,0.098242
0.14178,0.10049
0.14162,0.10272
0.14147,0.10489
0.14131,0.10704
0.14115,0.10913
0.141,0.11119
0.14084,0.1132
0.14069,0.11515
0.14053,0.11707
0.14037,0.11892
0.14022,0.12072
0.14006,0.12247
0.13991,0.12415
0.13975,0.12578
0.13959,0.12733
0.13944,0.12883
0.13928,0.13026
0.13913,0.13162
0.13897,0.13291
0.13881,0.13414
0.13866,0.13529
0.1385,0.13638
0.13834,0.13739
0.13819,0.13832
0.13803,0.13918
0.13788,0.13997
0.13772,0.14068
0.13756,0.14131
0.13741,0.14187
0.13725,0.14235
0.1371,0.14275
0.13694,0.14308
0.13678,0.14333
0.13663,0.1435
0.13647,0.14359
0.13631,0.14361
0.13616,0.14355
0.136,0.14342
0.13585,0.14321
0.13569,0.14293
0.13553,0.14258
0.13538,0.14214
0.13522,0.14165
0.13507,0.14107
0.13491,0.14044
0.13475,0.13972
0.1346,0.13895
0.13444,0.13812
0.13428,0.13721
0.13413,0.13628
0.13397,0.13525
0.13382,0.13419
0.13366,0.13306
0.1335,0.13188
0.13335,0.13067
0.13319,0.12938
0.13304,0.12809
0.13288,0.12673
0.13272,0.12536
0.13257,0.12395
0.13241,0.12249
0.13225,0.12105
0.1321,0.11954
0.13194,0.11806
0.13179,0.11654
0.13163,0.11502
0.13147,0.11351
0.13132,0.11197
0.13116,0.11048
0.13101,0.10895
0.13085,0.10749
0.13069,0.10602
0.13054,0.1046
0.13038,0.10322
0.13023,0.10186
0.13007,0.10056
0.12991,0.099295
0.12976,0.098111
0.1296,0.096969
0.12944,0.095902
0.12929,0.094904
0.12913,0.093981
0.12898,0.093143
0.12882,0.092401
0.12866,0.091734
0.12851,0.091165
0.12835,0.09069
0.1282,0.090315
0.12804,0.090042
0.12788,0.089856
0.12773,0.089778
0.12757,0.089778
0.12741,0.089886
0.12726,0.090091
0.1271,0.090372
0.12695,0.090753
0.12679,0.091208
0.12663,0.091754
0.12648,0.092368
0.12632,0.093051
0.12617,0.093808
0.12601,0.094604
0.12585,0.095471
0.1257,0.096374
0.12554,0.097325
0.12538,0.098309
0.12523,0.099323
0.12507,0.10037
0.12492,0.10143
0.12476,0.10251
0.1246,0.1036
0.12445,0.10469
0.12429,0.10579
0.12414,0.10688
0.12398,0.10796
0.12382,0.10904
0.12367,0.1101
0.12351,0.11115
0.12335,0.11217
0.1232,0.11318
0.12304,0.11415
0.12289,0.1151
0.12273,0.11602
0.12257,0.1169
0.12242,0.11775
0.12226,0.11856
0.12211,0.11935
0.12195,0.12009
0.12179,0.1208
0.12164,0.12146
0.12148,0.12209
0.12132,0.12269
0.12117,0.12325
0.12101,0.12377
0.12086,0.12424
0.1207,0.12468
0.12054,0.12507
0.12039,0.12545
0.12023,0.12578
0.12008,0.12607
0.11992,0.12635
0.11976,0.12657
0.11961,0.12681
0.11945,0.12699
0.1193,0.12717
0.11914,0.1273
0.11898,0.12742
0.11883,0.12755
0.11867,0.12762
0.11851,0.12773
0.11836,0.12777
0.1182,0.12785
0.11805,0.1279
0.11789,0.12797
0.11773,0.12803
0.11758,0.12809
0.11742,0.12818
0.11727,0.12826
0.11711,0.12838
0.11695,0.12849
0.1168,0.12863
0.11664,0.12877
0.11648,0.12895
0.11633,0.12916
0.11617,0.12937
0.11602,0.12963
0.11586,0.12991
0.1157,0.13022
0.11555,0.13057
0.11539,0.13095
0.11524,0.13137
0.11508,0.13182
0.11492,0.1323
0.11477,0.13282
0.11461,0.13337
0.11445,0.13396
0.1143,0.13458
0.11414,0.13522
0.11399,0.1359
0.11383,0.13661
0.11367,0.13735
0.11352,0.13811
0.11336,0.1389
0.11321,0.1397
0.11305,0.14053
0.11289,0.14138
0.11274,0.14224
0.11258,0.14312
0.11242,0.144
0.11227,0.14489
0.11211,0.14578
0.11196,0.14668
0.1118,0.14758
0.11164,0.14847
0.11149,0.14935
0.11133,0.15023
0.11118,0.15109
0.11102,0.15194
0.11086,0.15277
0.11071,0.15358
0.11055,0.15437
0.1104,0.15513
0.11024,0.15587
0.11008,0.15658
0.10993,0.15726
0.10977,0.1579
0.10961,0.1585
0.10946,0.15908
0.1093,0.1596
0.10915,0.16011
0.10899,0.16054
0.10883,0.16097
0.10868,0.16132
0.10852,0.16164
0.10837,0.16191
0.10821,0.16213
0.10805,0.16232
0.1079,0.16244
0.10774,0.16253
0.10758,0.16255
0.10743,0.16256
0.10727,0.16249
0.10712,0.1624
0.10696,0.16224
0.1068,0.16205
0.10665,0.16182
0.10649,0.16153
0.10634,0.16122
0.10618,0.16084
0.10602,0.16045
0.10587,0.15999
0.10571,0.15953
0.10555,0.15901
0.1054,0.15847
0.10524,0.1579
0.10509,0.1573
0.10493,0.15669
0.10477,0.15604
0.10462,0.15541
0.10446,0.15471
0.10431,0.15405
0.10415,0.15333
0.10399,0.15265
0.10384,0.15194
0.10368,0.15124
0.10352,0.15054
0.10337,0.14983
0.10321,0.14917
0.10306,0.14848
0.1029,0.14786
0.10274,0.14721
0.10259,0.14663
0.10243,0.14604
0.10228,0.1455
0.10212,0.145
0.10196,0.14452
0.10181,0.14411
0.10165,0.1437
0.10149,0.14337
0.10134,0.14305
0.10118,0.14283
0.10103,0.14262
0.10087,0.14247
0.10071,0.14238
0.10056,0.14234
0.1004,0.14237
0.10025,0.14244
0.10009,0.14257
0.099934,0.14275
0.099777,0.143
0.099621,0.1433
0.099465,0.14365
0.099309,0.14406
0.099153,0.14451
0.098997,0.14501
0.098841,0.14556
0.098684,0.14616
0.098528,0.1468
0.098372,0.14748
0.098216,0.1482
0.09806,0.14895
0.097904,0.14974
0.097748,0.15056
0.097591,0.15141
0.097435,0.15228
0.097279,0.15317
0.097123,0.15408
0.096967,0.15501
0.096811,0.15595
0.096655,0.15691
0.096498,0.15787
0.096342,0.15883
0.096186,0.15981
0.09603,0.16077
0.095874,0.16175
0.095718,0.16271
0.095562,0.16368
0.095405,0.16463
0.095249,0.16557
0.095093,0.16651
0.094937,0.16742
0.094781,0.16833
0.094625,0.16922
0.094469,0.17011
0.094312,0.17095
0.094156,0.1718
0.094,0.17262
0.093844,0.17343
0.093688,0.17422
0.093532,0.17499
0.093376,0.17574
0.093219,0.17646
0.093063,0.17718
0.092907,0.17786
0.092751,0.17855
0.092595,0.17919
0.092439,0.17984
0.092283,0.18045
0.092126,0.18106
0.09197,0.18165
0.091814,0.18224
0.091658,0.18281
0.091502,0.18335
0.091346,0.1839
0.09119,0.18443
0.091033,0.18498
0.090877,0.18549
0.090721,0.18603
0.090565,0.18653
0.090409,0.18704
0.090253,0.18755
0.090097,0.18806
0.08994,0.18858
0.089784,0.18909
0.089628,0.18963
0.089472,0.19013
0.089316,0.19068
0.08916,0.1912
0.089004,0.19177
0.088847,0.19232
0.088691,0.19289
0.088535,0.19347
0.088379,0.19404
0.088223,0.19466
0.088067,0.19526
0.087911,0.19591
0.087754,0.19653
0.087598,0.19719
0.087442,0.19785
0.087286,0.19853
0.08713,0.19922
0.086974,0.19992
0.086818,0.20064
0.086661,0.20135
0.086505,0.20209
0.086349,0.20283
0.086193,0.20359
0.086037,0.20434
0.085881,0.2051
0.085725,0.20587
0.085568,0.20664
0.085412,0.20742
0.085256,0.2082
0.0851,0.20898
0.084944,0.20975
0.084788,0.21052
0.084632,0.21129
0.084475,0.21205
0.084319,0.21281
0.084163,0.21355
0.084007,0.21429
0.083851,0.21502
0.083695,0.21573
0.083539,0.21643
0.083382,0.2171
0.083226,0.21777
0.08307,0.21841
0.082914,0.21905
0.082758,0.21965
0.082602,0.22024
0.082446,0.22079
0.082289,0.22133
0.082133,0.22185
0.081977,0.22234
0.081821,0.2228
0.081665,0.22323
0.081509,0.22364
0.081353,0.22401
0.081196,0.22438
0.08104,0.2247
0.080884,0.22501
0.080728,0.22528
0.080572,0.22553
0.080416,0.22574
0.08026,0.22595
0.080103,0.22611
0.079947,0.22627
0.079791,0.22638
0.079635,0.22648
0.079479,0.22656
0.079323,0.2266
0.079167,0.22665
0.07901,0.22665
0.078854,0.22666
0.078698,0.22663
0.078542,0.22661
0.078386,0.22655
0.07823,0.2265
0.078074,0.22643
0.077917,0.22636
0.077761,0.22629
0.077605,0.2262
0.077449,0.22614
0.077293,0.22604
0.077137,0.22599
0.076981,0.2259
0.076825,0.22586
0.076668,0.22579
0.076512,0.22575
0.076356,0.22572
0.0762,0.22569
0.076044,0.22571
0.075888,0.22571
0.075732,0.22578
0.075575,0.22581
0.075419,0.22591
0.075263,0.22602
0.075107,0.22617
0.074951,0.22634
0.074795,0.22654
0.074639,0.22677
0.074482,0.22702
0.074326,0.22733
0.07417,0.22764
0.074014,0.22802
0.073858,0.22841
0.073702,0.22885
0.073546,0.22931
0.073389,0.22982
0.073233,0.23036
0.073077,0.23093
0.072921,0.23155
0.072765,0.23219
0.072609,0.23287
0.072453,0.23358
0.072296,0.23432
0.07214,0.2351
0.071984,0.2359
0.071828,0.23673
0.071672,0.2376
0.071516,0.23848
0.07136,0.2394
0.071203,0.24034
0.071047,0.2413
0.070891,0.24228
0.070735,0.24328
0.070579,0.2443
0.070423,0.24534
0.070267,0.24639
0.07011,0.24745
0.069954,0.24853
0.069798,0.24961
0.069642,0.25071
0.069486,0.25181
0.06933,0.25291
0.069174,0.25402
0.069017,0.25514
0.068861,0.25625
0.068705,0.25738
0.068549,0.25849
0.068393,0.25962
0.068237,0.26073
0.068081,0.26185
0.067924,0.26294
0.067768,0.26406
0.067612,0.26516
0.067456,0.26625
0.0673,0.26734
0.067144,0.2684
0.066988,0.26949
0.066831,0.27053
0.066675,0.27162
0.066519,0.27263
0.066363,0.27369
0.066207,0.2747
0.066051,0.27574
0.065895,0.27675
0.065738,0.27777
0.065582,0.27877
0.065426,0.27977
0.06527,0.28076
0.065114,0.28174
0.064958,0.28273
0.064802,0.2837
0.064645,0.28469
0.064489,0.28565
0.064333,0.28664
0.064177,0.28759
0.064021,0.28859
0.063865,0.28952
0.063709,0.29053
0.063552,0.29149
0.063396,0.29248
0.06324,0.29346
0.063084,0.29444
0.062928,0.29543
0.062772,0.29642
0.062616,0.29743
0.062459,0.29843
0.062303,0.29947
0.062147,0.30047
0.061991,0.30153
0.061835,0.30255
0.061679,0.30363
0.061523,0.30467
0.061366,0.30575
0.06121,0.30683
0.061054,0.30793
0.060898,0.30904
0.060742,0.31015
0.060586,0.31129
0.06043,0.31241
0.060273,0.31357
0.060117,0.31472
0.059961,0.31589
0.059805,0.31706
0.059649,0.31825
0.059493,0.31944
0.059337,0.32065
0.05918,0.32185
0.059024,0.32308
0.058868,0.32429
0.058712,0.32552
0.058556,0.32675
0.0584,0.32798
0.058244,0.32922
0.058087,0.33046
0.057931,0.3317
0.057775,0.33294
0.057619,0.33418
0.057463,0.33542
0.057307,0.33665
0.057151,0.33789
0.056994,0.33911
0.056838,0.34034
0.056682,0.34155
0.056526,0.34277
0.05637,0.34396
0.056214,0.34517
0.056058,0.34634
0.055901,0.34752
0.055745,0.34868
0.055589,0.34984
0.055433,0.35098
0.055277,0.35211
0.055121,0.35322
0.054965,0.35433
0.054808,0.35541
0.054652,0.35648
0.054496,0.35757
0.05434,0.35859
0.054184,0.35965
0.054028,0.36064
0.053872,0.36168
0.053716,0.36263
0.053559,0.36366
0.053403,0.36458
0.053247,0.36557
0.053091,0.36648
0.052935,0.36744
0.052779,0.36833
0.052623,0.36926
0.052466,0.37015
0.05231,0.37104
0.052154,0.37194
0.051998,0.37278
0.051842,0.3737
0.051686,0.37451
0.05153,0.37543
0.051373,0.37622
0.051217,0.37714
0.051061,0.37792
0.050905,0.37884
0.050749,0.37963
0.050593,0.38055
0.050437,0.38135
0.05028,0.38225
0.050124,0.38309
0.049968,0.38398
0.049812,0.38486
0.049656,0.38573
0.0495,0.38666
0.049344,0.38754
0.049187,0.38851
0.049031,0.38941
0.048875,0.39043
0.048719,0.39133
0.048563,0.3924
0.048407,0.39332
0.048251,0.39442
0.048094,0.3954
0.047938,0.39653
0.047782,0.39758
0.047626,0.39873
0.04747,0.39983
0.047314,0.40101
0.047158,0.40219
0.047001,0.40339
0.046845,0.40463
0.046689,0.40588
0.046533,0.40717
0.046377,0.40845
0.046221,0.40981
0.046065,0.41113
0.045908,0.41254
0.045752,0.41391
0.045596,0.41537
0.04544,0.4168
0.045284,0.4183
0.045128,0.41977
0.044972,0.42132
0.044815,0.42285
0.044659,0.42443
0.044503,0.42601
0.044347,0.42762
0.044191,0.42924
0.044035,0.43089
0.043879,0.43256
0.043722,0.43424
0.043566,0.43595
0.04341,0.43766
0.043254,0.4394
0.043098,0.44114
0.042942,0.44291
0.042786,0.44468
0.042629,0.44647
0.042473,0.44827
0.042317,0.45007
0.042161,0.45189
0.042005,0.45372
0.041849,0.45556
0.041693,0.4574
0.041536,0.45925
0.04138,0.4611
0.041224,0.46297
0.041068,0.46483
0.040912,0.46671
0.040756,0.46858
0.0406,0.47047
0.040443,0.47234
0.040287,0.47424
0.040131,0.47611
0.039975,0.47802
0.039819,0.4799
0.039663,0.4818
0.039507,0.48369
0.03935,0.48559
0.039194,0.48749
0.039038,0.48938
0.038882,0.49129
0.038726,0.49318
0.03857,0.4951
0.038414,0.49698
0.038257,0.49892
0.038101,0.5008
0.037945,0.50275
0.037789,0.009056
0.037633,0.0089173
0.037477,0.0087426
0.037321,0.008594
0.037164,0.0084243
0.037008,0.0082683
0.036852,0.0081042
0.036696,0.0079505
0.03654,0.0077825
0.036384,0.0076295
0.036228,0.0074673
0.036071,0.0073016
0.035915,0.0071519
0.035759,0.0069753
0.035603,0.006837
0.035447,0.0066608
0.035291,0.0065272
0.035135,0.0063485
0.034978,0.0062159
0.034822,0.0060312
0.034666,0.0059027
0.03451,0.0057214
0.034354,0.0055939
0.034198,0.0054245
0.034042,0.0052937
0.033885,0.0051194
0.033729,0.0049903
0.033573,0.0048197
0.033417,0.0046992
0.033261,0.0045244
0.033105,0.0044281
0.032949,0.0042422
0.032792,0.0041472
0.032636,0.0039764
0.03248,0.0038563
0.032324,0.0037136
0.032168,0.0035853
0.032012,0.0034536
0.031856,0.003332
0.031699,0.0032042
0.031543,0.0030713
0.031387,0.0029536
0.031231,0.002818
0.031075,0.0027286
0.030919,0.0025747
0.030763,0.0025199
0.030607,0.0023485
0.03045,0.0023075
0.030294,0.0021417
0.030138,0.0021002
0.029982,0.0019398
0.029826,0.0019195
0.02967,0.001763
0.029514,0.0017499
0.029357,0.0016218
0.029201,0.0015855
0.029045,0.0015006
0.028889,0.001447
0.028733,0.001404
0.028577,0.0013588
0.028421,0.0013392
0.028264,0.0012969
0.028108,0.0013044
0.027952,0.0012645
0.027796,0.0012973
0.02764,0.0012733
0.027484,0.0013214
0.027328,0.0013159
0.027171,0.0013623
0.027015,0.0013832
0.026859,0.0014225
0.026703,0.0014656
0.026547,0.0015037
0.026391,0.0015595
0.026235,0.0015968
0.026078,0.0016589
0.025922,0.0017056
0.025766,0.0017599
0.02561,0.0018267
0.025454,0.0018599
0.025298,0.0019413
0.025142,0.00196
0.024985,0.0020607
0.024829,0.0020687
0.024673,0.0021802
0.024517,0.0021868
0.024361,0.0022963
0.024205,0.0023116
0.024049,0.0024358
0.023892,0.002477
0.023736,0.0026272
0.02358,0.0027265
0.023424,0.0029177
0.023268,0.0031356
0.023112,0.0034325
0.022956,0.0038421
0.022799,0.0043792
0.022643,0.0050882
0.022487,0.0059924
0.022331,0.0071332
0.022175,0.0085212
0.022019,0.010009
0.021863,0.011139
0.021706,0.011895
0.02155,0.012277
0.021394,0.011435
0.021238,0.0097546
0.021082,0.0074334
0.020926,0.0051938
0.02077,0.0036384
0.020613,0.0028247
0.020457,0.0023719
0.020301,0.0019912
0.020145,0.0015923
0.019989,0.001067
0.019833,0.00057175
0.019677,0.00025285
0.01952,9.6582e-05
0.019364,3.2545e-05
0.019208,9.241e-06
0.019052,0

==> converge/asm.csv <==
x,e
-0.25045,0.048087
-0.2503,0.048147
-0.25014,0.048205
-0.24998,0.048252
-0.24983,0.048289
-0.24967,0.048343
-0.24951,0.048368
-0.24936,0.048395
-0.2492,0.048419
-0.24905,0.048435
-0.24889,0.048441
-0.24873,0.048454
-0.24858,0.048466
-0.24842,0.048442
-0.24827,0.048446
-0.24811,0.04845
-0.24795,0.04843
-0.2478,0.048415
-0.24764,0.0484
-0.24748,0.048371
-0.24733,0.048332
-0.24717,0.048329
-0.24702,0.048284
-0.24686,0.048226
-0.2467,0.048197
-0.24655,0.048147
-0.24639,0.048102
-0.24624,0.048059
-0.24608,0.047998
-0.24592,0.047927
-0.24577,0.047889
-0.24561,0.047842
-0.24546,0.04777
-0.2453,0.047715
-0.24514,0.047637
-0.24499,0.047577
-0.24483,0.047532
-0.24467,0.047463
-0.24452,0.047381
-0.24436,0.047314
-0.24421,0.047252
-0.24405,0.047188
-0.24389,0.047138
-0.24374,0.047052
-0.24358,0.046971
-0.24343,0.046923
-0.24327,0.046865
-0.24311,0.046807
-0.24296,0.046734
-0.2428,0.046659
-0.24264,0.046608
-0.24249,0.046573
-0.24233,0.046508
-0.24218,0.046447
-0.24202,0.046399
-0.24186,0.046337
-0.24171,0.046312
-0.24155,0.046275
-0.2414,0.046215
-0.24124,0.046176
-0.24108,0.046149
-0.24093,0.046104
-0.24077,0.046088
-0.24061,0.046072
-0.24046,0.04602
-0.2403,0.046004
-0.24015,0.045999
-0.23999,0.04598
-0.23983,0.045981
-0.23968,0.045971
-0.23952,0.045944
-0.23937,0.045954
-0.23921,0.045974
-0.23905,0.045968
-0.2389,0.045988
-0.23874,0.045992
-0.23858,0.046002
-0.23843,0.046039
-0.23827,0.046071
-0.23812,0.04608
-0.23796,0.046116
-0.2378,0.046157
-0.23765,0.04618
-0.23749,0.046235
-0.23734,0.046278
-0.23718,0.046312
-0.23702,0.046363
-0.23687,0.046426
-0.23671,0.046467
-0.23655,0.046529
-0.2364,0.046603
-0.23624,0.046663
-0.23609,0.046728
-0.23593,0.046803
-0.23577,0.046873
-0.23562,0.046939
-0.23546,0.047026
-0.23531,0.047109
-0.23515,0.047176
-0.23499,0.047262
-0.23484,0.04735
-0.23468,0.047424
-0.23453,0.047516
-0.23437,0.047621
-0.23421,0.047701
-0.23406,0.047785
-0.2339,0.047885
-0.23374,0.047984
-0.23359,0.048093
-0.23343,0.048191
-0.23328,0.04828
-0.23312,0.048375
-0.23296,0.048477
-0.23281,0.048591
-0.23265,0.048699
-0.2325,0.04879
-0.23234,0.048888
-0.23218,0.048998
-0.23203,0.04909
-0.23187,0.049205
-0.23171,0.049334
-0.23156,0.049417
-0.2314,0.049509
-0.23125,0.049625
-0.23109,0.049733
-0.23093,0.049848
-0.23078,0.049969
-0.23062,0.050046
-0.23047,0.050139
-0.23031,0.050264
-0.23015,0.050367
-0.23,0.050481
-0.22984,0.050581
-0.22968,0.050662
-0.22953,0.050765
-0.22937,0.05088
-0.22922,0.050974
-0.22906,0.051088
-0.2289,0.051181
-0.22875,0.051252
-0.22859,0.051362
-0.22844,0.051469
-0.22828,0.051551
-0.22812,0.051658
-0.22797,0.051751
-0.22781,0.051818
-0.22765,0.051919
-0.2275,0.052012
-0.22734,0.052091
-0.22719,0.052184
-0.22703,0.052269
-0.22687,0.052334
-0.22672,0.052423
-0.22656,0.052502
-0.22641,0.052576
-0.22625,0.05266
-0.22609,0.052731
-0.22594,0.052795
-0.22578,0.052858
-0.22563,0.052944
-0.22547,0.053007
-0.22531,0.053068
-0.22516,0.053134
-0.225,0.053193
-0.22484,0.053238
-0.22469,0.053312
-0.22453,0.053369
-0.22438,0.053407
-0.22422,0.053474
-0.22406,0.05352
-0.22391,0.053562
-0.22375,0.05361
-0.2236,0.053648
-0.22344,0.053694
-0.22328,0.053738
-0.22313,0.053767
-0.22297,0.053814
-0.22281,0.053844
-0.22266,0.053868
-0.2225,0.053908
-0.22235,0.053936
-0.22219,0.053959
-0.22203,0.053994
-0.22188,0.054022
-0.22172,0.054034
-0.22157,0.054047
-0.22141,0.054077
-0.22125,0.054107
-0.2211,0.054119
-0.22094,0.054125
-0.22078,0.054137
-0.22063,0.054152
-0.22047,0.054157
-0.22032,0.054176
-0.22016,0.054201
-0.22,0.054191
-0.21985,0.054195
-0.21969,0.0542
-0.21954,0.054202
-0.21938,0.054233
-0.21922,0.054235
-0.21907,0.054237
-0.21891,0.054233
-0.21875,0.054224
-0.2186,0.054244
-0.21844,0.054258
-0.21829,0.054247
-0.21813,0.054261
-0.21797,0.054261
-0.21782,0.054249
-0.21766,0.054252
-0.21751,0.054266
-0.21735,0.054275
-0.21719,0.054285
-0.21704,0.054282
-0.21688,0.054279
-0.21672,0.054296
-0.21657,0.05429
-0.21641,0.054315
-0.21626,0.054336
-0.2161,0.054336
-0.21594,0.05435
-0.21579,0.054356
-0.21563,0.054357
-0.21548,0.054395
-0.21532,0.054417
-0.21516,0.054432
-0.21501,0.054453
-0.21485,0.054465
-0.2147,0.054481
-0.21454,0.054522
-0.21438,0.05455
-0.21423,0.054586
-0.21407,0.05461
-0.21391,0.054637
-0.21376,0.054674
-0.2136,0.054707
-0.21345,0.054758
-0.21329,0.054798
-0.21313,0.054843
-0.21298,0.05488
-0.21282,0.05493
-0.21267,0.054975
-0.21251,0.055036
-0.21235,0.055089
-0.2122,0.055141
-0.21204,0.055208
-0.21188,0.055258
-0.21173,0.055324
-0.21157,0.055388
-0.21142,0.055456
-0.21126,0.055526
-0.2111,0.055585
-0.21095,0.055679
-0.21079,0.055747
-0.21064,0.055817
-0.21048,0.055902
-0.21032,0.055983
-0.21017,0.056059
-0.21001,0.056139
-0.20985,0.056242
-0.2097,0.056327
-0.20954,0.056418
-0.20939,0.056495
-0.20923,0.056591
-0.20907,0.05669
-0.20892,0.05677
-0.20876,0.056881
-0.20861,0.056984
-0.20845,0.057083
-0.20829,0.057176
-0.20814,0.057265
-0.20798,0.057379
-0.20782,0.057488
-0.20767,0.057592
-0.20751,0.057702
-0.20736,0.057813
-0.2072,0.057903
-0.20704,0.058002
-0.20689,0.058117
-0.20673,0.05823
-0.20658,0.058349
-0.20642,0.05845
-0.20626,0.058557
-0.20611,0.058661
-0.20595,0.058758
-0.2058,0.058883
-0.20564,0.058999
-0.20548,0.059107
-0.20533,0.05922
-0.20517,0.059328
-0.20501,0.059423
-0.20486,0.059542
-0.2047,0.059643
-0.20455,0.059756
-0.20439,0.059871
-0.20423,0.059967
-0.20408,0.060079
-0.20392,0.060182
-0.20377,0.060271
-0.20361,0.060379
-0.20345,0.06048
-0.2033,0.060591
-0.20314,0.060701
-0.20298,0.060796
-0.20283,0.060882
-0.20267,0.060986
-0.20252,0.06107
-0.20236,0.061177
-0.2022,0.061283
-0.20205,0.061371
-0.20189,0.061463
-0.20174,0.061546
-0.20158,0.061633
-0.20142,0.061715
-0.20127,0.061816
-0.20111,0.061904
-0.20095,0.061982
-0.2008,0.062069
-0.20064,0.062148
-0.20049,0.062222
-0.20033,0.062305
-0.20017,0.062373
-0.20002,0.06246
-0.19986,0.06254
-0.19971,0.062601
-0.19955,0.062677
-0.19939,0.062744
-0.19924,0.062809
-0.19908,0.062881
-0.19892,0.062941
-0.19877,0.063018
-0.19861,0.063078
-0.19846,0.063133
-0.1983,0.063191
-0.19814,0.063264
-0.19799,0.063311
-0.19783,0.063367
-0.19768,0.063421
-0.19752,0.063477
-0.19736,0.063534
-0.19721,0.063579
-0.19705,0.063636
-0.19689,0.063693
-0.19674,0.063722
-0.19658,0.063772
-0.19643,0.063828
-0.19627,0.063871
-0.19611,0.063924
-0.19596,0.063969
-0.1958,0.064008
-0.19565,0.064051
-0.19549,0.06408
-0.19533,0.064124
-0.19518,0.06417
-0.19502,0.064208
-0.19487,0.064259
-0.19471,0.064288
-0.19455,0.064321
-0.1944,0.064369
-0.19424,0.064393
-0.19408,0.064432
-0.19393,0.064482
-0.19377,0.064524
-0.19362,0.06456
-0.19346,0.064594
-0.1933,0.064635
-0.19315,0.06467
-0.19299,0.064689
-0.19284,0.064735
-0.19268,0.064785
-0.19252,0.064823
-0.19237,0.064861
-0.19221,0.064895
-0.19205,0.064939
-0.1919,0.064966
-0.19174,0.065009
-0.19159,0.065054
-0.19143,0.065108
-0.19127,0.065154
-0.19112,0.065192
-0.19096,0.065232
-0.19081,0.065285
-0.19065,0.065319
-0.19049,0.065358
-0.19034,0.065421
-0.19018,0.065471
-0.19002,0.065529
-0.18987,0.065574
-0.18971,0.065621
-0.18956,0.065671
-0.1894,0.065729
-0.18924,0.065783
-0.18909,0.065849
-0.18893,0.065911
-0.18878,0.065975
-0.18862,0.066027
-0.18846,0.066085
-0.18831,0.066161
-0.18815,0.066218
-0.18799,0.06629
-0.18784,0.066358
-0.18768,0.06643
-0.18753,0.066506
-0.18737,0.066579
-0.18721,0.066644
-0.18706,0.066731
-0.1869,0.066806
-0.18675,0.066887
-0.18659,0.066971
-0.18643,0.067049
-0.18628,0.067136
-0.18612,0.067217
-0.18597,0.067306
-0.18581,0.067399
-0.18565,0.067487
-0.1855,0.067581
-0.18534,0.06767
-0.18518,0.067759
-0.18503,0.067864
-0.18487,0.06796
-0.18472,0.068062
-0.18456,0.068165
-0.1844,0.068261
-0.18425,0.06837
-0.18409,0.068464
-0.18394,0.068564
-0.18378,0.068677
-0.18362,0.06878
-0.18347,0.068894
-0.18331,0.069006
-0.18315,0.069111
-0.183,0.069224
-0.18284,0.069331
-0.18269,0.069443
-0.18253,0.06956
-0.18237,0.069675
-0.18222,0.069798
-0.18206,0.069916
-0.18191,0.070031
-0.18175,0.070143
-0.18159,0.070258
-0.18144,0.070374
-0.18128,0.07049
-0.18112,0.070608
-0.18097,0.070736
-0.18081,0.070863
-0.18066,0.070974
-0.1805,0.071094
-0.18034,0.071214
-0.18019,0.071334
-0.18003,0.071453
-0.17988,0.07157
-0.17972,0.071697
-0.17956,0.071835
-0.17941,0.071943
-0.17925,0.072062
-0.17909,0.072178
-0.17894,0.072292
-0.17878,0.072411
-0.17863,0.07253
-0.17847,0.07265
-0.17831,0.072783
-0.17816,0.072899
-0.178,0.073009
-0.17785,0.073126
-0.17769,0.073237
-0.17753,0.073357
-0.17738,0.073466
-0.17722,0.073584
-0.17706,0.073707
-0.17691,0.073823
-0.17675,0.073932
-0.1766,0.074038
-0.17644,0.074132
-0.17628,0.07426
-0.17613,0.074361
-0.17597,0.074467
-0.17582,0.07459
-0.17566,0.074691
-0.1755,0.074802
-0.17535,0.074902
-0.17519,0.074991
-0.17504,0.075107
-0.17488,0.075203
-0.17472,0.075304
-0.17457,0.075411
-0.17441,0.075503
-0.17425,0.075616
-0.1741,0.075696
-0.17394,0.07579
-0.17379,0.075892
-0.17363,0.075984
-0.17347,0.07608
-0.17332,0.076179
-0.17316,0.076262
-0.17301,0.076359
-0.17285,0.076442
-0.17269,0.076536
-0.17254,0.076615
-0.17238,0.076706
-0.17222,0.076795
-0.17207,0.076884
-0.17191,0.076961
-0.17176,0.077043
-0.1716,0.077132
-0.17144,0.077212
-0.17129,0.077286
-0.17113,0.077385
-0.17098,0.077461
-0.17082,0.077542
-0.17066,0.077624
-0.17051,0.077695
-0.17035,0.07778
-0.17019,0.077845
-0.17004,0.077927
-0.16988,0.078015
-0.16973,0.078081
-0.16957,0.078167
-0.16941,0.078242
-0.16926,0.078312
-0.1691,0.078397
-0.16895,0.078456
-0.16879,0.078544
-0.16863,0.078619
-0.16848,0.078697
-0.16832,0.078786
-0.16816,0.078846
-0.16801,0.078935
-0.16785,0.079011
-0.1677,0.079071
-0.16754,0.079159
-0.16738,0.079217
-0.16723,0.07931
-0.16707,0.079395
-0.16692,0.079459
-0.16676,0.079558
-0.1666,0.079624
-0.16645,0.079716
-0.16629,0.079791
-0.16613,0.079855
-0.16598,0.079951
-0.16582,0.08003
-0.16567,0.080119
-0.16551,0.080208
-0.16535,0.080283
-0.1652,0.080389
-0.16504,0.080459
-0.16489,0.080549
-0.16473,0.080624
-0.16457,0.080715
-0.16442,0.08082
-0.16426,0.080904
-0.16411,0.081002
-0.16395,0.081105
-0.16379,0.081195
-0.16364,0.081299
-0.16348,0.081381
-0.16332,0.081477
-0.16317,0.081574
-0.16301,0.081683
-0.16286,0.081788
-0.1627,0.081887
-0.16254,0.081998
-0.16239,0.082106
-0.16223,0.082214
-0.16208,0.082317
-0.16192,0.082417
-0.16176,0.082539
-0.16161,0.082653
-0.16145,0.082767
-0.16129,0.082884
-0.16114,0.082993
-0.16098,0.083123
-0.16083,0.083235
-0.16067,0.083347
-0.16051,0.083475
-0.16036,0.083597
-0.1602,0.083727
-0.16005,0.08385
-0.15989,0.083973
-0.15973,0.084103
-0.15958,0.084233
-0.15942,0.084364
-0.15926,0.084494
-0.15911,0.08463
-0.15895,0.084767
-0.1588,0.084902
-0.15864,0.085042
-0.15848,0.085164
-0.15833,0.085304
-0.15817,0.08544
-0.15802,0.085582
-0.15786,0.085726
-0.1577,0.085862
-0.15755,0.086017
-0.15739,0.086166
-0.15723,0.086312
-0.15708,0.086452
-0.15692,0.086586
-0.15677,0.086746
-0.15661,0.086881
-0.15645,0.087029
-0.1563,0.087185
-0.15614,0.087325
-0.15599,0.087498
-0.15583,0.087635
-0.15567,0.087792
-0.15552,0.08794
-0.15536,0.08808
-0.15521,0.088241
-0.15505,0.088382
-0.15489,0.088538
-0.15474,0.0887
-0.15458,0.088847
-0.15442,0.089021
-0.15427,0.089163
-0.15411,0.089325
-0.15396,0.089469
-0.1538,0.089618
-0.15364,0.08977
-0.15349,0.089915
-0.15333,0.090078
-0.15318,0.090227
-0.15302,0.090385
-0.15286,0.090549
-0.15271,0.0907
-0.15255,0.090865
-0.15239,0.090999
-0.15224,0.091153
-0.15208,0.091309
-0.15193,0.091452
-0.15177,0.091606
-0.15161,0.091748
-0.15146,0.091907
-0.1513,0.09207
-0.15115,0.092218
-0.15099,0.092364
-0.15083,0.092512
-0.15068,0.09266
-0.15052,0.092809
-0.15036,0.092953
-0.15021,0.093093
-0.15005,0.093244
-0.1499,0.093397
-0.14974,0.093544
-0.14958,0.09369
-0.14943,0.093829
-0.14927,0.093975
-0.14912,0.094109
-0.14896,0.09426
-0.1488,0.094403
-0.14865,0.094539
-0.14849,0.094685
-0.14833,0.094825
-0.14818,0.094968
-0.14802,0.095108
-0.14787,0.095229
-0.14771,0.095384
-0.14755,0.095518
-0.1474,0.095664
-0.14724,0.0958
-0.14709,0.09593
-0.14693,0.096078
-0.14677,0.096197
-0.14662,0.096333
-0.14646,0.096457
-0.1463,0.096588
-0.14615,0.096744
-0.14599,0.096862
-0.14584,0.097011
-0.14568,0.097153
-0.14552,0.097274
-0.14537,0.097422
-0.14521,0.097522
-0.14506,0.097675
-0.1449,0.097792
-0.14474,0.097921
-0.14459,0.098052
-0.14443,0.098177
-0.14428,0.098329
-0.14412,0.098455
-0.14396,0.098584
-0.14381,0.098724
-0.14365,0.098848
-0.14349,0.098997
-0.14334,0.099107
-0.14318,0.09924
-0.14303,0.099369
-0.14287,0.099495
-0.14271,0.099638
-0.14256,0.099763
-0.1424,0.099906
-0.14225,0.10004
-0.14209,0.10018
-0.14193,0.10032
-0.14178,0.10045
-0.14162,0.10058
-0.14146,0.10071
-0.14131,0.10084
-0.14115,0.10098
-0.141,0.10112
-0.14084,0.10125
-0.14068,0.1014
-0.14053,0.10155
-0.14037,0.10169
-0.14022,0.10183
-0.14006,0.10196
-0.1399,0.10211
-0.13975,0.10225
-0.13959,0.10239
-0.13943,0.10253
-0.13928,0.10267
-0.13912,0.10284
-0.13897,0.103
-0.13881,0.10314
-0.13865,0.1033
-0.1385,0.10344
-0.13834,0.1036
-0.13819,0.10375
-0.13803,0.1039
-0.13787,0.10405
-0.13772,0.10421
-0.13756,0.10438
-0.1374,0.10454
-0.13725,0.1047
-0.13709,0.10486
-0.13694,0.10502
-0.13678,0.10519
-0.13662,0.10536
-0.13647,0.10553
-0.13631,0.1057
-0.13616,0.10587
-0.136,0.10605
-0.13584,0.10622
-0.13569,0.10639
-0.13553,0.10656
-0.13538,0.10673
-0.13522,0.10692
-0.13506,0.10709
-0.13491,0.10727
-0.13475,0.10746
-0.13459,0.10764
-0.13444,0.10783
-0.13428,0.10803
-0.13413,0.10822
-0.13397,0.1084
-0.13381,0.10859
-0.13366,0.10878
-0.1335,0.10897
-0.13335,0.10914
-0.13319,0.10935
-0.13303,0.10953
-0.13288,0.10974
-0.13272,0.10995
-0.13256,0.11015
-0.13241,0.11036
-0.13225,0.11056
-0.1321,0.11076
-0.13194,0.11096
-0.13178,0.11116
-0.13163,0.11136
-0.13147,0.11155
-0.13132,0.11177
-0.13116,0.11197
-0.131,0.11219
-0.13085,0.11241
-0.13069,0.11261
-0.13053,0.11284
-0.13038,0.11303
-0.13022,0.11327
-0.13007,0.11346
-0.12991,0.11368
-0.12975,0.11389
-0.1296,0.11409
-0.12944,0.11432
-0.12929,0.11452
-0.12913,0.11475
-0.12897,0.11497
-0.12882,0.11519
-0.12866,0.11542
-0.1285,0.11563
-0.12835,0.11586
-0.12819,0.11606
-0.12804,0.11628
-0.12788,0.11651
-0.12772,0.11672
-0.12757,0.11694
-0.12741,0.11715
-0.12726,0.11738
-0.1271,0.1176
-0.12694,0.11783
-0.12679,0.11807
-0.12663,0.11827
-0.12647,0.11849
-0.12632,0.11872
-0.12616,0.11894
-0.12601,0.11916
-0.12585,0.11937
-0.12569,0.11958
-0.12554,0.11981
-0.12538,0.12005
-0.12523,0.12026
-0.12507,0.12049
-0.12491,0.12071
-0.12476,0.12093
-0.1246,0.12115
-0.12445,0.12138
-0.12429,0.1216
-0.12413,0.1218
-0.12398,0.12203
-0.12382,0.12225
-0.12366,0.12247
-0.12351,0.12269
-0.12335,0.12292
-0.1232,0.12313
-0.12304,0.12335
-0.12288,0.12359
-0.12273,0.1238
-0.12257,0.12402
-0.12242,0.12423
-0.12226,0.12445
-0.1221,0.12467
-0.12195,0.12489
-0.12179,0.12512
-0.12163,0.12533
-0.12148,0.12555
-0.12132,0.12578
-0.12117,0.12599
-0.12101,0.12622
-0.12085,0.12643
-0.1207,0.12664
-0.12054,0.12686
-0.12039,0.12708
-0.12023,0.1273
-0.12007,0.12752
-0.11992,0.12775
-0.11976,0.12796
-0.1196,0.1282
-0.11945,0.12841
-0.11929,0.12864
-0.11914,0.12885
-0.11898,0.12907
-0.11882,0.12928
-0.11867,0.1295
-0.11851,0.12972
-0.11836,0.12994
-0.1182,0.13017
-0.11804,0.13039
-0.11789,0.13062
-0.11773,0.13085
-0.11757,0.13109
-0.11742,0.13131
-0.11726,0.13154
-0.11711,0.13176
-0.11695,0.13198
-0.11679,0.13221
-0.11664,0.13243
-0.11648,0.13266
-0.11633,0.13287
-0.11617,0.13311
-0.11601,0.13335
-0.11586,0.13359
-0.1157,0.13382
-0.11555,0.13406
-0.11539,0.1343
-0.11523,0.13454
-0.11508,0.13478
-0.11492,0.13501
-0.11476,0.13524
-0.11461,0.13547
-0.11445,0.13571
-0.1143,0.13596
-0.11414,0.1362
-0.11398,0.13644
-0.11383,0.1367
-0.11367,0.13695
-0.11352,0.1372
-0.11336,0.13746
-0.1132,0.13771
-0.11305,0.13796
-0.11289,0.1382
-0.11273,0.13846
-0.11258,0.13872
-0.11242,0.13897
-0.11227,0.13923
-0.11211,0.13949
-0.11195,0.13976
-0.1118,0.14002
-0.11164,0.14028
-0.11149,0.14056
-0.11133,0.14082
-0.11117,0.1411
-0.11102,0.14137
-0.11086,0.14165
-0.1107,0.14191
-0.11055,0.14219
-0.11039,0.14247
-0.11024,0.14275
-0.11008,0.14303
-0.10992,0.1433
-0.10977,0.1436
-0.10961,0.14388
-0.10946,0.14417
-0.1093,0.14446
-0.10914,0.14474
-0.10899,0.14504
-0.10883,0.14534
-0.10867,0.14564
-0.10852,0.14593
-0.10836,0.14623
-0.10821,0.14652
-0.10805,0.14683
-0.10789,0.14714
-0.10774,0.14744
-0.10758,0.14775
-0.10743,0.14805
-0.10727,0.14836
-0.10711,0.14868
-0.10696,0.14899
-0.1068,0.1493
-0.10664,0.14961
-0.10649,0.14992
-0.10633,0.15025
-0.10618,0.15057
-0.10602,0.15089
-0.10586,0.15121
-0.10571,0.15153
-0.10555,0.15186
-0.1054,0.1522
-0.10524,0.15253
-0.10508,0.15285
-0.10493,0.15318
-0.10477,0.15351
-0.10462,0.15384
-0.10446,0.15418
-0.1043,0.15451
-0.10415,0.15484
-0.10399,0.15517
-0.10383,0.15552
-0.10368,0.15586
-0.10352,0.15621
-0.10337,0.15655
-0.10321,0.15689
-0.10305,0.15724
-0.1029,0.15759
-0.10274,0.15794
-0.10259,0.15828
-0.10243,0.15863
-0.10227,0.15897
-0.10212,0.15932
-0.10196,0.15967
-0.1018,0.16002
-0.10165,0.16038
-0.10149,0.16072
-0.10134,0.16108
-0.10118,0.16144
-0.10102,0.1618
-0.10087,0.16216
-0.10071,0.16251
-0.10056,0.16288
-0.1004,0.16323
-0.10024,0.1636
-0.10009,0.16395
-0.099931,0.16431
-0.099775,0.16467
-0.099619,0.16503
-0.099462,0.1654
-0.099306,0.16575
-0.09915,0.16613
-0.098994,0.16649
-0.098838,0.16686
-0.098682,0.16723
-0.098526,0.16759
-0.098369,0.16796
-0.098213,0.16833
-0.098057,0.16871
-0.097901,0.16908
-0.097745,0.16944
-0.097589,0.1698
-0.097433,0.17017
-0.097276,0.17055
-0.09712,0.17092
-0.096964,0.17131
-0.096808,0.17168
-0.096652,0.17205
-0.096496,0.17242
-0.09634,0.1728
-0.096183,0.17319
-0.096027,0.17357
-0.095871,0.17395
-0.095715,0.17431
-0.095559,0.17469
-0.095403,0.17507
-0.095247,0.17546
-0.09509,0.17585
-0.094934,0.17623
-0.094778,0.17661
-0.094622,0.17699
-0.094466,0.17738
-0.09431,0.17777
-0.094154,0.17816
-0.093997,0.17856
-0.093841,0.17893
-0.093685,0.17932
-0.093529,0.17971
-0.093373,0.18011
-0.093217,0.1805
-0.093061,0.18089
-0.092904,0.18129
-0.092748,0.18168
-0.092592,0.18209
-0.092436,0.18248
-0.09228,0.18289
-0.092124,0.18329
-0.091968,0.18369
-0.091811,0.1841
-0.091655,0.18451
-0.091499,0.18492
-0.091343,0.18532
-0.091187,0.18573
-0.091031,0.18614
-0.090875,0.18655
-0.090718,0.18697
-0.090562,0.18739
-0.090406,0.18779
-0.09025,0.18821
-0.090094,0.18863
-0.089938,0.18905
-0.089782,0.18948
-0.089625,0.18991
-0.089469,0.19034
-0.089313,0.19076
-0.089157,0.1912
-0.089001,0.19163
-0.088845,0.19207
-0.088689,0.19251
-0.088532,0.19294
-0.088376,0.19339
-0.08822,0.19382
-0.088064,0.19427
-0.087908,0.1947
-0.087752,0.19516
-0.087596,0.19561
-0.087439,0.19606
-0.087283,0.19651
-0.087127,0.19696
-0.086971,0.19743
-0.086815,0.19789
-0.086659,0.19836
-0.086503,0.19883
-0.086346,0.19929
-0.08619,0.19977
-0.086034,0.20024
-0.085878,0.20073
-0.085722,0.20119
-0.085566,0.20168
-0.08541,0.20215
-0.085253,0.20263
-0.085097,0.20312
-0.084941,0.20361
-0.084785,0.2041
-0.084629,0.20459
-0.084473,0.20509
-0.084317,0.20559
-0.08416,0.20609
-0.084004,0.2066
-0.083848,0.20711
-0.083692,0.20762
-0.083536,0.20813
-0.08338,0.20865
-0.083224,0.20916
-0.083067,0.20968
-0.082911,0.2102
-0.082755,0.21072
-0.082599,0.21125
-0.082443,0.21178
-0.082287,0.21231
-0.082131,0.21284
-0.081975,0.21338
-0.081818,0.21393
-0.081662,0.21448
-0.081506,0.21502
-0.08135,0.21558
-0.081194,0.21613
-0.081038,0.21668
-0.080882,0.21724
-0.080725,0.2178
-0.080569,0.21836
-0.080413,0.21891
-0.080257,0.21948
-0.080101,0.22004
-0.079945,0.22062
-0.079789,0.22119
-0.079632,0.22177
-0.079476,0.22234
-0.07932,0.22293
-0.079164,0.22351
-0.079008,0.2241
-0.078852,0.2247
-0.078696,0.22529
-0.078539,0.2259
-0.078383,0.22648
-0.078227,0.22709
-0.078071,0.22768
-0.077915,0.22831
-0.077759,0.22891
-0.077603,0.22952
-0.077446,0.23013
-0.07729,0.23073
-0.077134,0.23136
-0.076978,0.23197
-0.076822,0.23261
-0.076666,0.23321
-0.07651,0.23385
-0.076353,0.23447
-0.076197,0.2351
-0.076041,0.23574
-0.075885,0.23638
-0.075729,0.23702
-0.075573,0.23766
-0.075417,0.23831
-0.07526,0.23896
-0.075104,0.23961
-0.074948,0.24026
-0.074792,0.24092
-0.074636,0.24157
-0.07448,0.24224
-0.074324,0.2429
-0.074167,0.24356
-0.074011,0.24422
-0.073855,0.24488
-0.073699,0.24556
-0.073543,0.24622
-0.073387,0.2469
-0.073231,0.24757
-0.073074,0.24825
-0.072918,0.24893
-0.072762,0.24963
-0.072606,0.25031
-0.07245,0.251
-0.072294,0.25169
-0.072138,0.25239
-0.071981,0.25309
-0.071825,0.25379
-0.071669,0.25449
-0.071513,0.25519
-0.071357,0.2559
-0.071201,0.2566
-0.071045,0.25732
-0.070888,0.25802
-0.070732,0.25874
-0.070576,0.25946
-0.07042,0.26018
-0.070264,0.26092
-0.070108,0.26163
-0.069952,0.26237
-0.069795,0.26309
-0.069639,0.26384
-0.069483,0.26458
-0.069327,0.26532
-0.069171,0.26606
-0.069015,0.26679
-0.068859,0.26755
-0.068702,0.26829
-0.068546,0.26906
-0.06839,0.2698
-0.068234,0.27056
-0.068078,0.27131
-0.067922,0.27207
-0.067766,0.27285
-0.067609,0.27362
-0.067453,0.2744
-0.067297,0.27516
-0.067141,0.27595
-0.066985,0.27673
-0.066829,0.27752
-0.066673,0.27831
-0.066516,0.27911
-0.06636,0.27991
-0.066204,0.2807
-0.066048,0.28151
-0.065892,0.2823
-0.065736,0.28312
-0.06558,0.28392
-0.065423,0.28475
-0.065267,0.28556
-0.065111,0.28638
-0.064955,0.2872
-0.064799,0.28802
-0.064643,0.28886
-0.064487,0.2897
-0.06433,0.29054
-0.064174,0.29138
-0.064018,0.29223
-0.063862,0.29307
-0.063706,0.29393
-0.06355,0.29479
-0.063394,0.29565
-0.063237,0.29652
-0.063081,0.29739
-0.062925,0.29825
-0.062769,0.29913
-0.062613,0.30001
-0.062457,0.3009
-0.062301,0.30179
-0.062144,0.30269
-0.061988,0.30359
-0.061832,0.30449
-0.061676,0.3054
-0.06152,0.30632
-0.061364,0.30724
-0.061208,0.30816
-0.061051,0.30909
-0.060895,0.31001
-0.060739,0.31094
-0.060583,0.31188
-0.060427,0.31283
-0.060271,0.31377
-0.060115,0.31472
-0.059958,0.31568
-0.059802,0.31664
-0.059646,0.31761
-0.05949,0.31858
-0.059334,0.31956
-0.059178,0.32053
-0.059022,0.32152
-0.058865,0.32251
-0.058709,0.32351
-0.058553,0.32451
-0.058397,0.32552
-0.058241,0.32652
-0.058085,0.32754
-0.057929,0.32856
-0.057773,0.32959
-0.057616,0.33062
-0.05746,0.33166
-0.057304,0.33271
-0.057148,0.33375
-0.056992,0.33481
-0.056836,0.33587
-0.05668,0.33693
-0.056523,0.338
-0.056367,0.33908
-0.056211,0.34015
-0.056055,0.34124
-0.055899,0.34233
-0.055743,0.34342
-0.055587,0.34452
-0.05543,0.34564
-0.055274,0.34675
-0.055118,0.34786
-0.054962,0.34899
-0.054806,0.35012
-0.05465,0.35126
-0.054494,0.35241
-0.054337,0.35356
-0.054181,0.35471
-0.054025,0.35587
-0.053869,0.35703
-0.053713,0.3582
-0.053557,0.35938
-0.053401,0.36056
-0.053244,0.36176
-0.053088,0.36294
-0.052932,0.36415
-0.052776,0.36534
-0.05262,0.36655
-0.052464,0.36777
-0.052308,0.369
-0.052151,0.37023
-0.051995,0.37147
-0.051839,0.3727
-0.051683,0.37394
-0.051527,0.3752
-0.051371,0.37646
-0.051215,0.37774
-0.051058,0.37901
-0.050902,0.3803
-0.050746,0.38157
-0.05059,0.38287
-0.050434,0.38416
-0.050278,0.38548
-0.050122,0.38678
-0.049965,0.38811
-0.049809,0.38942
-0.049653,0.39076
-0.049497,0.39208
-0.049341,0.39342
-0.049185,0.39478
-0.049029,0.39613
-0.048872,0.3975
-0.048716,0.39885
-0.04856,0.40023
-0.048404,0.4016
-0.048248,0.40299
-0.048092,0.40438
-0.047936,0.40579
-0.047779,0.40718
-0.047623,0.40861
-0.047467,0.41001
-0.047311,0.41144
-0.047155,0.41287
-0.046999,0.4143
-0.046843,0.41575
-0.046686,0.4172
-0.04653,0.41866
-0.046374,0.42012
-0.046218,0.4216
-0.046062,0.42307
-0.045906,0.42456
-0.04575,0.42605
-0.045593,0.42756
-0.045437,0.42905
-0.045281,0.43057
-0.045125,0.43208
-0.044969,0.43361
-0.044813,0.43514
-0.044657,0.43667
-0.0445,0.43822
-0.044344,0.43977
-0.044188,0.44133
-0.044032,0.4429
-0.043876,0.44447
-0.04372,0.44605
-0.043564,0.44764
-0.043407,0.44923
-0.043251,0.45084
-0.043095,0.45245
-0.042939,0.45407
-0.042783,0.45569
-0.042627,0.45732
-0.042471,0.45895
-0.042314,0.4606
-0.042158,0.46225
-0.042002,0.46391
-0.041846,0.46557
-0.04169,0.46725
-0.041534,0.46894
-0.041378,0.47062
-0.041221,0.47231
-0.041065,0.47401
-0.040909,0.47572
-0.040753,0.47745
-0.040597,0.47918
-0.040441,0.48091
-0.040285,0.48265
-0.040128,0.48439
-0.039972,0.48615
-0.039816,0.48791
-0.03966,0.48968
-0.039504,0.49146
-0.039348,0.49326
-0.039192,0.49505
-0.039035,0.49685
-0.038879,0.49866
-0.038723,0.50047
-0.038567,0.5023
-0.038411,0.50414
-0.038255,0.50599
-0.038099,0.50784
-0.037942,0.5097
-0.037786,0.51156
-0.03763,0.51343
-0.037474,0.51531
-0.037318,0.51721
-0.037162,0.5191
-0.037006,0.52103
-0.036849,0.52293
-0.036693,0.52486
-0.036537,0.52678
-0.036381,0.52872
-0.036225,0.53066
-0.036069,0.53263
-0.035913,0.53459
-0.035756,0.53657
-0.0356,0.53855
-0.035444,0.54054
-0.035288,0.54253
-0.035132,0.54454
-0.034976,0.54655
-0.03482,0.54858
-0.034664,0.55062
-0.034507,0.55265
-0.034351,0.5547
-0.034195,0.55675
-0.034039,0.55882
-0.033883,0.56088
-0.033727,0.56298
-0.033571,0.56506
-0.033414,0.56717
-0.033258,0.56927
-0.033102,0.57139
-0.032946,0.5735
-0.03279,0.57565
-0.032634,0.57778
-0.032478,0.57994
-0.032321,0.58209
-0.032165,0.58427
-0.032009,0.58643
-0.031853,0.58862
-0.031697,0.59081
-0.031541,0.59301
-0.031385,0.59522
-0.031228,0.59744
-0.031072,0.59967
-0.030916,0.6019
-0.03076,0.60414
-0.030604,0.60638
-0.030448,0.60865
-0.030292,0.61091
-0.030135,0.61319
-0.029979,0.61547
-0.029823,0.61777
-0.029667,0.62006
-0.029511,0.62239
-0.029355,0.62469
-0.029199,0.62703
-0.029042,0.62935
-0.028886,0.6317
-0.02873,0.63404
-0.028574,0.6364
-0.028418,0.63876
-0.028262,0.64113
-0.028106,0.6435
-0.027949,0.64589
-0.027793,0.64829
-0.027637,0.65069
-0.027481,0.65311
-0.027325,0.65553
-0.027169,0.65795
-0.027013,0.66039
-0.026856,0.66282
-0.0267,0.66527
-0.026544,0.66771
-0.026388,0.67017
-0.026232,0.67263
-0.026076,0.6751
-0.02592,0.67758
-0.025763,0.68006
-0.025607,0.68256
-0.025451,0.68505
-0.025295,0.68756
-0.025139,0.69007
-0.024983,0.69259
-0.024827,0.69511
-0.02467,0.69764
-0.024514,0.70017
-0.024358,0.7027
-0.024202,0.70524
-0.024046,0.70779
-0.02389,0.71034
-0.023734,0.7129
-0.023577,0.71547
-0.023421,0.71804
-0.023265,0.72061
-0.023109,0.72318
-0.022953,0.72576
-0.022797,0.72835
-0.022641,0.73093
-0.022484,0.73353
-0.022328,0.73613
-0.022172,0.73872
-0.022016,0.74133
-0.02186,0.74394
-0.021704,0.74655
-0.021548,0.74916
-0.021391,0.75177
-0.021235,0.75438
-0.021079,0.757
-0.020923,0.75962
-0.020767,0.76223
-0.020611,0.76486
-0.020455,0.76748
-0.020298,0.7701
-0.020142,0.77274
-0.019986,0.77536
-0.01983,0.77799
-0.019674,0.78061
-0.019518,0.78323
-0.019362,0.78586
-0.019205,0.78849
-0.019049,0.7911
-0.018893,0.79373
-0.018737,0.79634
-0.018581,0.79896
-0.018425,0.80158
-0.018269,0.8042
-0.018112,0.8068
-0.017956,0.80941
-0.0178,0.81201
-0.017644,0.81462
-0.017488,0.81721
-0.017332,0.81981
-0.017176,0.82239
-0.017019,0.82498
-0.016863,0.82756
-0.016707,0.83013
-0.016551,0.8327
-0.016395,0.83526
-0.016239,0.83781
-0.016083,0.84037
-0.015926,0.84291
-0.01577,0.84545
-0.015614,0.84798
-0.015458,0.85049
-0.015302,0.853
-0.015146,0.85551
-0.01499,0.858
-0.014833,0.86048
-0.014677,0.86296
-0.014521,0.86542
-0.014365,0.86789
-0.014209,0.87034
-0.014053,0.87277
-0.013897,0.87519
-0.01374,0.87761
-0.013584,0.87999
-0.013428,0.88239
-0.013272,0.88475
-0.013116,0.88711
-0.01296,0.88946
-0.012804,0.89179
-0.012647,0.89411
-0.012491,0.89643
-0.012335,0.8987
-0.012179,0.90098
-0.012023,0.90323
-0.011867,0.90547
-0.011711,0.90769
-0.011555,0.90991
-0.011398,0.91209
-0.011242,0.91427
-0.011086,0.91641
-0.01093,0.91856
-0.010774,0.92066
-0.010618,0.92276
-0.010462,0.92482
-0.010305,0.92689
-0.010149,0.92891
-0.0099931,0.93094
-0.0098369,0.93292
-0.0096808,0.9349
-0.0095247,0.93684
-0.0093685,0.93878
-0.0092124,0.94066
-0.0090562,0.94255
-0.0089001,0.9444
-0.0087439,0.94624
-0.0085878,0.94803
-0.0084317,0.94982
-0.0082755,0.95156
-0.0081194,0.9533
-0.0079632,0.95499
-0.0078071,0.95668
-0.007651,0.95832
-0.0074948,0.95996
-0.0073387,0.96154
-0.0071825,0.96312
-0.0070264,0.96465
-0.0068702,0.96616
-0.0067141,0.96763
-0.006558,0.96909
-0.0064018,0.9705
-0.0062457,0.97191
-0.0060895,0.97326
-0.0059334,0.9746
-0.0057773,0.97589
-0.0056211,0.97717
-0.005465,0.97839
-0.0053088,0.9796
-0.0051527,0.98076
-0.0049965,0.98191
-0.0048404,0.98302
-0.0046843,0.9841
-0.0045281,0.98514
-0.004372,0.98616
-0.0042158,0.98712
-0.0040597,0.98806
-0.0039035,0.98896
-0.0037474,0.98983
-0.0035913,0.99067
-0.0034351,0.99148
-0.003279,0.99224
-0.0031228,0.99299
-0.0029667,0.99368
-0.0028106,0.99434
-0.0026544,0.99496
-0.0024983,0.99554
-0.0023421,0.99609
-0.002186,0.99661
-0.0020298,0.99709
-0.0018737,0.99754
-0.0017176,0.99795
-0.0015614,0.99833
-0.0014053,0.99866
-0.0012491,0.99895
-0.001093,0.9992
-0.00093685,0.99943
-0.00078071,0.99961
-0.00062457,0.99976
-0.00046843,0.99988
-0.00031228,0.99996
-0.00015614,1
0,1
0.00015614,0.99996
0.00031228,0.99988
0.00046843,0.99976
0.00062457,0.99961
0.00078071,0.99943
0.00093685,0.9992
0.001093,0.99895
0.0012491,0.99866
0.0014053,0.99833
0.0015614,0.99795
0.0017176,0.99754
0.0018737,0.99709
0.0020298,0.99661
0.002186,0.99609
0.0023421,0.99554
0.0024983,0.99496
0.0026544,0.99434
0.0028106,0.99368
0.0029667,0.99299
0.0031228,0.99224
0.003279,0.99148
0.0034351,0.99067
0.0035913,0.98983
0.0037474,0.98896
0.0039035,0.98806
0.0040597,0.98712
0.0042158,0.98616
0.004372,0.98514
0.0045281,0.9841
0.0046843,0.98302
0.0048404,0.98191
0.0049965,0.98076
0.0051527,0.9796
0.0053088,0.97839
0.005465,0.97717
0.0056211,0.97589
0.0057773,0.9746
0.0059334,0.97326
0.0060895,0.97191
0.0062457,0.9705
0.0064018,0.96909
0.006558,0.96763
0.0067141,0.96616
0.0068702,0.96465
0.0070264,0.96312
0.0071825,0.96154
0.0073387,0.95996
0.0074948,0.95832
0.007651,0.95668
0.0078071,0.95499
0.0079632,0.9533
0.0081194,0.95156
0.0082755,0.94982
0.0084317,0.94803
0.0085878,0.94624
0.0087439,0.9444
0.0089001,0.94255
0.0090562,0.94066
0.0092124,0.93878
0.0093685,0.93684
0.0095247,0.9349
0.0096808,0.93292
0.0098369,0.93094
0.0099931,0.92891
0.010149,0.92689
0.010305,0.92482
0.010462,0.92276
0.010618,0.92066
0.010774,0.91856
0.01093,0.91641
0.011086,0.91427
0.011242,0.91209
0.011398,0.90991
0.011555,0.90769
0.011711,0.90547
0.011867,0.90323
0.012023,0.90098
0.012179,0.8987
0.012335,0.89643
0.012491,0.89411
0.012647,0.89179
0.012804,0.88946
0.01296,0.88711
0.013116,0.88475
0.013272,0.88239
0.013428,0.87999
0.013584,0.87761
0.01374,0.87519
0.013897,0.87277
0.014053,0.87034
0.014209,0.86789
0.014365,0.86542
0.014521,0.86296
0.014677,0.86048
0.014833,0.858
0.01499,0.85551
0.015146,0.853
0.015302,0.85049
0.015458,0.84798
0.015614,0.84545
0.01577,0.84291
0.015926,0.84037
0.016083,0.83781
0.016239,0.83526
0.016395,0.8327
0.016551,0.83013
0.016707,0.82756
0.016863,0.82498
0.017019,0.82239
0.017176,0.81981
0.017332,0.81721
0.017488,0.81462
0.017644,0.81201
0.0178,0.80941
0.017956,0.8068
0.018112,0.8042
0.018269,0.80158
0.018425,0.79896
0.018581,0.79634
0.018737,0.79373
0.018893,0.7911
0.019049,0.78849
0.019205,0.78586
0.019362,0.78323
0.019518,0.78061
0.019674,0.77799
0.01983,0.77536
0.019986,0.77274
0.020142,0.7701
0.020298,0.76748
0.020455,0.76486
0.020611,0.76223
0.020767,0.75962
0.020923,0.757
0.021079,0.75438
0.021235,0.75177
0.021391,0.74916
0.021548,0.74655
0.021704,0.74394
0.02186,0.74133
0.022016,0.73872
0.022172,0.73613
0.022328,0.73353
0.022484,0.73093
0.022641,0.72835
0.022797,0.72576
0.022953,0.72318
0.023109,0.72061
0.023265,0.71804
0.023421,0.71547
0.023577,0.7129
0.023734,0.71034
0.02389,0.70779
0.024046,0.70524
0.024202,0.7027
0.024358,0.70017
0.024514,0.69764
0.02467,0.69511
0.024827,0.69259
0.024983,0.69007
0.025139,0.68756
0.025295,0.68505
0.025451,0.68256
0.025607,0.68006
0.025763,0.67758
0.02592,0.6751
0.026076,0.67263
0.026232,0.67017
0.026388,0.66771
0.026544,0.66527
0.0267,0.66282
0.026856,0.66039
0.027013,0.65795
0.027169,0.65553
0.027325,0.65311
0.027481,0.65069
0.027637,0.64829
0.027793,0.64589
0.027949,0.6435
0.028106,0.64113
0.028262,0.63876
0.028418,0.6364
0.028574,0.63404
0.02873,0.6317
0.028886,0.62935
0.029042,0.62703
0.029199,0.62469
0.029355,0.62239
0.029511,0.62006
0.029667,0.61777
0.029823,0.61547
0.029979,0.61319
0.030135,0.61091
0.030292,0.60865
0.030448,0.60638
0.030604,0.60414
0.03076,0.6019
0.030916,0.59967
0.031072,0.59744
0.031228,0.59522
0.031385,0.59301
0.031541,0.59081
0.031697,0.58862
0.031853,0.58643
0.032009,0.58427
0.032165,0.58209
0.032321,0.57994
0.032478,0.57778
0.032634,0.57565
0.03279,0.5735
0.032946,0.57139
0.033102,0.56927
0.033258,0.56717
0.033414,0.56506
0.033571,0.56298
0.033727,0.56088
0.033883,0.55882
0.034039,0.55675
0.034195,0.5547
0.034351,0.55265
0.034507,0.55062
0.034664,0.54858
0.03482,0.54655
0.034976,0.54454
0.035132,0.54253
0.035288,0.54054
0.035444,0.53855
0.0356,0.53657
0.035756,0.53459
0.035913,0.53263
0.036069,0.53066
0.036225,0.52872
0.036381,0.52678
0.036537,0.52486
0.036693,0.52293
0.036849,0.52103
0.037006,0.5191
0.037162,0.51721
0.037318,0.51531
0.037474,0.51343
0.03763,0.51156
0.037786,0.5097
0.037942,0.50784
0.038099,0.50599
0.038255,0.50414
0.038411,0.5023
0.038567,0.50047
0.038723,0.49866
0.038879,0.49685
0.039035,0.49505
0.039192,0.49326
0.039348,0.49146
0.039504,0.48968
0.03966,0.48791
0.039816,0.48615
0.039972,0.48439
0.040128,0.48265
0.040285,0.48091
0.040441,0.47918
0.040597,0.47745
0.040753,0.47572
0.040909,0.47401
0.041065,0.47231
0.041221,0.47062
0.041378,0.46894
0.041534,0.46725
0.04169,0.46557
0.041846,0.46391
0.042002,0.46225
0.042158,0.4606
0.042314,0.45895
0.042471,0.45732
0.042627,0.45569
0.042783,0.45407
0.042939,0.45245
0.043095,0.45084
0.043251,0.44923
0.043407,0.44764
0.043564,0.44605
0.04372,0.44447
0.043876,0.4429
0.044032,0.44133
0.044188,0.43977
0.044344,0.43822
0.0445,0.43667
0.044657,0.43514
0.044813,0.43361
0.044969,0.43208
0.045125,0.43057
0.045281,0.42905
0.045437,0.42756
0.045593,0.42605
0.04575,0.42456
0.045906,0.42307
0.046062,0.4216
0.046218,0.42012
0.046374,0.41866
0.04653,0.4172
0.046686,0.41575
0.046843,0.4143
0.046999,0.41287
0.047155,0.41144
0.047311,0.41001
0.047467,0.40861
0.047623,0.40718
0.047779,0.40579
0.047936,0.40438
0.048092,0.40299
0.048248,0.4016
0.048404,0.40023
0.04856,0.39885
0.048716,0.3975
0.048872,0.39613
0.049029,0.39478
0.049185,0.39342
0.049341,0.39208
0.049497,0.39076
0.049653,0.38942
0.049809,0.38811
0.049965,0.38678
0.050122,0.38548
0.050278,0.38416
0.050434,0.38287
0.05059,0.38157
0.050746,0.3803
0.050902,0.37901
0.051058,0.37774
0.051215,0.37646
0.051371,0.3752
0.051527,0.37394
0.051683,0.3727
0.051839,0.37147
0.051995,0.37023
0.052151,0.369
0.052308,0.36777
0.052464,0.36655
0.05262,0.36534
0.052776,0.36415
0.052932,0.36294
0.053088,0.36176
0.053244,0.36056
0.053401,0.35938
0.053557,0.3582
0.053713,0.35703
0.053869,0.35587
0.054025,0.35471
0.054181,0.35356
0.054337,0.35241
0.054494,0.35126
0.05465,0.35012
0.054806,0.34899
0.054962,0.34786
0.055118,0.34675
0.055274,0.34564
0.05543,0.34452
0.055587,0.34342
0.055743,0.34233
0.055899,0.34124
0.056055,0.34015
0.056211,0.33908
0.056367,0.338
0.056523,0.33693
0.05668,0.33587
0.056836,0.33481
0.056992,0.33375
0.057148,0.33271
0.057304,0.33166
0.05746,0.33062
0.057616,0.32959
0.057773,0.32856
0.057929,0.32754
0.058085,0.32652
0.058241,0.32552
0.058397,0.32451
0.058553,0.32351
0.058709,0.32251
0.058865,0.32152
0.059022,0.32053
0.059178,0.31956
0.059334,0.31858
0.05949,0.31761
0.059646,0.31664
0.059802,0.31568
0.059958,0.31472
0.060115,0.31377
0.060271,0.31283
0.060427,0.31188
0.060583,0.31094
0.060739,0.31001
0.060895,0.30909
0.061051,0.30816
0.061208,0.30724
0.061364,0.30632
0.06152,0.3054
0.061676,0.30449
0.061832,0.30359
0.061988,0.30269
0.062144,0.30179
0.062301,0.3009
0.062457,0.30001
0.062613,0.29913
0.062769,0.29825
0.062925,0.29739
0.063081,0.29652
0.063237,0.29565
0.063394,0.29479
0.06355,0.29393
0.063706,0.29307
0.063862,0.29223
0.064018,0.29138
0.064174,0.29054
0.06433,0.2897
0.064487,0.28886
0.064643,0.28802
0.064799,0.2872
0.064955,0.28638
0.065111,0.28556
0.065267,0.28475
0.065423,0.28392
0.06558,0.28312
0.065736,0.2823
0.065892,0.28151
0.066048,0.2807
0.066204,0.27991
0.06636,0.27911
0.066516,0.27831
0.066673,0.27752
0.066829,0.27673
0.066985,0.27595
0.067141,0.27516
0.067297,0.2744
0.067453,0.27362
0.067609,0.27285
0.067766,0.27207
0.067922,0.27131
0.068078,0.27056
0.068234,0.2698
0.06839,0.26906
0.068546,0.26829
0.068702,0.26755
0.068859,0.26679
0.069015,0.26606
0.069171,0.26532
0.069327,0.26458
0.069483,0.26384
0.069639,0.26309
0.069795,0.26237
0.069952,0.26163
0.070108,0.26092
0.070264,0.26018
0.07042,0.25946
0.070576,0.25874
0.070732,0.25802
0.070888,0.25732
0.071045,0.2566
0.071201,0.2559
0.071357,0.25519
0.071513,0.25449
0.071669,0.25379
0.071825,0.25309
0.071981,0.25239
0.072138,0.25169
0.072294,0.251
0.07245,0.25031
0.072606,0.24963
0.072762,0.24893
0.072918,0.24825
0.073074,0.24757
0.073231,0.2469
0.073387,0.24622
0.073543,0.24556
0.073699,0.24488
0.073855,0.24422
0.074011,0.24356
0.074167,0.2429
0.074324,0.24224
0.07448,0.24157
0.074636,0.24092
0.074792,0.24026
0.074948,0.23961
0.075104,0.23896
0.07526,0.23831
0.075417,0.23766
0.075573,0.23702
0.075729,0.23638
0.075885,0.23574
0.076041,0.2351
0.076197,0.23447
0.076353,0.23385
0.07651,0.23321
0.076666,0.23261
0.076822,0.23197
0.076978,0.23136
0.077134,0.23073
0.07729,0.23013
0.077446,0.22952
0.077603,0.22891
0.077759,0.22831
0.077915,0.22768
0.078071,0.22709
0.078227,0.22648
0.078383,0.2259
0.078539,0.22529
0.078696,0.2247
0.078852,0.2241
0.079008,0.22351
0.079164,0.22293
0.07932,0.22234
0.079476,0.22177
0.079632,0.22119
0.079789,0.22062
0.079945,0.22004
0.080101,0.21948
0.080257,0.21891
0.080413,0.21836
0.080569,0.2178
0.080725,0.21724
0.080882,0.21668
0.081038,0.21613
0.081194,0.21558
0.08135,0.21502
0.081506,0.21448
0.081662,0.21393
0.081818,0.21338
0.081975,0.21284
0.082131,0.21231
0.082287,0.21178
0.082443,0.21125
0.082599,0.21072
0.082755,0.2102
0.082911,0.20968
0.083067,0.20916
0.083224,0.20865
0.08338,0.20813
0.083536,0.20762
0.083692,0.20711
0.083848,0.2066
0.084004,0.20609
0.08416,0.20559
0.084317,0.20509
0.084473,0.20459
0.084629,0.2041
0.084785,0.20361
0.084941,0.20312
0.085097,0.20263
0.085253,0.20215
0.08541,0.20168
0.085566,0.20119
0.085722,0.20073
0.085878,0.20024
0.086034,0.19977
0.08619,0.19929
0.086346,0.19883
0.086503,0.19836
0.086659,0.19789
0.086815,0.19743
0.086971,0.19696
0.087127,0.19651
0.087283,0.19606
0.087439,0.19561
0.087596,0.19516
0.087752,0.1947
0.087908,0.19427
0.088064,0.19382
0.08822,0.19339
0.088376,0.19294
0.088532,0.19251
0.088689,0.19207
0.088845,0.19163
0.089001,0.1912
0.089157,0.19076
0.089313,0.19034
0.089469,0.18991
0.089625,0.18948
0.089782,0.18905
0.089938,0.18863
0.090094,0.18821
0.09025,0.18779
0.090406,0.18739
0.090562,0.18697
0.090718,0.18655
0.090875,0.18614
0.091031,0.18573
0.091187,0.18532
0.091343,0.18492
0.091499,0.18451
0.091655,0.1841
0.091811,0.18369
0.091968,0.18329
0.092124,0.18289
0.09228,0.18248
0.092436,0.18209
0.092592,0.18168
0.092748,0.18129
0.092904,0.18089
0.093061,0.1805
0.093217,0.18011
0.093373,0.17971
0.093529,0.17932
0.093685,0.17893
0.093841,0.17856
0.093997,0.17816
0.094154,0.17777
0.09431,0.17738
0.094466,0.17699
0.094622,0.17661
0.094778,0.17623
0.094934,0.17585
0.09509,0.17546
0.095247,0.17507
0.095403,0.17469
0.095559,0.17431
0.095715,0.17395
0.095871,0.17357
0.096027,0.17319
0.096183,0.1728
0.09634,0.17242
0.096496,0.17205
0.096652,0.17168
0.096808,0.17131
0.096964,0.17092
0.09712,0.17055
0.097276,0.17017
0.097433,0.1698
0.097589,0.16944
0.097745,0.16908
0.097901,0.16871
0.098057,0.16833
0.098213,0.16796
0.098369,0.16759
0.098526,0.16723
0.098682,0.16686
0.098838,0.16649
0.098994,0.16613
0.09915,0.16575
0.099306,0.1654
0.099462,0.16503
0.099619,0.16467
0.099775,0.16431
0.099931,0.16395
0.10009,0.1636
0.10024,0.16323
0.1004,0.16288
0.10056,0.16251
0.10071,0.16216
0.10087,0.1618
0.10102,0.16144
0.10118,0.16108
0.10134,0.16072
0.10149,0.16038
0.10165,0.16002
0.1018,0.15967
0.10196,0.15932
0.10212,0.15897
0.10227,0.15863
0.10243,0.15828
0.10259,0.15794
0.10274,0.15759
0.1029,0.15724
0.10305,0.15689
0.10321,0.15655
0.10337,0.15621
0.10352,0.15586
0.10368,0.15552
0.10383,0.15517
0.10399,0.15484
0.10415,0.15451
0.1043,0.15418
0.10446,0.15384
0.10462,0.15351
0.10477,0.15318
0.10493,0.15285
0.10508,0.15253
0.10524,0.1522
0.1054,0.15186
0.10555,0.15153
0.10571,0.15121
0.10586,0.15089
0.10602,0.15057
0.10618,0.15025
0.10633,0.14992
0.10649,0.14961
0.10664,0.1493
0.1068,0.14899
0.10696,0.14868
0.10711,0.14836
0.10727,0.14805
0.10743,0.14775
0.10758,0.14744
0.10774,0.14714
0.10789,0.14683
0.10805,0.14652
0.10821,0.14623
0.10836,0.14593
0.10852,0.14564
0.10867,0.14534
0.10883,0.14504
0.10899,0.14474
0.10914,0.14446
0.1093,0.14417
0.10946,0.14388
0.10961,0.1436
0.10977,0.1433
0.10992,0.14303
0.11008,0.14275
0.11024,0.14247
0.11039,0.14219
0.11055,0.14191
0.1107,0.14165
0.11086,0.14137
0.11102,0.1411
0.11117,0.14082
0.11133,0.14056
0.11149,0.14028
0.11164,0.14002
0.1118,0.13976
0.11195,0.13949
0.11211,0.13923
0.11227,0.13897
0.11242,0.13872
0.11258,0.13846
0.11273,0.1382
0.11289,0.13796
0.11305,0.13771
0.1132,0.13746
0.11336,0.1372
0.11352,0.13695
0.11367,0.1367
0.11383,0.13644
0.11398,0.1362
0.11414,0.13596
0.1143,0.13571
0.11445,0.13547
0.11461,0.13524
0.11476,0.13501
0.11492,0.13478
0.11508,0.13454
0.11523,0.1343
0.11539,0.13406
0.11555,0.13382
0.1157,0.13359
0.11586,0.13335
0.11601,0.13311
0.11617,0.13287
0.11633,0.13266
0.11648,0.13243
0.11664,0.13221
0.11679,0.13198
0.11695,0.13176
0.11711,0.13154
0.11726,0.13131
0.11742,0.13109
0.11757,0.13085
0.11773,0.13062
0.11789,0.13039
0.11804,0.13017
0.1182,0.12994
0.11836,0.12972
0.11851,0.1295
0.11867,0.12928
0.11882,0.12907
0.11898,0.12885
0.11914,0.12864
0.11929,0.12841
0.11945,0.1282
0.1196,0.12796
0.11976,0.12775
0.11992,0.12752
0.12007,0.1273
0.12023,0.12708
0.12039,0.12686
0.12054,0.12664
0.1207,0.12643
0.12085,0.12622
0.12101,0.12599
0.12117,0.12578
0.12132,0.12555
0.12148,0.12533
0.12163,0.12512
0.12179,0.12489
0.12195,0.12467
0.1221,0.12445
0.12226,0.12423
0.12242,0.12402
0.12257,0.1238
0.12273,0.12359
0.12288,0.12335
0.12304,0.12313
0.1232,0.12292
0.12335,0.12269
0.12351,0.12247
0.12366,0.12225
0.12382,0.12203
0.12398,0.1218
0.12413,0.1216
0.12429,0.12138
0.12445,0.12115
0.1246,0.12093
0.12476,0.12071
0.12491,0.12049
0.12507,0.12026
0.12523,0.12005
0.12538,0.11981
0.12554,0.11958
0.12569,0.11937
0.12585,0.11916
0.12601,0.11894
0.12616,0.11872
0.12632,0.11849
0.12647,0.11827
0.12663,0.11807
0.12679,0.11783
0.12694,0.1176
0.1271,0.11738
0.12726,0.11715
0.12741,0.11694
0.12757,0.11672
0.12772,0.11651
0.12788,0.11628
0.12804,0.11606
0.12819,0.11586
0.12835,0.11563
0.1285,0.11542
0.12866,0.11519
0.12882,0.11497
0.12897,0.11475
0.12913,0.11452
0.12929,0.11432
0.12944,0.11409
0.1296,0.11389
0.12975,0.11368
0.12991,0.11346
0.13007,0.11327
0.13022,0.11303
0.13038,0.11284
0.13053,0.11261
0.13069,0.11241
0.13085,0.11219
0.131,0.11197
0.13116,0.11177
0.13132,0.11155
0.13147,0.11136
0.13163,0.11116
0.13178,0.11096
0.13194,0.11076
0.1321,0.11056
0.13225,0.11036
0.13241,0.11015
0.13256,0.10995
0.13272,0.10974
0.13288,0.10953
0.13303,0.10935
0.13319,0.10914
0.13335,0.10897
0.1335,0.10878
0.13366,0.10859
0.13381,0.1084
0.13397,0.10822
0.13413,0.10803
0.13428,0.10783
0.13444,0.10764
0.13459,0.10746
0.13475,0.10727
0.13491,0.10709
0.13506,0.10692
0.13522,0.10673
0.13538,0.10656
0.13553,0.10639
0.13569,0.10622
0.13584,0.10605
0.136,0.10587
0.13616,0.1057
0.13631,0.10553
0.13647,0.10536
0.13662,0.10519
0.13678,0.10502
0.13694,0.10486
0.13709,0.1047
0.13725,0.10454
0.1374,0.10438
0.13756,0.10421
0.13772,0.10405
0.13787,0.1039
0.13803,0.10375
0.13819,0.1036
0.13834,0.10344
0.1385,0.1033
0.13865,0.10314
0.13881,0.103
0.13897,0.10284
0.13912,0.10267
0.13928,0.10253
0.13943,0.10239
0.13959,0.10225
0.13975,0.10211
0.1399,0.10196
0.14006,0.10183
0.14022,0.10169
0.14037,0.10155
0.14053,0.1014
0.14068,0.10125
0.14084,0.10112
0.141,0.10098
0.14115,0.10084
0.14131,0.10071
0.14146,0.10058
0.14162,0.10045
0.14178,0.10032
0.14193,0.10018
0.14209,0.10004
0.14225,0.099906
0.1424,0.099763
0.14256,0.099638
0.14271,0.099495
0.14287,0.099369
0.14303,0.09924
0.14318,0.099107
0.14334,0.098997
0.14349,0.098848
0.14365,0.098724
0.14381,0.098584
0.14396,0.098455
0.14412,0.098329
0.14428,0.098177
0.14443,0.098052
0.14459,0.097921
0.14474,0.097792
0.1449,0.097675
0.14506,0.097522
0.14521,0.097422
0.14537,0.097274
0.14552,0.097153
0.14568,0.097011
0.14584,0.096862
0.14599,0.096744
0.14615,0.096588
0.1463,0.096457
0.14646,0.096333
0.14662,0.096197
0.14677,0.096078
0.14693,0.09593
0.14709,0.0958
0.14724,0.095664
0.1474,0.095518
0.14755,0.095384
0.14771,0.095229
0.14787,0.095108
0.14802,0.094968
0.14818,0.094825
0.14833,0.094685
0.14849,0.094539
0.14865,0.094403
0.1488,0.09426
0.14896,0.094109
0.14912,0.093975
0.14927,0.093829
0.14943,0.09369
0.14958,0.093544
0.14974,0.093397
0.1499,0.093244
0.15005,0.093093
0.15021,0.092953
0.15036,0.092809
0.15052,0.09266
0.15068,0.092512
0.15083,0.092364
0.15099,0.092218
0.15115,0.09207
0.1513,0.091907
0.15146,0.091748
0.15161,0.091606
0.15177,0.091452
0.15193,0.091309
0.15208,0.091153
0.15224,0.090999
0.15239,0.090865
0.15255,0.0907
0.15271,0.090549
0.15286,0.090385
0.15302,0.090227
0.15318,0.090078
0.15333,0.089915
0.15349,0.08977
0.15364,0.089618
0.1538,0.089469
0.15396,0.089325
0.15411,0.089163
0.15427,0.089021
0.15442,0.088847
0.15458,0.0887
0.15474,0.088538
0.15489,0.088382
0.15505,0.088241
0.15521,0.08808
0.15536,0.08794
0.15552,0.087792
0.15567,0.087635
0.15583,0.087498
0.15599,0.087325
0.15614,0.087185
0.1563,0.087029
0.15645,0.086881
0.15661,0.086746
0.15677,0.086586
0.15692,0.086452
0.15708,0.086312
0.15723,0.086166
0.15739,0.086017
0.15755,0.085862
0.1577,0.085726
0.15786,0.085582
0.15802,0.08544
0.15817,0.085304
0.15833,0.085164
0.15848,0.085042
0.15864,0.084902
0.1588,0.084767
0.15895,0.08463
0.15911,0.084494
0.15926,0.084364
0.15942,0.084233
0.15958,0.084103
0.15973,0.083973
0.15989,0.08385
0.16005,0.083727
0.1602,0.083597
0.16036,0.083475
0.16051,0.083347
0.16067,0.083235
0.16083,0.083123
0.16098,0.082993
0.16114,0.082884
0.16129,0.082767
0.16145,0.082653
0.16161,0.082539
0.16176,0.082417
0.16192,0.082317
0.16208,0.082214
0.16223,0.082106
0.16239,0.081998
0.16254,0.081887
0.1627,0.081788
0.16286,0.081683
0.16301,0.081574
0.16317,0.081477
0.16332,0.081381
0.16348,0.081299
0.16364,0.081195
0.16379,0.081105
0.16395,0.081002
0.16411,0.080904
0.16426,0.08082
0.16442,0.080715
0.16457,0.080624
0.16473,0.080549
0.16489,0.080459
0.16504,0.080389
0.1652,0.080283
0.16535,0.080208
0.16551,0.080119
0.16567,0.08003
0.16582,0.079951
0.16598,0.079855
0.16613,0.079791
0.16629,0.079716
0.16645,0.079624
0.1666,0.079558
0.16676,0.079459
0.16692,0.079395
0.16707,0.07931
0.16723,0.079217
0.16738,0.079159
0.16754,0.079071
0.1677,0.079011
0.16785,0.078935
0.16801,0.078846
0.16816,0.078786
0.16832,0.078697
0.16848,0.078619
0.16863,0.078544
0.16879,0.078456
0.16895,0.078397
0.1691,0.078312
0.16926,0.078242
0.16941,0.078167
0.16957,0.078081
0.16973,0.078015
0.16988,0.077927
0.17004,0.077845
0.17019,0.07778
0.17035,0.077695
0.17051,0.077624
0.17066,0.077542
0.17082,0.077461
0.17098,0.077385
0.17113,0.077286
0.17129,0.077212
0.17144,0.077132
0.1716,0.077043
0.17176,0.076961
0.17191,0.076884
0.17207,0.076795
0.17222,0.076706
0.17238,0.076615
0.17254,0.076536
0.17269,0.076442
0.17285,0.076359
0.17301,0.076262
0.17316,0.076179
0.17332,0.07608
0.17347,0.075984
0.17363,0.075892
0.17379,0.07579
0.17394,0.075696
0.1741,0.075616
0.17425,0.075503
0.17441,0.075411
0.17457,0.075304
0.17472,0.075203
0.17488,0.075107
0.17504,0.074991
0.17519,0.074902
0.17535,0.074802
0.1755,0.074691
0.17566,0.07459
0.17582,0.074467
0.17597,0.074361
0.17613,0.07426
0.17628,0.074132
0.17644,0.074038
0.1766,0.073932
0.17675,0.073823
0.17691,0.073707
0.17706,0.073584
0.17722,0.073466
0.17738,0.073357
0.17753,0.073237
0.17769,0.073126
0.17785,0.073009
0.178,0.072899
0.17816,0.072783
0.17831,0.07265
0.17847,0.07253
0.17863,0.072411
0.17878,0.072292
0.17894,0.072178
0.17909,0.072062
0.17925,0.071943
0.17941,0.071835
0.17956,0.071697
0.17972,0.07157
0.17988,0.071453
0.18003,0.071334
0.18019,0.071214
0.18034,0.071094
0.1805,0.070974
0.18066,0.070863
0.18081,0.070736
0.18097,0.070608
0.18112,0.07049
0.18128,0.070374
0.18144,0.070258
0.18159,0.070143
0.18175,0.070031
0.18191,0.069916
0.18206,0.069798
0.18222,0.069675
0.18237,0.06956
0.18253,0.069443
0.18269,0.069331
0.18284,0.069224
0.183,0.069111
0.18315,0.069006
0.18331,0.068894
0.18347,0.06878
0.18362,0.068677
0.18378,0.068564
0.18394,0.068464
0.18409,0.06837
0.18425,0.068261
0.1844,0.068165
0.18456,0.068062
0.18472,0.06796
0.18487,0.067864
0.18503,0.067759
0.18518,0.06767
0.18534,0.067581
0.1855,0.067487
0.18565,0.067399
0.18581,0.067306
0.18597,0.067217
0.18612,0.067136
0.18628,0.067049
0.18643,0.066971
0.18659,0.066887
0.18675,0.066806
0.1869,0.066731
0.18706,0.066644
0.18721,0.066579
0.18737,0.066506
0.18753,0.06643
0.18768,0.066358
0.18784,0.06629
0.18799,0.066218
0.18815,0.066161
0.18831,0.066085
0.18846,0.066027
0.18862,0.065975
0.18878,0.065911
0.18893,0.065849
0.18909,0.065783
0.18924,0.065729
0.1894,0.065671
0.18956,0.065621
0.18971,0.065574
0.18987,0.065529
0.19002,0.065471
0.19018,0.065421
0.19034,0.065358
0.19049,0.065319
0.19065,0.065285
0.19081,0.065232
0.19096,0.065192
0.19112,0.065154
0.19127,0.065108
0.19143,0.065054
0.19159,0.065009
0.19174,0.064966
0.1919,0.064939
0.19205,0.064895
0.19221,0.064861
0.19237,0.064823
0.19252,0.064785
0.19268,0.064735
0.19284,0.064689
0.19299,0.06467
0.19315,0.064635
0.1933,0.064594
0.19346,0.06456
0.19362,0.064524
0.19377,0.064482
0.19393,0.064432
0.19408,0.064393
0.19424,0.064369
0.1944,0.064321
0.19455,0.064288
0.19471,0.064259
0.19487,0.064208
0.19502,0.06417
0.19518,0.064124
0.19533,0.06408
0.19549,0.064051
0.19565,0.064008
0.1958,0.063969
0.19596,0.063924
0.19611,0.063871
0.19627,0.063828
0.19643,0.063772
0.19658,0.063722
0.19674,0.063693
0.19689,0.063636
0.19705,0.063579
0.19721,0.063534
0.19736,0.063477
0.19752,0.063421
0.19768,0.063367
0.19783,0.063311
0.19799,0.063264
0.19814,0.063191
0.1983,0.063133
0.19846,0.063078
0.19861,0.063018
0.19877,0.062941
0.19892,0.062881
0.19908,0.062809
0.19924,0.062744
0.19939,0.062677
0.19955,0.062601
0.19971,0.06254
0.19986,0.06246
0.20002,0.062373
0.20017,0.062305
0.20033,0.062222
0.20049,0.062148
0.20064,0.062069
0.2008,0.061982
0.20095,0.061904
0.20111,0.061816
0.20127,0.061715
0.20142,0.061633
0.20158,0.061546
0.20174,0.061463
0.20189,0.061371
0.20205,0.061283
0.2022,0.061177
0.20236,0.06107
0.20252,0.060986
0.20267,0.060882
0.20283,0.060796
0.20298,0.060701
0.20314,0.060591
0.2033,0.06048
0.20345,0.060379
0.20361,0.060271
0.20377,0.060182
0.20392,0.060079
0.20408,0.059967
0.20423,0.059871
0.20439,0.059756
0.20455,0.059643
0.2047,0.059542
0.20486,0.059423
0.20501,0.059328
0.20517,0.05922
0.20533,0.059107
0.20548,0.058999
0.20564,0.058883
0.2058,0.058758
0.20595,0.058661
0.20611,0.058557
0.20626,0.05845
0.20642,0.058349
0.20658,0.05823
0.20673,0.058117
0.20689,0.058002
0.20704,0.057903
0.2072,0.057813
0.20736,0.057702
0.20751,0.057592
0.20767,0.057488
0.20782,0.057379
0.20798,0.057265
0.20814,0.057176
0.20829,0.057083
0.20845,0.056984
0.20861,0.056881
0.20876,0.05677
0.20892,0.05669
0.20907,0.056591
0.20923,0.056495
0.20939,0.056418
0.20954,0.056327
0.2097,0.056242
0.20985,0.056139
0.21001,0.056059
0.21017,0.055983
0.21032,0.055902
0.21048,0.055817
0.21064,0.055747
0.21079,0.055679
0.21095,0.055585
0.2111,0.055526
0.21126,0.055456
0.21142,0.055388
0.21157,0.055324
0.21173,0.055258
0.21188,0.055208
0.21204,0.055141
0.2122,0.055089
0.21235,0.055036
0.21251,0.054975
0.21267,0.05493
0.21282,0.05488
0.21298,0.054843
0.21313,0.054798
0.21329,0.054758
0.21345,0.054707
0.2136,0.054674
0.21376,0.054637
0.21391,0.05461
0.21407,0.054586
0.21423,0.05455
0.21438,0.054522
0.21454,0.054481
0.2147,0.054465
0.21485,0.054453
0.21501,0.054432
0.21516,0.054417
0.21532,0.054395
0.21548,0.054357
0.21563,0.054356
0.21579,0.05435
0.21594,0.054336
0.2161,0.054336
0.21626,0.054315
0.21641,0.05429
0.21657,0.054296
0.21672,0.054279
0.21688,0.054282
0.21704,0.054285
0.21719,0.054275
0.21735,0.054266
0.21751,0.054252
0.21766,0.054249
0.21782,0.054261
0.21797,0.054261
0.21813,0.054247
0.21829,0.054258
0.21844,0.054244
0.2186,0.054224
0.21875,0.054233
0.21891,0.054237
0.21907,0.054235
0.21922,0.054233
0.21938,0.054202
0.21954,0.0542
0.21969,0.054195
0.21985,0.054191
0.22,0.054201
0.22016,0.054176
0.22032,0.054157
0.22047,0.054152
0.22063,0.054137
0.22078,0.054125
0.22094,0.054119
0.2211,0.054107
0.22125,0.054077
0.22141,0.054047
0.22157,0.054034
0.22172,0.054022
0.22188,0.053994
0.22203,0.053959
0.22219,0.053936
0.22235,0.053908
0.2225,0.053868
0.22266,0.053844
0.22281,0.053814
0.22297,0.053767
0.22313,0.053738
0.22328,0.053694
0.22344,0.053648
0.2236,0.05361
0.22375,0.053562
0.22391,0.05352
0.22406,0.053474
0.22422,0.053407
0.22438,0.053369
0.22453,0.053312
0.22469,0.053238
0.22484,0.053193
0.225,0.053134
0.22516,0.053068
0.22531,0.053007
0.22547,0.052944
0.22563,0.052858
0.22578,0.052795
0.22594,0.052731
0.22609,0.05266
0.22625,0.052576
0.22641,0.052502
0.22656,0.052423
0.22672,0.052334
0.22687,0.052269
0.22703,0.052184
0.22719,0.052091
0.22734,0.052012
0.2275,0.051919
0.22765,0.051818
0.22781,0.051751
0.22797,0.051658
0.22812,0.051551
0.22828,0.051469
0.22844,0.051362
0.22859,0.051252
0.22875,0.051181
0.2289,0.051088
0.22906,0.050974
0.22922,0.05088
0.22937,0.050765
0.22953,0.050662
0.22968,0.050581
0.22984,0.050481
0.23,0.050367
0.23015,0.050264
0.23031,0.050139
0.23047,0.050046
0.23062,0.049969
0.23078,0.049848
0.23093,0.049733
0.23109,0.049625
0.23125,0.049509
0.2314,0.049417
0.23156,0.049334
0.23171,0.049205
0.23187,0.04909
0.23203,0.048998
0.23218,0.048888
0.23234,0.04879
0.2325,0.048699
0.23265,0.048591
0.23281,0.048477
0.23296,0.048375
0.23312,0.04828
0.23328,0.048191
0.23343,0.048093
0.23359,0.047984
0.23374,0.047885
0.2339,0.047785
0.23406,0.047701
0.23421,0.047621
0.23437,0.047516
0.23453,0.047424
0.23468,0.04735
0.23484,0.047262
0.23499,0.047176
0.23515,0.047109
0.23531,0.047026
0.23546,0.046939
0.23562,0.046873
0.23577,0.046803
0.23593,0.046728
0.23609,0.046663
0.23624,0.046603
0.2364,0.046529
0.23655,0.046467
0.23671,0.046426
0.23687,0.046363
0.23702,0.046312
0.23718,0.046278
0.23734,0.046235
0.23749,0.04618
0.23765,0.046157
0.2378,0.046116
0.23796,0.04608
0.23812,0.046071
0.23827,0.046039
0.23843,0.046002
0.23858,0.045992
0.23874,0.045988
0.2389,0.045968
0.23905,0.045974
0.23921,0.045954
0.23937,0.045944
0.23952,0.045971
0.23968,0.045981
0.23983,0.04598
0.23999,0.045999
0.24015,0.046004
0.2403,0.04602
0.24046,0.046072
0.24061,0.046088
0.24077,0.046104
0.24093,0.046149
0.24108,0.046176
0.24124,0.046215
0.2414,0.046275
0.24155,0.046312
0.24171,0.046337
0.24186,0.046399
0.24202,0.046447
0.24218,0.046508
0.24233,0.046573
0.24249,0.046608
0.24264,0.046659
0.2428,0.046734
0.24296,0.046807
0.24311,0.046865
0.24327,0.046923
0.24343,0.046971
0.24358,0.047052
0.24374,0.047138
0.24389,0.047188
0.24405,0.047252
0.24421,0.047314
0.24436,0.047381
0.24452,0.047463
0.24467,0.047532
0.24483,0.047577
0.24499,0.047637
0.24514,0.047715
0.2453,0.04777
0.24546,0.047842
0.24561,0.047889
0.24577,0.047927
0.24592,0.047998
0.24608,0.048059
0.24624,0.048102
0.24639,0.048147
0.24655,0.048197
0.2467,0.048226
0.24686,0.048284
0.24702,0.048329
0.24717,0.048332
0.24733,0.048371
0.24748,0.0484
0.24764,0.048415
0.2478,0.04843
0.24795,0.04845
0.24811,0.048446
0.24827,0.048442
0.24842,0.048466
0.24858,0.048454
0.24873,0.048441
0.24889,0.048435
0.24905,0.048419
0.2492,0.048395
0.24936,0.048368
0.24951,0.048343
0.24967,0.048289
0.24983,0.048252
0.24998,0.048205
0.25014,0.048147
0.2503,0.048087

==> converge/full/0.csv <==
x,e
0,0
0.00015614,0.88849
0.00031228,0.88861
0.00046843,0.88886
0.00062457,0.88924
0.00078071,0.88973
0.00093685,0.89035
0.001093,0.89109
0.0012491,0.89195
0.0014053,0.89293
0.0015614,0.89402
0.0017176,0.89523
0.0018737,0.89655
0.0020298,0.89798
0.002186,0.89952
0.0023421,0.90116
0.0024983,0.90291
0.0026544,0.90475
0.0028106,0.90669
0.0029667,0.90872
0.0031228,0.91084
0.003279,0.91304
0.0034351,0.91533
0.0035913,0.91769
0.0037474,0.92012
0.0039035,0.92261
0.0040597,0.92517
0.0042158,0.92779
0.004372,0.93046
0.0045281,0.93317
0.0046843,0.93593
0.0048404,0.93872
0.0049965,0.94154
0.0051527,0.94439
0.0053088,0.94725
0.005465,0.95013
0.0056211,0.95302
0.0057773,0.9559
0.0059334,0.95878
0.0060895,0.96165
0.0062457,0.9645
0.0064018,0.96733
0.006558,0.97013
0.0067141,0.97288
0.0068702,0.9756
0.0070264,0.97826
0.0071825,0.98087
0.0073387,0.98342
0.0074948,0.98589
0.007651,0.98829
0.0078071,0.99061
0.0079632,0.99284
0.0081194,0.99497
0.0082755,0.997
0.0084317,0.99892
0.0085878,1.0007
0.0087439,1.0024
0.0089001,1.004
0.0090562,1.0054
0.0092124,1.0067
0.0093685,1.0078
0.0095247,1.0088
0.0096808,1.0097
0.0098369,1.0103
0.0099931,1.0108
0.010149,1.0112
0.010305,1.0113
0.010462,1.0113
0.010618,1.0111
0.010774,1.0107
0.01093,1.0101
0.011086,1.0093
0.011242,1.0084
0.011398,1.0072
0.011555,1.0058
0.011711,1.0041
0.011867,1.0023
0.012023,1.0003
0.012179,0.99799
0.012335,0.99551
0.012491,0.9928
0.012647,0.98986
0.012804,0.9867
0.01296,0.98331
0.013116,0.9797
0.013272,0.97586
0.013428,0.9718
0.013584,0.9675
0.01374,0.96299
0.013897,0.95825
0.014053,0.95328
0.014209,0.9481
0.014365,0.9427
0.014521,0.93709
0.014677,0.93126
0.014833,0.92522
0.01499,0.91899
0.015146,0.91255
0.015302,0.90591
0.015458,0.89909
0.015614,0.89209
0.01577,0.8849
0.015926,0.87755
0.016083,0.87003
0.016239,0.86236
0.016395,0.85455
0.016551,0.84659
0.016707,0.83851
0.016863,0.8303
0.017019,0.82199
0.017176,0.81358
0.017332,0.80509
0.017488,0.79652
0.017644,0.78789
0.0178,0.77922
0.017956,0.77051
0.018112,0.76178
0.018269,0.75305
0.018425,0.74434
0.018581,0.73565
0.018737,0.72701
0.018893,0.71843
0.019049,0.70994
0.019205,0.70154
0.019362,0.69327
0.019518,0.68514
0.019674,0.67717
0.01983,0.66938
0.019986,0.66179
0.020142,0.65443
0.020298,0.64731
0.020455,0.64045
0.020611,0.63389
0.020767,0.62763
0.020923,0.6217
0.021079,0.61612
0.021235,0.6109
0.021391,0.60608
0.021548,0.60166
0.021704,0.59766
0.02186,0.5941
0.022016,0.59098
0.022172,0.58833
0.022328,0.58615
0.022484,0.58444
0.022641,0.58322
0.022797,0.58249
0.022953,0.58225
0.023109,0.5825
0.023265,0.58323
0.023421,0.58444
0.023577,0.58613
0.023734,0.58827
0.02389,0.59087
0.024046,0.59391
0.024202,0.59737
0.024358,0.60124
0.024514,0.6055
0.02467,0.61012
0.024827,0.6151
0.024983,0.62041
0.025139,0.62604
0.025295,0.63194
0.025451,0.63812
0.025607,0.64454
0.025763,0.65119
0.02592,0.65804
0.026076,0.66507
0.026232,0.67225
0.026388,0.67958
0.026544,0.68703
0.0267,0.69458
0.026856,0.7022
0.027013,0.70989
0.027169,0.71762
0.027325,0.72538
0.027481,0.73315
0.027637,0.74091
0.027793,0.74865
0.027949,0.75635
0.028106,0.764
0.028262,0.77159
0.028418,0.7791
0.028574,0.78652
0.02873,0.79383
0.028886,0.80103
0.029042,0.80811
0.029199,0.81506
0.029355,0.82186
0.029511,0.8285
0.029667,0.83499
0.029823,0.84131
0.029979,0.84745
0.030135,0.8534
0.030292,0.85917
0.030448,0.86474
0.030604,0.8701
0.03076,0.87526
0.030916,0.88021
0.031072,0.88493
0.031228,0.88944
0.031385,0.89372
0.031541,0.89777
0.031697,0.90158
0.031853,0.90517
0.032009,0.90851
0.032165,0.91162
0.032321,0.91448
0.032478,0.9171
0.032634,0.91947
0.03279,0.9216
0.032946,0.92348
0.033102,0.92511
0.033258,0.9265
0.033414,0.92764
0.033571,0.92853
0.033727,0.92918
0.033883,0.92957
0.034039,0.92973
0.034195,0.92964
0.034351,0.9293
0.034507,0.92873
0.034664,0.92791
0.03482,0.92686
0.034976,0.92557
0.035132,0.92405
0.035288,0.92229
0.035444,0.92031
0.0356,0.9181
0.035756,0.91567
0.035913,0.91301
0.036069,0.91014
0.036225,0.90705
0.036381,0.90376
0.036537,0.90025
0.036693,0.89654
0.036849,0.89263
0.037006,0.88852
0.037162,0.88422
0.037318,0.87973
0.037474,0.87505
0.03763,0.87019
0.037786,0.86516
0.037942,0.85995
0.038099,0.85457
0.038255,0.84903
0.038411,0.84333
0.038567,0.83748
0.038723,0.83147
0.038879,0.82532
0.039035,0.81903
0.039192,0.8126
0.039348,0.80604
0.039504,0.79936
0.03966,0.79255
0.039816,0.78563
0.039972,0.77859
0.040128,0.77145
0.040285,0.76421
0.040441,0.75687
0.040597,0.74944
0.040753,0.74193
0.040909,0.73434
0.041065,0.72667
0.041221,0.71894
0.041378,0.71114
0.041534,0.70329
0.04169,0.69538
0.041846,0.68743
0.042002,0.67944
0.042158,0.67142
0.042314,0.66337
0.042471,0.6553
0.042627,0.64721
0.042783,0.63912
0.042939,0.63102
0.043095,0.62293
0.043251,0.61485
0.043407,0.60679
0.043564,0.59876
0.04372,0.59076
0.043876,0.5828
0.044032,0.57488
0.044188,0.56702
0.044344,0.55923
0.0445,0.5515
0.044657,0.54386
0.044813,0.5363
0.044969,0.52884
0.045125,0.52148
0.045281,0.51424
0.045437,0.50712
0.045593,0.50013
0.04575,0.49328
0.045906,0.48659
0.046062,0.48005
0.046218,0.47368
0.046374,0.4675
0.04653,0.4615
0.046686,0.4557
0.046843,0.45012
0.046999,0.44475
0.047155,0.43961
0.047311,0.43472
0.047467,0.43007
0.047623,0.42568
0.047779,0.42156
0.047936,0.41771
0.048092,0.41415
0.048248,0.41089
0.048404,0.40792
0.04856,0.40526
0.048716,0.40291
0.048872,0.40089
0.049029,0.39918
0.049185,0.3978
0.049341,0.39674
0.049497,0.39602
0.049653,0.39563
0.049809,0.39556
0.049965,0.39583
0.050122,0.39642
0.050278,0.39733
0.050434,0.39857
0.05059,0.40012
0.050746,0.40197
0.050902,0.40413
0.051058,0.40659
0.051215,0.40933
0.051371,0.41235
0.051527,0.41564
0.051683,0.41919
0.051839,0.423
0.051995,0.42705
0.052151,0.43133
0.052308,0.43584
0.052464,0.44056
0.05262,0.44549
0.052776,0.45061
0.052932,0.45593
0.053088,0.46141
0.053244,0.46707
0.053401,0.47289
0.053557,0.47885
0.053713,0.48496
0.053869,0.49121
0.054025,0.49758
0.054181,0.50407
0.054337,0.51068
0.054494,0.51739
0.05465,0.5242
0.054806,0.5311
0.054962,0.53809
0.055118,0.54516
0.055274,0.5523
0.05543,0.55952
0.055587,0.5668
0.055743,0.57414
0.055899,0.58153
0.056055,0.58898
0.056211,0.59647
0.056367,0.60401
0.056523,0.61158
0.05668,0.61919
0.056836,0.62684
0.056992,0.63451
0.057148,0.64221
0.057304,0.64993
0.05746,0.65767
0.057616,0.66543
0.057773,0.6732
0.057929,0.68099
0.058085,0.68879
0.058241,0.6966
0.058397,0.70441
0.058553,0.71223
0.058709,0.72005
0.058865,0.72787
0.059022,0.73569
0.059178,0.74351
0.059334,0.75133
0.05949,0.75914
0.059646,0.76694
0.059802,0.77474
0.059958,0.78252
0.060115,0.7903
0.060271,0.79807
0.060427,0.80582
0.060583,0.81356
0.060739,0.82129
0.060895,0.829
0.061051,0.8367
0.061208,0.84438
0.061364,0.85205
0.06152,0.85969
0.061676,0.86732
0.061832,0.87493
0.061988,0.88252
0.062144,0.89009
0.062301,0.89763
0.062457,0.90516
0.062613,0.91267
0.062769,0.92015
0.062925,0.92761
0.063081,0.93505
0.063237,0.94246
0.063394,0.94986
0.06355,0.95722
0.063706,0.96457
0.063862,0.97189
0.064018,0.97918
0.064174,0.98645
0.06433,0.99369
0.064487,1.0009
0.064643,1.0081
0.064799,1.0153
0.064955,1.0224
0.065111,1.0295
0.065267,1.0366
0.065423,1.0437
0.06558,1.0507
0.065736,1.0577
0.065892,1.0647
0.066048,1.0717
0.066204,1.0786
0.06636,1.0855
0.066516,1.0924
0.066673,1.0992
0.066829,1.106
0.066985,1.1128
0.067141,1.1196
0.067297,1.1264
0.067453,1.1331
0.067609,1.1398
0.067766,1.1464
0.067922,1.153
0.068078,1.1596
0.068234,1.1662
0.06839,1.1728
0.068546,1.1793
0.068702,1.1858
0.068859,1.1923
0.069015,1.1987
0.069171,1.2051
0.069327,1.2115
0.069483,1.2179
0.069639,1.2242
0.069795,1.2305
0.069952,1.2368
0.070108,1.243
0.070264,1.2493
0.07042,1.2555
0.070576,1.2616
0.070732,1.2678
0.070888,1.2739
0.071045,1.28
0.071201,1.2861
0.071357,1.2921
0.071513,1.2981
0.071669,1.3041
0.071825,1.3101
0.071981,1.316
0.072138,1.3219
0.072294,1.3278
0.07245,1.3336
0.072606,1.3395
0.072762,1.3453
0.072918,1.3511
0.073074,1.3568
0.073231,1.3626
0.073387,1.3683
0.073543,1.3739
0.073699,1.3796
0.073855,1.3852
0.074011,1.3908
0.074167,1.3964
0.074324,1.402
0.07448,1.4075
0.074636,1.413
0.074792,1.4185
0.074948,1.4239
0.075104,1.4294
0.07526,1.4348
0.075417,1.4401
0.075573,1.4455
0.075729,1.4508
0.075885,1.4561
0.076041,1.4614
0.076197,1.4667
0.076353,1.4719
0.07651,1.4771
0.076666,1.4823
0.076822,1.4875
0.076978,1.4926
0.077134,1.4978
0.07729,1.5028
0.077446,1.5079
0.077603,1.513
0.077759,1.518
0.077915,1.523
0.078071,1.528
0.078227,1.5329
0.078383,1.5379
0.078539,1.5428
0.078696,1.5477
0.078852,1.5525
0.079008,1.5574
0.079164,1.5622
0.07932,1.567
0.079476,1.5718
0.079632,1.5766
0.079789,1.5813
0.079945,1.586
0.080101,1.5907
0.080257,1.5954
0.080413,1.6
0.080569,1.6046
0.080725,1.6092
0.080882,1.6138
0.081038,1.6184
0.081194,1.6229
0.08135,1.6275
0.081506,1.632
0.081662,1.6364
0.081818,1.6409
0.081975,1.6453
0.082131,1.6498
0.082287,1.6542
0.082443,1.6585
0.082599,1.6629
0.082755,1.6672
0.082911,1.6715
0.083067,1.6758
0.083224,1.6801
0.08338,1.6844
0.083536,1.6886
0.083692,1.6928
0.083848,1.697
0.084004,1.7012
0.08416,1.7054
0.084317,1.7095
0.084473,1.7136
0.084629,1.7177
0.084785,1.7218
0.084941,1.7259
0.085097,1.7299
0.085253,1.734
0.08541,1.738
0.085566,1.742
0.085722,1.7459
0.085878,1.7499
0.086034,1.7538
0.08619,1.7578
0.086346,1.7617
0.086503,1.7655
0.086659,1.7694
0.086815,1.7733
0.086971,1.7771
0.087127,1.7809
0.087283,1.7847
0.087439,1.7885

==> converge/full/10.csv <==
x,e
0,0
0.00015614,0.97126
0.00031228,0.97128
0.00046843,0.97133
0.00062457,0.97139
0.00078071,0.97148
0.00093685,0.9716
0.001093,0.97173
0.0012491,0.97188
0.0014053,0.97206
0.0015614,0.97225
0.0017176,0.97245
0.0018737,0.97268
0.0020298,0.97292
0.002186,0.97317
0.0023421,0.97343
0.0024983,0.97371
0.0026544,0.97399
0.0028106,0.97428
0.0029667,0.97457
0.0031228,0.97486
0.003279,0.97516
0.0034351,0.97545
0.0035913,0.97574
0.0037474,0.97602
0.0039035,0.97629
0.0040597,0.97655
0.0042158,0.97679
0.004372,0.97702
0.0045281,0.97722
0.0046843,0.97741
0.0048404,0.97756
0.0049965,0.97769
0.0051527,0.97779
0.0053088,0.97785
0.005465,0.97787
0.0056211,0.97786
0.0057773,0.9778
0.0059334,0.97769
0.0060895,0.97753
0.0062457,0.97732
0.0064018,0.97706
0.006558,0.97674
0.0067141,0.97635
0.0068702,0.9759
0.0070264,0.97539
0.0071825,0.9748
0.0073387,0.97414
0.0074948,0.97341
0.007651,0.9726
0.0078071,0.9717
0.0079632,0.97073
0.0081194,0.96967
0.0082755,0.96852
0.0084317,0.96728
0.0085878,0.96595
0.0087439,0.96453
0.0089001,0.96301
0.0090562,0.9614
0.0092124,0.95969
0.0093685,0.95788
0.0095247,0.95596
0.0096808,0.95395
0.0098369,0.95183
0.0099931,0.94961
0.010149,0.94729
0.010305,0.94486
0.010462,0.94233
0.010618,0.9397
0.010774,0.93696
0.01093,0.93412
0.011086,0.93118
0.011242,0.92813
0.011398,0.92499
0.011555,0.92175
0.011711,0.91841
0.011867,0.91498
0.012023,0.91146
0.012179,0.90784
0.012335,0.90414
0.012491,0.90035
0.012647,0.89649
0.012804,0.89254
0.01296,0.88853
0.013116,0.88444
0.013272,0.88029
0.013428,0.87608
0.013584,0.87181
0.01374,0.86749
0.013897,0.86312
0.014053,0.85872
0.014209,0.85428
0.014365,0.84981
0.014521,0.84532
0.014677,0.84082
0.014833,0.8363
0.01499,0.83179
0.015146,0.82728
0.015302,0.82278
0.015458,0.8183
0.015614,0.81385
0.01577,0.80943
0.015926,0.80505
0.016083,0.80073
0.016239,0.79646
0.016395,0.79226
0.016551,0.78813
0.016707,0.78408
0.016863,0.78012
0.017019,0.77625
0.017176,0.77249
0.017332,0.76884
0.017488,0.7653
0.017644,0.76189
0.0178,0.75862
0.017956,0.75547
0.018112,0.75247
0.018269,0.74962
0.018425,0.74692
0.018581,0.74438
0.018737,0.742
0.018893,0.73979
0.019049,0.73774
0.019205,0.73586
0.019362,0.73416
0.019518,0.73263
0.019674,0.73127
0.01983,0.73009
0.019986,0.72908
0.020142,0.72824
0.020298,0.72757
0.020455,0.72707
0.020611,0.72673
0.020767,0.72656
0.020923,0.72654
0.021079,0.72667
0.021235,0.72694
0.021391,0.72736
0.021548,0.7279
0.021704,0.72858
0.02186,0.72936
0.022016,0.73026
0.022172,0.73126
0.022328,0.73235
0.022484,0.73352
0.022641,0.73477
0.022797,0.73608
0.022953,0.73744
0.023109,0.73885
0.023265,0.74029
0.023421,0.74175
0.023577,0.74323
0.023734,0.74471
0.02389,0.74618
0.024046,0.74763
0.024202,0.74906
0.024358,0.75044
0.024514,0.75178
0.02467,0.75306
0.024827,0.75427
0.024983,0.7554
0.025139,0.75645
0.025295,0.7574
0.025451,0.75824
0.025607,0.75897
0.025763,0.75957
0.02592,0.76005
0.026076,0.76039
0.026232,0.76058
0.026388,0.76062
0.026544,0.7605
0.0267,0.76022
0.026856,0.75976
0.027013,0.75913
0.027169,0.75831
0.027325,0.7573
0.027481,0.7561
0.027637,0.75471
0.027793,0.75311
0.027949,0.75131
0.028106,0.7493
0.028262,0.74708
0.028418,0.74464
0.028574,0.742
0.02873,0.73913
0.028886,0.73605
0.029042,0.73276
0.029199,0.72924
0.029355,0.72551
0.029511,0.72156
0.029667,0.71739
0.029823,0.713
0.029979,0.70841
0.030135,0.7036
0.030292,0.69858
0.030448,0.69336
0.030604,0.68794
0.03076,0.68232
0.030916,0.6765
0.031072,0.6705
0.031228,0.66431
0.031385,0.65795
0.031541,0.65141
0.031697,0.64471
0.031853,0.63785
0.032009,0.63084
0.032165,0.62369
0.032321,0.6164
0.032478,0.60899
0.032634,0.60147
0.03279,0.59384
0.032946,0.58611
0.033102,0.57831
0.033258,0.57043
0.033414,0.5625
0.033571,0.55452
0.033727,0.54651
0.033883,0.53848
0.034039,0.53045
0.034195,0.52244
0.034351,0.51445
0.034507,0.50651
0.034664,0.49864
0.03482,0.49084
0.034976,0.48315
0.035132,0.47558
0.035288,0.46815
0.035444,0.46088
0.0356,0.45379
0.035756,0.44691
0.035913,0.44025
0.036069,0.43384
0.036225,0.42769
0.036381,0.42184
0.036537,0.4163
0.036693,0.4111
0.036849,0.40625
0.037006,0.40177
0.037162,0.39768
0.037318,0.39401
0.037474,0.39075
0.03763,0.38794
0.037786,0.38558
0.037942,0.38367
0.038099,0.38223
0.038255,0.38126
0.038411,0.38075
0.038567,0.38072
0.038723,0.38115
0.038879,0.38204
0.039035,0.38337
0.039192,0.38514
0.039348,0.38733
0.039504,0.38992
0.03966,0.39291
0.039816,0.39626
0.039972,0.39996
0.040128,0.40399
0.040285,0.40832
0.040441,0.41294
0.040597,0.41781
0.040753,0.42293
0.040909,0.42826
0.041065,0.43379
0.041221,0.43949
0.041378,0.44534
0.041534,0.45133
0.04169,0.45742
0.041846,0.46362
0.042002,0.46988
0.042158,0.4762
0.042314,0.48257
0.042471,0.48896
0.042627,0.49536
0.042783,0.50176
0.042939,0.50814
0.043095,0.51449
0.043251,0.5208
0.043407,0.52706
0.043564,0.53325
0.04372,0.53937
0.043876,0.5454
0.044032,0.55134
0.044188,0.55718
0.044344,0.56292
0.0445,0.56853
0.044657,0.57403
0.044813,0.57939
0.044969,0.58462
0.045125,0.58971
0.045281,0.59465
0.045437,0.59944
0.045593,0.60408
0.04575,0.60856
0.045906,0.61288
0.046062,0.61704
0.046218,0.62102
0.046374,0.62484
0.04653,0.62848
0.046686,0.63195
0.046843,0.63524
0.046999,0.63835
0.047155,0.64129
0.047311,0.64404
0.047467,0.64661
0.047623,0.649
0.047779,0.65121
0.047936,0.65324
0.048092,0.65508
0.048248,0.65674
0.048404,0.65822
0.04856,0.65952
0.048716,0.66064
0.048872,0.66157
0.049029,0.66233
0.049185,0.66292
0.049341,0.66332
0.049497,0.66355
0.049653,0.66361
0.049809,0.6635
0.049965,0.66322
0.050122,0.66276
0.050278,0.66215
0.050434,0.66137
0.05059,0.66042
0.050746,0.65932
0.050902,0.65806
0.051058,0.65665
0.051215,0.65509
0.051371,0.65337
0.051527,0.65151
0.051683,0.64951
0.051839,0.64736
0.051995,0.64508
0.052151,0.64265
0.052308,0.6401
0.052464,0.63742
0.05262,0.63461
0.052776,0.63168
0.052932,0.62863
0.053088,0.62546
0.053244,0.62217
0.053401,0.61878
0.053557,0.61528
0.053713,0.61167
0.053869,0.60797
0.054025,0.60417
0.054181,0.60027
0.054337,0.59628
0.054494,0.59221
0.05465,0.58805
0.054806,0.58381
0.054962,0.5795
0.055118,0.57511
0.055274,0.57066
0.05543,0.56614
0.055587,0.56155
0.055743,0.55691
0.055899,0.55221
0.056055,0.54747
0.056211,0.54267
0.056367,0.53784
0.056523,0.53296
0.05668,0.52804
0.056836,0.5231
0.056992,0.51812
0.057148,0.51313
0.057304,0.50811
0.05746,0.50307
0.057616,0.49803
0.057773,0.49297
0.057929,0.48791
0.058085,0.48285
0.058241,0.47779
0.058397,0.47274
0.058553,0.46771
0.058709,0.46269
0.058865,0.45769
0.059022,0.45272
0.059178,0.44777
0.059334,0.44286
0.05949,0.43799
0.059646,0.43316
0.059802,0.42838
0.059958,0.42366
0.060115,0.41899
0.060271,0.41438
0.060427,0.40984
0.060583,0.40537
0.060739,0.40098
0.060895,0.39667
0.061051,0.39244
0.061208,0.38831
0.061364,0.38428
0.06152,0.38034
0.061676,0.37651
0.061832,0.3728
0.061988,0.3692
0.062144,0.36572
0.062301,0.36237
0.062457,0.35915
0.062613,0.35607
0.062769,0.35312
0.062925,0.35032
0.063081,0.34767
0.063237,0.34518
0.063394,0.34284
0.06355,0.34066
0.063706,0.33865
0.063862,0.3368
0.064018,0.33512
0.064174,0.33362
0.06433,0.3323
0.064487,0.33115
0.064643,0.33018
0.064799,0.3294
0.064955,0.32879
0.065111,0.32837
0.065267,0.32813
0.065423,0.32807
0.06558,0.32819
0.065736,0.3285
0.065892,0.32898
0.066048,0.32965
0.066204,0.33049
0.06636,0.3315
0.066516,0.33268
0.066673,0.33404
0.066829,0.33556
0.066985,0.33724
0.067141,0.33908
0.067297,0.34107
0.067453,0.34322
0.067609,0.34551
0.067766,0.34794
0.067922,0.35052
0.068078,0.35322
0.068234,0.35606
0.06839,0.35902
0.068546,0.3621
0.068702,0.3653
0.068859,0.36862
0.069015,0.37204
0.069171,0.37556
0.069327,0.37918
0.069483,0.3829
0.069639,0.38671
0.069795,0.3906
0.069952,0.39458
0.070108,0.39864
0.070264,0.40277
0.07042,0.40698
0.070576,0.41125
0.070732,0.41559
0.070888,0.41999
0.071045,0.42444
0.071201,0.42896
0.071357,0.43352
0.071513,0.43813
0.071669,0.4428
0.071825,0.4475
0.071981,0.45225
0.072138,0.45703
0.072294,0.46185
0.07245,0.46671
0.072606,0.47159
0.072762,0.47651
0.072918,0.48145
0.073074,0.48642
0.073231,0.49142
0.073387,0.49643
0.073543,0.50147
0.073699,0.50652
0.073855,0.5116
0.074011,0.51668
0.074167,0.52179
0.074324,0.5269
0.07448,0.53202
0.074636,0.53716
0.074792,0.54231
0.074948,0.54746
0.075104,0.55262
0.07526,0.55778
0.075417,0.56295
0.075573,0.56812
0.075729,0.5733
0.075885,0.57847
0.076041,0.58365
0.076197,0.58883
0.076353,0.594
0.07651,0.59918
0.076666,0.60435
0.076822,0.60952
0.076978,0.61468
0.077134,0.61985
0.07729,0.625
0.077446,0.63015
0.077603,0.6353
0.077759,0.64044
0.077915,0.64557
0.078071,0.65069
0.078227,0.65581
0.078383,0.66091
0.078539,0.66601
0.078696,0.6711
0.078852,0.67618
0.079008,0.68125
0.079164,0.68631
0.07932,0.69136
0.079476,0.6964
0.079632,0.70142
0.079789,0.70644
0.079945,0.71144
0.080101,0.71643
0.080257,0.72141
0.080413,0.72637
0.080569,0.73133
0.080725,0.73627
0.080882,0.74119
0.081038,0.74611
0.081194,0.75101
0.08135,0.75589
0.081506,0.76077
0.081662,0.76562
0.081818,0.77047
0.081975,0.7753
0.082131,0.78011
0.082287,0.78491
0.082443,0.7897
0.082599,0.79447
0.082755,0.79923
0.082911,0.80397
0.083067,0.8087
0.083224,0.81341
0.08338,0.8181
0.083536,0.82279
0.083692,0.82745
0.083848,0.8321
0.084004,0.83674
0.08416,0.84136
0.084317,0.84596
0.084473,0.85055
0.084629,0.85512
0.084785,0.85968
0.084941,0.86422
0.085097,0.86875
0.085253,0.87326
0.08541,0.87776
0.085566,0.88224
0.085722,0.8867
0.085878,0.89115
0.086034,0.89558
0.08619,0.9
0.086346,0.9044
0.086503,0.90879
0.086659,0.91316
0.086815,0.91751
0.086971,0.92185
0.087127,0.92617
0.087283,0.93048
0.087439,0.93477
0.087596,0.93905
0.087752,0.94331
0.087908,0.94756
0.088064,0.95179
0.08822,0.95601
0.088376,0.96021
0.088532,0.96439
0.088689,0.96856
0.088845,0.97272
0.089001,0.97686
0.089157,0.98098
0.089313,0.98509
0.089469,0.98918
0.089625,0.99326
0.089782,0.99733
0.089938,1.0014
0.090094,1.0054
0.09025,1.0094
0.090406,1.0134
0.090562,1.0174
0.090718,1.0214
0.090875,1.0254
0.091031,1.0293
0.091187,1.0332
0.091343,1.0372
0.091499,1.0411
0.091655,1.045
0.091811,1.0488
0.091968,1.0527
0.092124,1.0565
0.09228,1.0604
0.092436,1.0642
0.092592,1.068
0.092748,1.0718
0.092904,1.0755
0.093061,1.0793
0.093217,1.0831
0.093373,1.0868
0.093529,1.0905
0.093685,1.0942
0.093841,1.0979
0.093997,1.1016
0.094154,1.1053
0.09431,1.1089
0.094466,1.1125
0.094622,1.1162
0.094778,1.1198
0.094934,1.1234
0.09509,1.127
0.095247,1.1305
0.095403,1.1341
0.095559,1.1376
0.095715,1.1412
0.095871,1.1447
0.096027,1.1482
0.096183,1.1517
0.09634,1.1552
0.096496,1.1586
0.096652,1.1621
0.096808,1.1655
0.096964,1.169
0.09712,1.1724
0.097276,1.1758
0.097433,1.1792
0.097589,1.1826
0.097745,1.1859
0.097901,1.1893
0.098057,1.1926
0.098213,1.196
0.098369,1.1993
0.098526,1.2026
0.098682,1.2059
0.098838,1.2091
0.098994,1.2124
0.09915,1.2157
0.099306,1.2189
0.099462,1.2221
0.099619,1.2254
0.099775,1.2286
0.099931,1.2318

==> converge/full/30.csv <==
x,e
0,0
0.00015614,0.99926
0.00031228,0.99923
0.00046843,0.99917
0.00062457,0.99908
0.00078071,0.99896
0.00093685,0.99881
0.001093,0.99863
0.0012491,0.99842
0.0014053,0.99818
0.0015614,0.9979
0.0017176,0.9976
0.0018737,0.99726
0.0020298,0.99689
0.002186,0.99649
0.0023421,0.99605
0.0024983,0.99559
0.0026544,0.99509
0.0028106,0.99455
0.0029667,0.99398
0.0031228,0.99338
0.003279,0.99274
0.0034351,0.99206
0.0035913,0.99135
0.0037474,0.9906
0.0039035,0.98981
0.0040597,0.98899
0.0042158,0.98812
0.004372,0.98722
0.0045281,0.98628
0.0046843,0.9853
0.0048404,0.98427
0.0049965,0.98321
0.0051527,0.9821
0.0053088,0.98096
0.005465,0.97977
0.0056211,0.97853
0.0057773,0.97726
0.0059334,0.97594
0.0060895,0.97458
0.0062457,0.97317
0.0064018,0.97172
0.006558,0.97022
0.0067141,0.96868
0.0068702,0.96709
0.0070264,0.96546
0.0071825,0.96378
0.0073387,0.96206
0.0074948,0.96029
0.007651,0.95848
0.0078071,0.95662
0.0079632,0.95472
0.0081194,0.95277
0.0082755,0.95078
0.0084317,0.94875
0.0085878,0.94667
0.0087439,0.94455
0.0089001,0.94239
0.0090562,0.94019
0.0092124,0.93794
0.0093685,0.93566
0.0095247,0.93334
0.0096808,0.93098
0.0098369,0.92859
0.0099931,0.92616
0.010149,0.92369
0.010305,0.92119
0.010462,0.91867
0.010618,0.91611
0.010774,0.91352
0.01093,0.9109
0.011086,0.90826
0.011242,0.9056
0.011398,0.90291
0.011555,0.9002
0.011711,0.89748
0.011867,0.89474
0.012023,0.89198
0.012179,0.88922
0.012335,0.88644
0.012491,0.88365
0.012647,0.88086
0.012804,0.87806
0.01296,0.87526
0.013116,0.87246
0.013272,0.86967
0.013428,0.86688
0.013584,0.86409
0.01374,0.86132
0.013897,0.85855
0.014053,0.8558
0.014209,0.85307
0.014365,0.85035
0.014521,0.84765
0.014677,0.84498
0.014833,0.84233
0.01499,0.8397
0.015146,0.8371
0.015302,0.83453
0.015458,0.83199
0.015614,0.82948
0.01577,0.827
0.015926,0.82456
0.016083,0.82215
0.016239,0.81978
0.016395,0.81745
0.016551,0.81516
0.016707,0.8129
0.016863,0.81068
0.017019,0.80851
0.017176,0.80637
0.017332,0.80427
0.017488,0.80222
0.017644,0.8002
0.0178,0.79822
0.017956,0.79628
0.018112,0.79437
0.018269,0.7925
0.018425,0.79067
0.018581,0.78887
0.018737,0.7871
0.018893,0.78537
0.019049,0.78366
0.019205,0.78198
0.019362,0.78033
0.019518,0.7787
0.019674,0.77709
0.01983,0.7755
0.019986,0.77392
0.020142,0.77236
0.020298,0.7708
0.020455,0.76926
0.020611,0.76772
0.020767,0.76618
0.020923,0.76465
0.021079,0.7631
0.021235,0.76156
0.021391,0.76
0.021548,0.75843
0.021704,0.75684
0.02186,0.75523
0.022016,0.7536
0.022172,0.75195
0.022328,0.75027
0.022484,0.74856
0.022641,0.74681
0.022797,0.74503
0.022953,0.74321
0.023109,0.74134
0.023265,0.73944
0.023421,0.73748
0.023577,0.73548
0.023734,0.73343
0.02389,0.73133
0.024046,0.72917
0.024202,0.72695
0.024358,0.72468
0.024514,0.72235
0.02467,0.71996
0.024827,0.71752
0.024983,0.71501
0.025139,0.71244
0.025295,0.70981
0.025451,0.70711
0.025607,0.70436
0.025763,0.70154
0.02592,0.69867
0.026076,0.69574
0.026232,0.69274
0.026388,0.6897
0.026544,0.68659
0.0267,0.68344
0.026856,0.68023
0.027013,0.67697
0.027169,0.67367
0.027325,0.67032
0.027481,0.66693
0.027637,0.66351
0.027793,0.66005
0.027949,0.65656
0.028106,0.65304
0.028262,0.6495
0.028418,0.64594
0.028574,0.64236
0.02873,0.63878
0.028886,0.63519
0.029042,0.63159
0.029199,0.628
0.029355,0.62442
0.029511,0.62086
0.029667,0.61731
0.029823,0.61379
0.029979,0.61029
0.030135,0.60683
0.030292,0.60341
0.030448,0.60003
0.030604,0.5967
0.03076,0.59343
0.030916,0.59022
0.031072,0.58706
0.031228,0.58398
0.031385,0.58097
0.031541,0.57804
0.031697,0.57519
0.031853,0.57242
0.032009,0.56974
0.032165,0.56716
0.032321,0.56466
0.032478,0.56226
0.032634,0.55997
0.03279,0.55777
0.032946,0.55567
0.033102,0.55368
0.033258,0.55179
0.033414,0.55
0.033571,0.54832
0.033727,0.54673
0.033883,0.54525
0.034039,0.54387
0.034195,0.54259
0.034351,0.5414
0.034507,0.54031
0.034664,0.5393
0.03482,0.53838
0.034976,0.53754
0.035132,0.53677
0.035288,0.53608
0.035444,0.53546
0.0356,0.5349
0.035756,0.53439
0.035913,0.53394
0.036069,0.53353
0.036225,0.53316
0.036381,0.53283
0.036537,0.53252
0.036693,0.53223
0.036849,0.53195
0.037006,0.53168
0.037162,0.53141
0.037318,0.53113
0.037474,0.53085
0.03763,0.53054
0.037786,0.53021
0.037942,0.52984
0.038099,0.52944
0.038255,0.52899
0.038411,0.5285
0.038567,0.52795
0.038723,0.52734
0.038879,0.52667
0.039035,0.52592
0.039192,0.5251
0.039348,0.5242
0.039504,0.52322
0.03966,0.52215
0.039816,0.52099
0.039972,0.51974
0.040128,0.51839
0.040285,0.51694
0.040441,0.51539
0.040597,0.51374
0.040753,0.51199
0.040909,0.51013
0.041065,0.50816
0.041221,0.50609
0.041378,0.50391
0.041534,0.50163
0.04169,0.49924
0.041846,0.49674
0.042002,0.49415
0.042158,0.49145
0.042314,0.48866
0.042471,0.48577
0.042627,0.48279
0.042783,0.47972
0.042939,0.47657
0.043095,0.47333
0.043251,0.47002
0.043407,0.46664
0.043564,0.46319
0.04372,0.45969
0.043876,0.45612
0.044032,0.45252
0.044188,0.44887
0.044344,0.44518
0.0445,0.44147
0.044657,0.43774
0.044813,0.434
0.044969,0.43026
0.045125,0.42653
0.045281,0.42281
0.045437,0.41911
0.045593,0.41545
0.04575,0.41183
0.045906,0.40826
0.046062,0.40475
0.046218,0.40131
0.046374,0.39795
0.04653,0.39468
0.046686,0.39151
0.046843,0.38844
0.046999,0.38549
0.047155,0.38267
0.047311,0.37997
0.047467,0.37742
0.047623,0.37501
0.047779,0.37276
0.047936,0.37067
0.048092,0.36874
0.048248,0.36698
0.048404,0.36539
0.04856,0.36398
0.048716,0.36275
0.048872,0.3617
0.049029,0.36083
0.049185,0.36014
0.049341,0.35963
0.049497,0.35929
0.049653,0.35912
0.049809,0.35913
0.049965,0.3593
0.050122,0.35962
0.050278,0.3601
0.050434,0.36072
0.05059,0.36148
0.050746,0.36237
0.050902,0.36338
0.051058,0.3645
0.051215,0.36572
0.051371,0.36703
0.051527,0.36842
0.051683,0.36989
0.051839,0.37141
0.051995,0.37298
0.052151,0.37459
0.052308,0.37623
0.052464,0.37789
0.05262,0.37955
0.052776,0.38122
0.052932,0.38287
0.053088,0.38449
0.053244,0.38609
0.053401,0.38764
0.053557,0.38915
0.053713,0.3906
0.053869,0.39197
0.054025,0.39328
0.054181,0.3945
0.054337,0.39563
0.054494,0.39667
0.05465,0.3976
0.054806,0.39842
0.054962,0.39912
0.055118,0.39971
0.055274,0.40016
0.05543,0.40049
0.055587,0.40068
0.055743,0.40073
0.055899,0.40064
0.056055,0.4004
0.056211,0.40001
0.056367,0.39947
0.056523,0.39878
0.05668,0.39792
0.056836,0.39691
0.056992,0.39575
0.057148,0.39442
0.057304,0.39293
0.05746,0.39127
0.057616,0.38946
0.057773,0.38749
0.057929,0.38536
0.058085,0.38307
0.058241,0.38062
0.058397,0.37802
0.058553,0.37526
0.058709,0.37235
0.058865,0.3693
0.059022,0.3661
0.059178,0.36276
0.059334,0.35927
0.05949,0.35566
0.059646,0.35191
0.059802,0.34804
0.059958,0.34405
0.060115,0.33995
0.060271,0.33573
0.060427,0.33141
0.060583,0.327
0.060739,0.32249
0.060895,0.31791
0.061051,0.31324
0.061208,0.30851
0.061364,0.30372
0.06152,0.29888
0.061676,0.294
0.061832,0.28909
0.061988,0.28416
0.062144,0.27921
0.062301,0.27427
0.062457,0.26935
0.062613,0.26444
0.062769,0.25958
0.062925,0.25477
0.063081,0.25003
0.063237,0.24537
0.063394,0.2408
0.06355,0.23635
0.063706,0.23202
0.063862,0.22784
0.064018,0.22383
0.064174,0.21999
0.06433,0.21636
0.064487,0.21294
0.064643,0.20975
0.064799,0.20681
0.064955,0.20413
0.065111,0.20174
0.065267,0.19964
0.065423,0.19784
0.06558,0.19637
0.065736,0.19522
0.065892,0.1944
0.066048,0.19392
0.066204,0.19377
0.06636,0.19397
0.066516,0.19449
0.066673,0.19534
0.066829,0.19652
0.066985,0.198
0.067141,0.19977
0.067297,0.20183
0.067453,0.20416
0.067609,0.20674
0.067766,0.20955
0.067922,0.21259
0.068078,0.21582
0.068234,0.21924
0.06839,0.22282
0.068546,0.22656
0.068702,0.23043
0.068859,0.23441
0.069015,0.2385
0.069171,0.24268
0.069327,0.24693
0.069483,0.25124
0.069639,0.25561
0.069795,0.26
0.069952,0.26443
0.070108,0.26887
0.070264,0.27331
0.07042,0.27776
0.070576,0.28219
0.070732,0.2866
0.070888,0.29098
0.071045,0.29533
0.071201,0.29963
0.071357,0.30389
0.071513,0.3081
0.071669,0.31225
0.071825,0.31633
0.071981,0.32035
0.072138,0.32429
0.072294,0.32816
0.07245,0.33195
0.072606,0.33566
0.072762,0.33928
0.072918,0.34281
0.073074,0.34625
0.073231,0.3496
0.073387,0.35285
0.073543,0.35601
0.073699,0.35906
0.073855,0.36202
0.074011,0.36487
0.074167,0.36762
0.074324,0.37026
0.07448,0.3728
0.074636,0.37524
0.074792,0.37757
0.074948,0.37979
0.075104,0.3819
0.07526,0.38391
0.075417,0.38581
0.075573,0.3876
0.075729,0.38928
0.075885,0.39086
0.076041,0.39233
0.076197,0.39369
0.076353,0.39495
0.07651,0.39611
0.076666,0.39716
0.076822,0.3981
0.076978,0.39895
0.077134,0.39969
0.07729,0.40033
0.077446,0.40087
0.077603,0.40131
0.077759,0.40166
0.077915,0.4019
0.078071,0.40205
0.078227,0.40211
0.078383,0.40208
0.078539,0.40195
0.078696,0.40174
0.078852,0.40143
0.079008,0.40104
0.079164,0.40056
0.07932,0.4
0.079476,0.39936
0.079632,0.39863
0.079789,0.39783
0.079945,0.39695
0.080101,0.39599
0.080257,0.39496
0.080413,0.39386
0.080569,0.39268
0.080725,0.39144
0.080882,0.39013
0.081038,0.38875
0.081194,0.38731
0.08135,0.38581
0.081506,0.38425
0.081662,0.38263
0.081818,0.38096
0.081975,0.37923
0.082131,0.37744
0.082287,0.37561
0.082443,0.37372
0.082599,0.37179
0.082755,0.36982
0.082911,0.3678
0.083067,0.36574
0.083224,0.36364
0.08338,0.3615
0.083536,0.35933
0.083692,0.35712
0.083848,0.35488
0.084004,0.35261
0.08416,0.35031
0.084317,0.34799
0.084473,0.34564
0.084629,0.34327
0.084785,0.34088
0.084941,0.33847
0.085097,0.33604
0.085253,0.3336
0.08541,0.33114
0.085566,0.32868
0.085722,0.3262
0.085878,0.32372
0.086034,0.32123
0.08619,0.31874
0.086346,0.31625
0.086503,0.31376
0.086659,0.31128
0.086815,0.30879
0.086971,0.30632
0.087127,0.30385
0.087283,0.3014
0.087439,0.29895
0.087596,0.29652
0.087752,0.29411
0.087908,0.29172
0.088064,0.28935
0.08822,0.287
0.088376,0.28468
0.088532,0.28239
0.088689,0.28012
0.088845,0.27788
0.089001,0.27568
0.089157,0.27351
0.089313,0.27139
0.089469,0.2693
0.089625,0.26725
0.089782,0.26524
0.089938,0.26328
0.090094,0.26137
0.09025,0.25951
0.090406,0.25769
0.090562,0.25594
0.090718,0.25423
0.090875,0.25258
0.091031,0.251
0.091187,0.24947
0.091343,0.248
0.091499,0.2466
0.091655,0.24526
0.091811,0.244
0.091968,0.24279
0.092124,0.24166
0.09228,0.2406
0.092436,0.23962
0.092592,0.2387
0.092748,0.23786
0.092904,0.2371
0.093061,0.23641
0.093217,0.2358
0.093373,0.23527
0.093529,0.23482
0.093685,0.23444
0.093841,0.23415
0.093997,0.23394
0.094154,0.2338
0.09431,0.23375
0.094466,0.23377
0.094622,0.23388
0.094778,0.23406
0.094934,0.23432
0.09509,0.23467
0.095247,0.23508
0.095403,0.23558
0.095559,0.23616
0.095715,0.2368
0.095871,0.23753
0.096027,0.23833
0.096183,0.2392
0.09634,0.24014
0.096496,0.24115
0.096652,0.24223
0.096808,0.24338
0.096964,0.24459
0.09712,0.24587
0.097276,0.24721
0.097433,0.24862
0.097589,0.25008
0.097745,0.25161
0.097901,0.25319
0.098057,0.25483
0.098213,0.25652
0.098369,0.25826
0.098526,0.26006
0.098682,0.2619
0.098838,0.26379
0.098994,0.26573
0.09915,0.26772
0.099306,0.26975
0.099462,0.27182
0.099619,0.27393
0.099775,0.27608
0.099931,0.27826
0.10009,0.28049
0.10024,0.28275
0.1004,0.28504
0.10056,0.28736
0.10071,0.28972
0.10087,0.29211
0.10102,0.29452
0.10118,0.29696
0.10134,0.29943
0.10149,0.30192
0.10165,0.30444
0.1018,0.30698
0.10196,0.30954
0.10212,0.31213
0.10227,0.31473
0.10243,0.31735
0.10259,0.32
0.10274,0.32265
0.1029,0.32533
0.10305,0.32802
0.10321,0.33072
0.10337,0.33344
0.10352,0.33617
0.10368,0.33892
0.10383,0.34168
0.10399,0.34444
0.10415,0.34722
0.1043,0.35001
0.10446,0.35281
0.10462,0.35561
0.10477,0.35842
0.10493,0.36124
0.10508,0.36407
0.10524,0.36691
0.1054,0.36975
0.10555,0.37259
0.10571,0.37544
0.10586,0.3783
0.10602,0.38115
0.10618,0.38402
0.10633,0.38688
0.10649,0.38975
0.10664,0.39262
0.1068,0.39549
0.10696,0.39836
0.10711,0.40124
0.10727,0.40412
0.10743,0.40699
0.10758,0.40987
0.10774,0.41275
0.10789,0.41563
0.10805,0.4185
0.10821,0.42138
0.10836,0.42425
0.10852,0.42713
0.10867,0.43
0.10883,0.43287
0.10899,0.43574
0.10914,0.4386
0.1093,0.44147
0.10946,0.44433
0.10961,0.44719
0.10977,0.45005
0.10992,0.4529
0.11008,0.45575
0.11024,0.4586
0.11039,0.46144
0.11055,0.46428
0.1107,0.46711
0.11086,0.46995
0.11102,0.47277
0.11117,0.4756
0.11133,0.47842
0.11149,0.48123
0.11164,0.48404
0.1118,0.48685
0.11195,0.48965
0.11211,0.49244
0.11227,0.49524
0.11242,0.49802
0.11258,0.5008
0.11273,0.50358
0.11289,0.50635
0.11305,0.50911
0.1132,0.51187
0.11336,0.51463
0.11352,0.51738
0.11367,0.52012
0.11383,0.52286
0.11398,0.52559
0.11414,0.52832
0.1143,0.53104
0.11445,0.53375
0.11461,0.53646
0.11476,0.53916
0.11492,0.54186
0.11508,0.54455
0.11523,0.54724
0.11539,0.54991
0.11555,0.55259
0.1157,0.55525
0.11586,0.55791
0.11601,0.56057
0.11617,0.56321
0.11633,0.56586
0.11648,0.56849
0.11664,0.57112
0.11679,0.57374
0.11695,0.57636
0.11711,0.57897
0.11726,0.58157
0.11742,0.58417
0.11757,0.58676
0.11773,0.58935
0.11789,0.59192
0.11804,0.59449
0.1182,0.59706
0.11836,0.59962
0.11851,0.60217
0.11867,0.60472
0.11882,0.60725
0.11898,0.60979
0.11914,0.61231
0.11929,0.61483
0.11945,0.61734
0.1196,0.61985
0.11976,0.62235
0.11992,0.62484
0.12007,0.62733
0.12023,0.62981
0.12039,0.63228
0.12054,0.63475
0.1207,0.63721
0.12085,0.63967
0.12101,0.64211
0.12117,0.64455
0.12132,0.64699
0.12148,0.64942
0.12163,0.65184
0.12179,0.65425
0.12195,0.65666
0.1221,0.65906
0.12226,0.66145
0.12242,0.66384
0.12257,0.66622
0.12273,0.6686
0.12288,0.67097
0.12304,0.67333
0.1232,0.67568
0.12335,0.67803
0.12351,0.68037
0.12366,0.68271
0.12382,0.68504
0.12398,0.68736
0.12413,0.68968
0.12429,0.69199
0.12445,0.69429
0.1246,0.69659
0.12476,0.69888
0.12491,0.70116

==> converge/full/50.csv <==
x,e
0,0
0.00015614,1.0009
0.00031228,1.0008
0.00046843,1.0008
0.00062457,1.0006
0.00078071,1.0005
0.00093685,1.0003
0.001093,1.0001
0.0012491,0.99982
0.0014053,0.99952
0.0015614,0.99918
0.0017176,0.9988
0.0018737,0.99838
0.0020298,0.99793
0.002186,0.99744
0.0023421,0.99691
0.0024983,0.99634
0.0026544,0.99574
0.0028106,0.99509
0.0029667,0.99441
0.0031228,0.99369
0.003279,0.99293
0.0034351,0.99213
0.0035913,0.9913
0.0037474,0.99042
0.0039035,0.98951
0.0040597,0.98856
0.0042158,0.98758
0.004372,0.98655
0.0045281,0.98548
0.0046843,0.98438
0.0048404,0.98324
0.0049965,0.98206
0.0051527,0.98085
0.0053088,0.97959
0.005465,0.9783
0.0056211,0.97697
0.0057773,0.97561
0.0059334,0.9742
0.0060895,0.97276
0.0062457,0.97128
0.0064018,0.96977
0.006558,0.96822
0.0067141,0.96664
0.0068702,0.96501
0.0070264,0.96336
0.0071825,0.96167
0.0073387,0.95994
0.0074948,0.95818
0.007651,0.95639
0.0078071,0.95457
0.0079632,0.95271
0.0081194,0.95082
0.0082755,0.9489
0.0084317,0.94695
0.0085878,0.94497
0.0087439,0.94296
0.0089001,0.94092
0.0090562,0.93885
0.0092124,0.93676
0.0093685,0.93463
0.0095247,0.93249
0.0096808,0.93032
0.0098369,0.92812
0.0099931,0.92591
0.010149,0.92367
0.010305,0.92141
0.010462,0.91913
0.010618,0.91683
0.010774,0.91451
0.01093,0.91218
0.011086,0.90983
0.011242,0.90746
0.011398,0.90508
0.011555,0.90269
0.011711,0.90028
0.011867,0.89787
0.012023,0.89544
0.012179,0.89301
0.012335,0.89057
0.012491,0.88812
0.012647,0.88567
0.012804,0.88322
0.01296,0.88076
0.013116,0.87829
0.013272,0.87583
0.013428,0.87337
0.013584,0.87091
0.01374,0.86845
0.013897,0.86599
0.014053,0.86353
0.014209,0.86108
0.014365,0.85864
0.014521,0.8562
0.014677,0.85377
0.014833,0.85134
0.01499,0.84892
0.015146,0.84651
0.015302,0.84411
0.015458,0.84172
0.015614,0.83934
0.01577,0.83697
0.015926,0.83461
0.016083,0.83226
0.016239,0.82992
0.016395,0.82759
0.016551,0.82527
0.016707,0.82297
0.016863,0.82067
0.017019,0.81839
0.017176,0.81611
0.017332,0.81385
0.017488,0.81159
0.017644,0.80935
0.0178,0.80711
0.017956,0.80488
0.018112,0.80266
0.018269,0.80045
0.018425,0.79824
0.018581,0.79604
0.018737,0.79385
0.018893,0.79166
0.019049,0.78947
0.019205,0.78728
0.019362,0.7851
0.019518,0.78291
0.019674,0.78073
0.01983,0.77854
0.019986,0.77635
0.020142,0.77416
0.020298,0.77196
0.020455,0.76976
0.020611,0.76755
0.020767,0.76533
0.020923,0.7631
0.021079,0.76086
0.021235,0.75861
0.021391,0.75635
0.021548,0.75408
0.021704,0.75179
0.02186,0.74949
0.022016,0.74717
0.022172,0.74483
0.022328,0.74248
0.022484,0.74011
0.022641,0.73772
0.022797,0.73531
0.022953,0.73288
0.023109,0.73043
0.023265,0.72796
0.023421,0.72547
0.023577,0.72296
0.023734,0.72042
0.02389,0.71787
0.024046,0.71529
0.024202,0.7127
0.024358,0.71008
0.024514,0.70744
0.02467,0.70478
0.024827,0.70211
0.024983,0.69941
0.025139,0.69669
0.025295,0.69396
0.025451,0.69121
0.025607,0.68845
0.025763,0.68567
0.02592,0.68288
0.026076,0.68007
0.026232,0.67726
0.026388,0.67443
0.026544,0.6716
0.0267,0.66876
0.026856,0.66591
0.027013,0.66307
0.027169,0.66022
0.027325,0.65737
0.027481,0.65452
0.027637,0.65168
0.027793,0.64884
0.027949,0.64601
0.028106,0.6432
0.028262,0.64039
0.028418,0.63759
0.028574,0.63482
0.02873,0.63206
0.028886,0.62932
0.029042,0.6266
0.029199,0.6239
0.029355,0.62123
0.029511,0.61858
0.029667,0.61597
0.029823,0.61338
0.029979,0.61083
0.030135,0.60831
0.030292,0.60582
0.030448,0.60337
0.030604,0.60095
0.03076,0.59858
0.030916,0.59624
0.031072,0.59394
0.031228,0.59168
0.031385,0.58947
0.031541,0.58729
0.031697,0.58515
0.031853,0.58306
0.032009,0.58101
0.032165,0.579
0.032321,0.57702
0.032478,0.57509
0.032634,0.5732
0.03279,0.57135
0.032946,0.56953
0.033102,0.56775
0.033258,0.56601
0.033414,0.5643
0.033571,0.56262
0.033727,0.56097
0.033883,0.55936
0.034039,0.55777
0.034195,0.5562
0.034351,0.55466
0.034507,0.55313
0.034664,0.55163
0.03482,0.55014
0.034976,0.54867
0.035132,0.54721
0.035288,0.54575
0.035444,0.54431
0.0356,0.54287
0.035756,0.54143
0.035913,0.53999
0.036069,0.53854
0.036225,0.53709
0.036381,0.53564
0.036537,0.53417
0.036693,0.53269
0.036849,0.53119
0.037006,0.52968
0.037162,0.52815
0.037318,0.5266
0.037474,0.52503
0.03763,0.52344
0.037786,0.52181
0.037942,0.52017
0.038099,0.51849
0.038255,0.51678
0.038411,0.51505
0.038567,0.51328
0.038723,0.51148
0.038879,0.50965
0.039035,0.50778
0.039192,0.50588
0.039348,0.50395
0.039504,0.50199
0.03966,0.49999
0.039816,0.49797
0.039972,0.49591
0.040128,0.49382
0.040285,0.4917
0.040441,0.48956
0.040597,0.48738
0.040753,0.48519
0.040909,0.48297
0.041065,0.48072
0.041221,0.47846
0.041378,0.47618
0.041534,0.47389
0.04169,0.47159
0.041846,0.46927
0.042002,0.46695
0.042158,0.46462
0.042314,0.46229
0.042471,0.45996
0.042627,0.45764
0.042783,0.45533
0.042939,0.45302
0.043095,0.45073
0.043251,0.44846
0.043407,0.4462
0.043564,0.44397
0.04372,0.44177
0.043876,0.43959
0.044032,0.43745
0.044188,0.43534
0.044344,0.43327
0.0445,0.43125
0.044657,0.42926
0.044813,0.42732
0.044969,0.42543
0.045125,0.42359
0.045281,0.42181
0.045437,0.42007
0.045593,0.4184
0.04575,0.41678
0.045906,0.41521
0.046062,0.41371
0.046218,0.41226
0.046374,0.41088
0.04653,0.40955
0.046686,0.40829
0.046843,0.40708
0.046999,0.40593
0.047155,0.40484
0.047311,0.40381
0.047467,0.40282
0.047623,0.40189
0.047779,0.40102
0.047936,0.40019
0.048092,0.3994
0.048248,0.39866
0.048404,0.39796
0.04856,0.39729
0.048716,0.39666
0.048872,0.39606
0.049029,0.39549
0.049185,0.39494
0.049341,0.39441
0.049497,0.39389
0.049653,0.39339
0.049809,0.3929
0.049965,0.39241
0.050122,0.39192
0.050278,0.39143
0.050434,0.39093
0.05059,0.39042
0.050746,0.38989
0.050902,0.38935
0.051058,0.38878
0.051215,0.38819
0.051371,0.38757
0.051527,0.38692
0.051683,0.38623
0.051839,0.38551
0.051995,0.38475
0.052151,0.38394
0.052308,0.38309
0.052464,0.38219
0.05262,0.38124
0.052776,0.38025
0.052932,0.3792
0.053088,0.3781
0.053244,0.37694
0.053401,0.37573
0.053557,0.37446
0.053713,0.37314
0.053869,0.37177
0.054025,0.37034
0.054181,0.36885
0.054337,0.36732
0.054494,0.36573
0.05465,0.36409
0.054806,0.3624
0.054962,0.36066
0.055118,0.35888
0.055274,0.35706
0.05543,0.3552
0.055587,0.35329
0.055743,0.35136
0.055899,0.34939
0.056055,0.3474
0.056211,0.34538
0.056367,0.34334
0.056523,0.34129
0.05668,0.33923
0.056836,0.33715
0.056992,0.33508
0.057148,0.33301
0.057304,0.33094
0.05746,0.32889
0.057616,0.32685
0.057773,0.32483
0.057929,0.32284
0.058085,0.32088
0.058241,0.31895
0.058397,0.31707
0.058553,0.31523
0.058709,0.31344
0.058865,0.3117
0.059022,0.31002
0.059178,0.30841
0.059334,0.30686
0.05949,0.30538
0.059646,0.30397
0.059802,0.30264
0.059958,0.30139
0.060115,0.30021
0.060271,0.29912
0.060427,0.29812
0.060583,0.29719
0.060739,0.29636
0.060895,0.29561
0.061051,0.29494
0.061208,0.29436
0.061364,0.29386
0.06152,0.29344
0.061676,0.2931
0.061832,0.29284
0.061988,0.29265
0.062144,0.29253
0.062301,0.29248
0.062457,0.2925
0.062613,0.29257
0.062769,0.2927
0.062925,0.29287
0.063081,0.2931
0.063237,0.29336
0.063394,0.29365
0.06355,0.29398
0.063706,0.29433
0.063862,0.29469
0.064018,0.29507
0.064174,0.29545
0.06433,0.29583
0.064487,0.29621
0.064643,0.29658
0.064799,0.29693
0.064955,0.29726
0.065111,0.29757
0.065267,0.29784
0.065423,0.29807
0.06558,0.29827
0.065736,0.29841
0.065892,0.29851
0.066048,0.29855
0.066204,0.29853
0.06636,0.29846
0.066516,0.29831
0.066673,0.2981
0.066829,0.29781
0.066985,0.29745
0.067141,0.29702
0.067297,0.2965
0.067453,0.29591
0.067609,0.29523
0.067766,0.29447
0.067922,0.29363
0.068078,0.2927
0.068234,0.29169
0.06839,0.2906
0.068546,0.28942
0.068702,0.28815
0.068859,0.28681
0.069015,0.28538
0.069171,0.28387
0.069327,0.28229
0.069483,0.28063
0.069639,0.27889
0.069795,0.27709
0.069952,0.27522
0.070108,0.27329
0.070264,0.2713
0.07042,0.26925
0.070576,0.26715
0.070732,0.26501
0.070888,0.26282
0.071045,0.2606
0.071201,0.25835
0.071357,0.25607
0.071513,0.25377
0.071669,0.25147
0.071825,0.24915
0.071981,0.24684
0.072138,0.24454
0.072294,0.24225
0.07245,0.23999
0.072606,0.23775
0.072762,0.23555
0.072918,0.2334
0.073074,0.2313
0.073231,0.22926
0.073387,0.22729
0.073543,0.22539
0.073699,0.22358
0.073855,0.22186
0.074011,0.22023
0.074167,0.2187
0.074324,0.21729
0.07448,0.21598
0.074636,0.2148
0.074792,0.21374
0.074948,0.21281
0.075104,0.21201
0.07526,0.21134
0.075417,0.2108
0.075573,0.2104
0.075729,0.21014
0.075885,0.21001
0.076041,0.21001
0.076197,0.21014
0.076353,0.21041
0.07651,0.21079
0.076666,0.2113
0.076822,0.21192
0.076978,0.21265
0.077134,0.21348
0.07729,0.21441
0.077446,0.21543
0.077603,0.21654
0.077759,0.21771
0.077915,0.21896
0.078071,0.22026
0.078227,0.22162
0.078383,0.22301
0.078539,0.22445
0.078696,0.22591
0.078852,0.22739
0.079008,0.22887
0.079164,0.23037
0.07932,0.23185
0.079476,0.23333
0.079632,0.23479
0.079789,0.23622
0.079945,0.23762
0.080101,0.23897
0.080257,0.24029
0.080413,0.24155
0.080569,0.24275
0.080725,0.24389
0.080882,0.24496
0.081038,0.24596
0.081194,0.24689
0.08135,0.24773
0.081506,0.24848
0.081662,0.24914
0.081818,0.24972
0.081975,0.25019
0.082131,0.25056
0.082287,0.25084
0.082443,0.25101
0.082599,0.25107
0.082755,0.25102
0.082911,0.25086
0.083067,0.25059
0.083224,0.25021
0.08338,0.24971
0.083536,0.2491
0.083692,0.24837
0.083848,0.24753
0.084004,0.24657
0.08416,0.2455
0.084317,0.24431
0.084473,0.24301
0.084629,0.24159
0.084785,0.24007
0.084941,0.23843
0.085097,0.23668
0.085253,0.23483
0.08541,0.23286
0.085566,0.2308
0.085722,0.22864
0.085878,0.22637
0.086034,0.22401
0.08619,0.22156
0.086346,0.21902
0.086503,0.2164
0.086659,0.21369
0.086815,0.21091
0.086971,0.20805
0.087127,0.20513
0.087283,0.20214
0.087439,0.19909
0.087596,0.19599
0.087752,0.19284
0.087908,0.18965
0.088064,0.18642
0.08822,0.18317
0.088376,0.1799
0.088532,0.17661
0.088689,0.17331
0.088845,0.17002
0.089001,0.16674
0.089157,0.16347
0.089313,0.16024
0.089469,0.15705
0.089625,0.1539
0.089782,0.15082
0.089938,0.14781
0.090094,0.14489
0.09025,0.14206
0.090406,0.13934
0.090562,0.13674
0.090718,0.13428
0.090875,0.13197
0.091031,0.12982
0.091187,0.12785
0.091343,0.12607
0.091499,0.12448
0.091655,0.12311
0.091811,0.12195
0.091968,0.12102
0.092124,0.12033
0.09228,0.11988
0.092436,0.11967
0.092592,0.11971
0.092748,0.11999
0.092904,0.12051
0.093061,0.12126
0.093217,0.12224
0.093373,0.12345
0.093529,0.12486
0.093685,0.12647
0.093841,0.12827
0.093997,0.13024
0.094154,0.13238
0.09431,0.13466
0.094466,0.13708
0.094622,0.13963
0.094778,0.14229
0.094934,0.14505
0.09509,0.1479
0.095247,0.15082
0.095403,0.15381
0.095559,0.15686
0.095715,0.15995
0.095871,0.16308
0.096027,0.16624
0.096183,0.16943
0.09634,0.17263
0.096496,0.17583
0.096652,0.17904
0.096808,0.18224
0.096964,0.18544
0.09712,0.18861
0.097276,0.19177
0.097433,0.1949
0.097589,0.198
0.097745,0.20107
0.097901,0.20411
0.098057,0.2071
0.098213,0.21005
0.098369,0.21296
0.098526,0.21581
0.098682,0.21862
0.098838,0.22137
0.098994,0.22407
0.09915,0.22671
0.099306,0.22929
0.099462,0.23181
0.099619,0.23427
0.099775,0.23667
0.099931,0.239
0.10009,0.24127
0.10024,0.24347
0.1004,0.2456
0.10056,0.24767
0.10071,0.24967
0.10087,0.25159
0.10102,0.25345
0.10118,0.25524
0.10134,0.25696
0.10149,0.25861
0.10165,0.26019
0.1018,0.2617
0.10196,0.26314
0.10212,0.26451
0.10227,0.26581
0.10243,0.26704
0.10259,0.2682
0.10274,0.26929
0.1029,0.27031
0.10305,0.27126
0.10321,0.27215
0.10337,0.27297
0.10352,0.27372
0.10368,0.27441
0.10383,0.27503
0.10399,0.27559
0.10415,0.27608
0.1043,0.27651
0.10446,0.27687
0.10462,0.27718
0.10477,0.27742
0.10493,0.2776
0.10508,0.27773
0.10524,0.2778
0.1054,0.2778
0.10555,0.27776
0.10571,0.27765
0.10586,0.27749
0.10602,0.27728
0.10618,0.27702
0.10633,0.2767
0.10649,0.27634
0.10664,0.27592
0.1068,0.27546
0.10696,0.27495
0.10711,0.27439
0.10727,0.27379
0.10743,0.27314
0.10758,0.27245
0.10774,0.27172
0.10789,0.27095
0.10805,0.27014
0.10821,0.26929
0.10836,0.2684
0.10852,0.26748
0.10867,0.26652
0.10883,0.26553
0.10899,0.2645
0.10914,0.26344
0.1093,0.26236
0.10946,0.26124
0.10961,0.26009
0.10977,0.25892
0.10992,0.25772
0.11008,0.2565
0.11024,0.25525
0.11039,0.25398
0.11055,0.25269
0.1107,0.25137
0.11086,0.25004
0.11102,0.24869
0.11117,0.24733
0.11133,0.24595
0.11149,0.24455
0.11164,0.24314
0.1118,0.24172
0.11195,0.24028
0.11211,0.23884
0.11227,0.23739
0.11242,0.23593
0.11258,0.23446
0.11273,0.23299
0.11289,0.23151
0.11305,0.23003
0.1132,0.22855
0.11336,0.22707
0.11352,0.22559
0.11367,0.2241
0.11383,0.22263
0.11398,0.22115
0.11414,0.21968
0.1143,0.21822
0.11445,0.21676
0.11461,0.21531
0.11476,0.21387
0.11492,0.21244
0.11508,0.21102
0.11523,0.20962
0.11539,0.20823
0.11555,0.20685
0.1157,0.20549
0.11586,0.20415
0.11601,0.20282
0.11617,0.20152
0.11633,0.20023
0.11648,0.19897
0.11664,0.19773
0.11679,0.19651
0.11695,0.19532
0.11711,0.19416
0.11726,0.19302
0.11742,0.19191
0.11757,0.19083
0.11773,0.18978
0.11789,0.18876
0.11804,0.18777
0.1182,0.18681
0.11836,0.18589
0.11851,0.185
0.11867,0.18415
0.11882,0.18334
0.11898,0.18256
0.11914,0.18182
0.11929,0.18112
0.11945,0.18046
0.1196,0.17984
0.11976,0.17926
0.11992,0.17872
0.12007,0.17822
0.12023,0.17776
0.12039,0.17735
0.12054,0.17698
0.1207,0.17666
0.12085,0.17638
0.12101,0.17614
0.12117,0.17595
0.12132,0.17581
0.12148,0.1757
0.12163,0.17565
0.12179,0.17563
0.12195,0.17567
0.1221,0.17575
0.12226,0.17587
0.12242,0.17604
0.12257,0.17625
0.12273,0.17651
0.12288,0.17681
0.12304,0.17715
0.1232,0.17754
0.12335,0.17797
0.12351,0.17844
0.12366,0.17896
0.12382,0.17952
0.12398,0.18011
0.12413,0.18075
0.12429,0.18143
0.12445,0.18215
0.1246,0.1829
0.12476,0.1837
0.12491,0.18453
0.12507,0.1854
0.12523,0.1863
0.12538,0.18724
0.12554,0.18821
0.12569,0.18922
0.12585,0.19026
0.12601,0.19133
0.12616,0.19243
0.12632,0.19356
0.12647,0.19473
0.12663,0.19592
0.12679,0.19714
0.12694,0.19839
0.1271,0.19966
0.12726,0.20096
0.12741,0.20229
0.12757,0.20364
0.12772,0.20501
0.12788,0.20641
0.12804,0.20783
0.12819,0.20927
0.12835,0.21073
0.1285,0.21221
0.12866,0.21372
0.12882,0.21524
0.12897,0.21678
0.12913,0.21834
0.12929,0.21991
0.12944,0.2215
0.1296,0.22311
0.12975,0.22473
0.12991,0.22637
0.13007,0.22802
0.13022,0.22969
0.13038,0.23137
0.13053,0.23306
0.13069,0.23477
0.13085,0.23648
0.131,0.23821
0.13116,0.23995
0.13132,0.2417
0.13147,0.24346
0.13163,0.24522
0.13178,0.247
0.13194,0.24879
0.1321,0.25058
0.13225,0.25239
0.13241,0.2542
0.13256,0.25601
0.13272,0.25784
0.13288,0.25967
0.13303,0.26151
0.13319,0.26335
0.13335,0.2652
0.1335,0.26705
0.13366,0.26891
0.13381,0.27077
0.13397,0.27264
0.13413,0.27452
0.13428,0.27639
0.13444,0.27827
0.13459,0.28016
0.13475,0.28204
0.13491,0.28393
0.13506,0.28583
0.13522,0.28772
0.13538,0.28962
0.13553,0.29152
0.13569,0.29342
0.13584,0.29533
0.136,0.29723
0.13616,0.29914
0.13631,0.30105
0.13647,0.30295
0.13662,0.30487
0.13678,0.30678
0.13694,0.30869
0.13709,0.3106
0.13725,0.31251
0.1374,0.31442
0.13756,0.31634
0.13772,0.31825
0.13787,0.32016
0.13803,0.32207
0.13819,0.32399
0.13834,0.3259
0.1385,0.32781
0.13865,0.32972
0.13881,0.33162
0.13897,0.33353
0.13912,0.33544
0.13928,0.33734
0.13943,0.33925
0.13959,0.34115
0.13975,0.34305
0.1399,0.34495
0.14006,0.34685
0.14022,0.34875
0.14037,0.35064
0.14053,0.35254
0.14068,0.35443
0.14084,0.35632
0.141,0.3582
0.14115,0.36009
0.14131,0.36197
0.14146,0.36385
0.14162,0.36573
0.14178,0.36761
0.14193,0.36948
0.14209,0.37135
0.14225,0.37322
0.1424,0.37509
0.14256,0.37695
0.14271,0.37881
0.14287,0.38067
0.14303,0.38253
0.14318,0.38438
0.14334,0.38623
0.14349,0.38807
0.14365,0.38992
0.14381,0.39176
0.14396,0.3936
0.14412,0.39543
0.14428,0.39726
0.14443,0.39909
0.14459,0.40092
0.14474,0.40274
0.1449,0.40456
0.14506,0.40638
0.14521,0.40819
0.14537,0.41
0.14552,0.41181
0.14568,0.41361
0.14584,0.41541
0.14599,0.41721
0.14615,0.419
0.1463,0.42079
0.14646,0.42257
0.14662,0.42436
0.14677,0.42614
0.14693,0.42791
0.14709,0.42968
0.14724,0.43145
0.1474,0.43322
0.14755,0.43498
0.14771,0.43674
0.14787,0.43849
0.14802,0.44024
0.14818,0.44199
0.14833,0.44373
0.14849,0.44547
0.14865,0.44721
0.1488,0.44894
0.14896,0.45067
0.14912,0.4524
0.14927,0.45412
0.14943,0.45584
0.14958,0.45755
0.14974,0.45927
0.1499,0.46097

==> converge/full/70.csv <==
x,e
0,0
0.00015614,1.0003
0.00031228,1.0003
0.00046843,1.0002
0.00062457,1.0001
0.00078071,0.99995
0.00093685,0.99975
0.001093,0.99952
0.0012491,0.99925
0.0014053,0.99894
0.0015614,0.99859
0.0017176,0.9982
0.0018737,0.99778
0.0020298,0.99732
0.002186,0.99681
0.0023421,0.99627
0.0024983,0.99569
0.0026544,0.99508
0.0028106,0.99442
0.0029667,0.99373
0.0031228,0.993
0.003279,0.99223
0.0034351,0.99142
0.0035913,0.99058
0.0037474,0.9897
0.0039035,0.98878
0.0040597,0.98783
0.0042158,0.98684
0.004372,0.98581
0.0045281,0.98474
0.0046843,0.98364
0.0048404,0.9825
0.0049965,0.98133
0.0051527,0.98012
0.0053088,0.97888
0.005465,0.9776
0.0056211,0.97629
0.0057773,0.97494
0.0059334,0.97356
0.0060895,0.97214
0.0062457,0.97069
0.0064018,0.96921
0.006558,0.96769
0.0067141,0.96615
0.0068702,0.96457
0.0070264,0.96296
0.0071825,0.96131
0.0073387,0.95964
0.0074948,0.95794
0.007651,0.95621
0.0078071,0.95444
0.0079632,0.95265
0.0081194,0.95084
0.0082755,0.94899
0.0084317,0.94712
0.0085878,0.94522
0.0087439,0.94329
0.0089001,0.94134
0.0090562,0.93937
0.0092124,0.93737
0.0093685,0.93535
0.0095247,0.9333
0.0096808,0.93123
0.0098369,0.92914
0.0099931,0.92704
0.010149,0.92491
0.010305,0.92276
0.010462,0.92059
0.010618,0.91841
0.010774,0.9162
0.01093,0.91399
0.011086,0.91175
0.011242,0.9095
0.011398,0.90724
0.011555,0.90496
0.011711,0.90267
0.011867,0.90037
0.012023,0.89806
0.012179,0.89573
0.012335,0.8934
0.012491,0.89105
0.012647,0.8887
0.012804,0.88634
0.01296,0.88398
0.013116,0.8816
0.013272,0.87922
0.013428,0.87684
0.013584,0.87445
0.01374,0.87205
0.013897,0.86965
0.014053,0.86725
0.014209,0.86485
0.014365,0.86244
0.014521,0.86003
0.014677,0.85762
0.014833,0.85521
0.01499,0.8528
0.015146,0.85039
0.015302,0.84797
0.015458,0.84556
0.015614,0.84315
0.01577,0.84074
0.015926,0.83833
0.016083,0.83592
0.016239,0.83352
0.016395,0.83111
0.016551,0.8287
0.016707,0.8263
0.016863,0.8239
0.017019,0.8215
0.017176,0.8191
0.017332,0.8167
0.017488,0.8143
0.017644,0.8119
0.0178,0.8095
0.017956,0.80711
0.018112,0.80471
0.018269,0.80231
0.018425,0.79992
0.018581,0.79752
0.018737,0.79512
0.018893,0.79272
0.019049,0.79032
0.019205,0.78792
0.019362,0.78551
0.019518,0.7831
0.019674,0.78069
0.01983,0.77827
0.019986,0.77585
0.020142,0.77343
0.020298,0.771
0.020455,0.76857
0.020611,0.76613
0.020767,0.76368
0.020923,0.76123
0.021079,0.75877
0.021235,0.75631
0.021391,0.75384
0.021548,0.75136
0.021704,0.74887
0.02186,0.74638
0.022016,0.74388
0.022172,0.74137
0.022328,0.73885
0.022484,0.73632
0.022641,0.73379
0.022797,0.73124
0.022953,0.72869
0.023109,0.72613
0.023265,0.72356
0.023421,0.72098
0.023577,0.7184
0.023734,0.71581
0.02389,0.71321
0.024046,0.7106
0.024202,0.70799
0.024358,0.70537
0.024514,0.70274
0.02467,0.70011
0.024827,0.69747
0.024983,0.69483
0.025139,0.69219
0.025295,0.68954
0.025451,0.68689
0.025607,0.68424
0.025763,0.68159
0.02592,0.67894
0.026076,0.67629
0.026232,0.67364
0.026388,0.67099
0.026544,0.66835
0.0267,0.6657
0.026856,0.66307
0.027013,0.66044
0.027169,0.65782
0.027325,0.6552
0.027481,0.6526
0.027637,0.65
0.027793,0.64742
0.027949,0.64484
0.028106,0.64228
0.028262,0.63973
0.028418,0.6372
0.028574,0.63468
0.02873,0.63218
0.028886,0.6297
0.029042,0.62723
0.029199,0.62478
0.029355,0.62235
0.029511,0.61994
0.029667,0.61755
0.029823,0.61518
0.029979,0.61283
0.030135,0.61051
0.030292,0.6082
0.030448,0.60592
0.030604,0.60366
0.03076,0.60142
0.030916,0.59921
0.031072,0.59702
0.031228,0.59485
0.031385,0.5927
0.031541,0.59058
0.031697,0.58848
0.031853,0.5864
0.032009,0.58435
0.032165,0.58231
0.032321,0.5803
0.032478,0.5783
0.032634,0.57633
0.03279,0.57437
0.032946,0.57244
0.033102,0.57052
0.033258,0.56861
0.033414,0.56673
0.033571,0.56485
0.033727,0.56299
0.033883,0.56115
0.034039,0.55931
0.034195,0.55749
0.034351,0.55567
0.034507,0.55387
0.034664,0.55207
0.03482,0.55028
0.034976,0.54849
0.035132,0.54671
0.035288,0.54492
0.035444,0.54315
0.0356,0.54137
0.035756,0.53959
0.035913,0.53781
0.036069,0.53603
0.036225,0.53424
0.036381,0.53245
0.036537,0.53066
0.036693,0.52886
0.036849,0.52705
0.037006,0.52524
0.037162,0.52342
0.037318,0.52159
0.037474,0.51975
0.03763,0.5179
0.037786,0.51604
0.037942,0.51417
0.038099,0.5123
0.038255,0.51041
0.038411,0.50851
0.038567,0.5066
0.038723,0.50469
0.038879,0.50276
0.039035,0.50082
0.039192,0.49888
0.039348,0.49692
0.039504,0.49496
0.03966,0.49299
0.039816,0.49102
0.039972,0.48904
0.040128,0.48705
0.040285,0.48506
0.040441,0.48307
0.040597,0.48108
0.040753,0.47908
0.040909,0.47709
0.041065,0.47509
0.041221,0.4731
0.041378,0.47112
0.041534,0.46914
0.04169,0.46716
0.041846,0.4652
0.042002,0.46324
0.042158,0.46129
0.042314,0.45936
0.042471,0.45744
0.042627,0.45554
0.042783,0.45365
0.042939,0.45178
0.043095,0.44993
0.043251,0.4481
0.043407,0.44629
0.043564,0.4445
0.04372,0.44273
0.043876,0.44099
0.044032,0.43928
0.044188,0.43759
0.044344,0.43593
0.0445,0.43429
0.044657,0.43269
0.044813,0.43111
0.044969,0.42956
0.045125,0.42804
0.045281,0.42655
0.045437,0.42509
0.045593,0.42365
0.04575,0.42225
0.045906,0.42087
0.046062,0.41953
0.046218,0.41821
0.046374,0.41692
0.04653,0.41565
0.046686,0.41441
0.046843,0.41319
0.046999,0.412
0.047155,0.41083
0.047311,0.40968
0.047467,0.40855
0.047623,0.40744
0.047779,0.40635
0.047936,0.40527
0.048092,0.40421
0.048248,0.40315
0.048404,0.40211
0.04856,0.40108
0.048716,0.40006
0.048872,0.39904
0.049029,0.39802
0.049185,0.39701
0.049341,0.396
0.049497,0.39499
0.049653,0.39397
0.049809,0.39295
0.049965,0.39193
0.050122,0.3909
0.050278,0.38986
0.050434,0.38881
0.05059,0.38774
0.050746,0.38667
0.050902,0.38558
0.051058,0.38448
0.051215,0.38336
0.051371,0.38222
0.051527,0.38107
0.051683,0.3799
0.051839,0.37871
0.051995,0.3775
0.052151,0.37628
0.052308,0.37503
0.052464,0.37376
0.05262,0.37248
0.052776,0.37117
0.052932,0.36985
0.053088,0.36851
0.053244,0.36715
0.053401,0.36577
0.053557,0.36438
0.053713,0.36297
0.053869,0.36154
0.054025,0.36011
0.054181,0.35866
0.054337,0.3572
0.054494,0.35573
0.05465,0.35425
0.054806,0.35277
0.054962,0.35128
0.055118,0.34978
0.055274,0.34829
0.05543,0.3468
0.055587,0.34531
0.055743,0.34382
0.055899,0.34234
0.056055,0.34087
0.056211,0.33941
0.056367,0.33796
0.056523,0.33653
0.05668,0.33511
0.056836,0.33371
0.056992,0.33233
0.057148,0.33097
0.057304,0.32963
0.05746,0.32832
0.057616,0.32703
0.057773,0.32577
0.057929,0.32454
0.058085,0.32334
0.058241,0.32218
0.058397,0.32104
0.058553,0.31994
0.058709,0.31887
0.058865,0.31784
0.059022,0.31684
0.059178,0.31587
0.059334,0.31494
0.05949,0.31404
0.059646,0.31318
0.059802,0.31236
0.059958,0.31156
0.060115,0.3108
0.060271,0.31007
0.060427,0.30937
0.060583,0.3087
0.060739,0.30806
0.060895,0.30744
0.061051,0.30685
0.061208,0.30628
0.061364,0.30573
0.06152,0.30521
0.061676,0.30469
0.061832,0.3042
0.061988,0.30372
0.062144,0.30324
0.062301,0.30278
0.062457,0.30232
0.062613,0.30187
0.062769,0.30141
0.062925,0.30096
0.063081,0.3005
0.063237,0.30004
0.063394,0.29957
0.06355,0.29908
0.063706,0.29859
0.063862,0.29809
0.064018,0.29756
0.064174,0.29702
0.06433,0.29646
0.064487,0.29588
0.064643,0.29527
0.064799,0.29464
0.064955,0.29399
0.065111,0.29331
0.065267,0.2926
0.065423,0.29186
0.06558,0.29109
0.065736,0.29029
0.065892,0.28946
0.066048,0.2886
0.066204,0.28771
0.06636,0.28679
0.066516,0.28584
0.066673,0.28486
0.066829,0.28385
0.066985,0.28281
0.067141,0.28174
0.067297,0.28065
0.067453,0.27953
0.067609,0.27838
0.067766,0.27722
0.067922,0.27603
0.068078,0.27482
0.068234,0.27359
0.06839,0.27235
0.068546,0.2711
0.068702,0.26984
0.068859,0.26856
0.069015,0.26728
0.069171,0.266
0.069327,0.26471
0.069483,0.26343
0.069639,0.26215
0.069795,0.26088
0.069952,0.25962
0.070108,0.25837
0.070264,0.25714
0.07042,0.25592
0.070576,0.25473
0.070732,0.25355
0.070888,0.25241
0.071045,0.25129
0.071201,0.25021
0.071357,0.24915
0.071513,0.24814
0.071669,0.24716
0.071825,0.24622
0.071981,0.24531
0.072138,0.24446
0.072294,0.24364
0.07245,0.24287
0.072606,0.24214
0.072762,0.24146
0.072918,0.24082
0.073074,0.24023
0.073231,0.23969
0.073387,0.23919
0.073543,0.23874
0.073699,0.23833
0.073855,0.23796
0.074011,0.23763
0.074167,0.23735
0.074324,0.2371
0.07448,0.23689
0.074636,0.23671
0.074792,0.23656
0.074948,0.23644
0.075104,0.23635
0.07526,0.23628
0.075417,0.23624
0.075573,0.23621
0.075729,0.23619
0.075885,0.23619
0.076041,0.2362
0.076197,0.23621
0.076353,0.23622
0.07651,0.23623
0.076666,0.23624
0.076822,0.23624
0.076978,0.23622
0.077134,0.2362
0.07729,0.23616
0.077446,0.2361
0.077603,0.23601
0.077759,0.23591
0.077915,0.23577
0.078071,0.23561
0.078227,0.23541
0.078383,0.23518
0.078539,0.23491
0.078696,0.23461
0.078852,0.23426
0.079008,0.23388
0.079164,0.23345
0.07932,0.23298
0.079476,0.23247
0.079632,0.23192
0.079789,0.23131
0.079945,0.23067
0.080101,0.22998
0.080257,0.22924
0.080413,0.22846
0.080569,0.22764
0.080725,0.22677
0.080882,0.22587
0.081038,0.22492
0.081194,0.22393
0.08135,0.22291
0.081506,0.22185
0.081662,0.22075
0.081818,0.21963
0.081975,0.21848
0.082131,0.2173
0.082287,0.2161
0.082443,0.21487
0.082599,0.21363
0.082755,0.21238
0.082911,0.21112
0.083067,0.20985
0.083224,0.20857
0.08338,0.2073
0.083536,0.20603
0.083692,0.20476
0.083848,0.20351
0.084004,0.20228
0.08416,0.20106
0.084317,0.19987
0.084473,0.1987
0.084629,0.19757
0.084785,0.19647
0.084941,0.19541
0.085097,0.19439
0.085253,0.19341
0.08541,0.19249
0.085566,0.19161
0.085722,0.19079
0.085878,0.19003
0.086034,0.18932
0.08619,0.18868
0.086346,0.18809
0.086503,0.18757
0.086659,0.18712
0.086815,0.18672
0.086971,0.1864
0.087127,0.18613
0.087283,0.18593
0.087439,0.18579
0.087596,0.18572
0.087752,0.1857
0.087908,0.18574
0.088064,0.18584
0.08822,0.18598
0.088376,0.18618
0.088532,0.18642
0.088689,0.18671
0.088845,0.18704
0.089001,0.1874
0.089157,0.18779
0.089313,0.18821
0.089469,0.18865
0.089625,0.18911
0.089782,0.18959
0.089938,0.19007
0.090094,0.19057
0.09025,0.19106
0.090406,0.19155
0.090562,0.19203
0.090718,0.1925
0.090875,0.19295
0.091031,0.19338
0.091187,0.19379
0.091343,0.19418
0.091499,0.19453
0.091655,0.19484
0.091811,0.19512
0.091968,0.19535
0.092124,0.19554
0.09228,0.19568
0.092436,0.19578
0.092592,0.19582
0.092748,0.1958
0.092904,0.19573
0.093061,0.1956
0.093217,0.19541
0.093373,0.19516
0.093529,0.19485
0.093685,0.19447
0.093841,0.19403
0.093997,0.19353
0.094154,0.19296
0.09431,0.19232
0.094466,0.19162
0.094622,0.19086
0.094778,0.19004
0.094934,0.18915
0.09509,0.1882
0.095247,0.18719
0.095403,0.18613
0.095559,0.185
0.095715,0.18383
0.095871,0.1826
0.096027,0.18133
0.096183,0.18001
0.09634,0.17864
0.096496,0.17724
0.096652,0.1758
0.096808,0.17433
0.096964,0.17284
0.09712,0.17131
0.097276,0.16977
0.097433,0.16822
0.097589,0.16665
0.097745,0.16508
0.097901,0.16351
0.098057,0.16195
0.098213,0.1604
0.098369,0.15887
0.098526,0.15736
0.098682,0.15588
0.098838,0.15443
0.098994,0.15302
0.09915,0.15166
0.099306,0.15036
0.099462,0.14911
0.099619,0.14792
0.099775,0.1468
0.099931,0.14576
0.10009,0.1448
0.10024,0.14392
0.1004,0.14312
0.10056,0.14242
0.10071,0.14181
0.10087,0.1413
0.10102,0.14089
0.10118,0.14058
0.10134,0.14037
0.10149,0.14027
0.10165,0.14026
0.1018,0.14035
0.10196,0.14055
0.10212,0.14084
0.10227,0.14122
0.10243,0.14169
0.10259,0.14226
0.10274,0.1429
0.1029,0.14362
0.10305,0.14442
0.10321,0.14528
0.10337,0.1462
0.10352,0.14718
0.10368,0.14821
0.10383,0.14929
0.10399,0.1504
0.10415,0.15154
0.1043,0.15271
0.10446,0.1539
0.10462,0.15511
0.10477,0.15632
0.10493,0.15753
0.10508,0.15874
0.10524,0.15994
0.1054,0.16113
0.10555,0.16229
0.10571,0.16343
0.10586,0.16454
0.10602,0.16562
0.10618,0.16665
0.10633,0.16765
0.10649,0.1686
0.10664,0.16949
0.1068,0.17033
0.10696,0.17112
0.10711,0.17184
0.10727,0.1725
0.10743,0.1731
0.10758,0.17362
0.10774,0.17407
0.10789,0.17445
0.10805,0.17476
0.10821,0.17498
0.10836,0.17513
0.10852,0.1752
0.10867,0.17518
0.10883,0.17509
0.10899,0.17491
0.10914,0.17464
0.1093,0.17429
0.10946,0.17386
0.10961,0.17334
0.10977,0.17273
0.10992,0.17204
0.11008,0.17127
0.11024,0.17041
0.11039,0.16947
0.11055,0.16844
0.1107,0.16733
0.11086,0.16615
0.11102,0.16488
0.11117,0.16353
0.11133,0.16211
0.11149,0.16062
0.11164,0.15905
0.1118,0.15741
0.11195,0.1557
0.11211,0.15393
0.11227,0.15209
0.11242,0.15019
0.11258,0.14823
0.11273,0.14622
0.11289,0.14416
0.11305,0.14205
0.1132,0.13989
0.11336,0.1377
0.11352,0.13547
0.11367,0.1332
0.11383,0.13091
0.11398,0.1286
0.11414,0.12627
0.1143,0.12393
0.11445,0.12158
0.11461,0.11923
0.11476,0.11689
0.11492,0.11456
0.11508,0.11225
0.11523,0.10997
0.11539,0.10772
0.11555,0.10552
0.1157,0.10337
0.11586,0.10128
0.11601,0.09926
0.11617,0.09732
0.11633,0.095471
0.11648,0.093721
0.11664,0.092081
0.11679,0.090561
0.11695,0.08917
0.11711,0.087919
0.11726,0.086816
0.11742,0.085869
0.11757,0.085086
0.11773,0.084473
0.11789,0.084034
0.11804,0.083775
0.1182,0.083696
0.11836,0.083799
0.11851,0.084082
0.11867,0.084542
0.11882,0.085176
0.11898,0.085978
0.11914,0.086941
0.11929,0.088059
0.11945,0.089322
0.1196,0.090721
0.11976,0.092248
0.11992,0.093892
0.12007,0.095645
0.12023,0.097496
0.12039,0.099436
0.12054,0.10146
0.1207,0.10355
0.12085,0.1057
0.12101,0.10791
0.12117,0.11017
0.12132,0.11247
0.12148,0.1148
0.12163,0.11715
0.12179,0.11953
0.12195,0.12192
0.1221,0.12432
0.12226,0.12673
0.12242,0.12914
0.12257,0.13155
0.12273,0.13394
0.12288,0.13633
0.12304,0.1387
0.1232,0.14105
0.12335,0.14339
0.12351,0.14569
0.12366,0.14798
0.12382,0.15023
0.12398,0.15245
0.12413,0.15465
0.12429,0.1568
0.12445,0.15892
0.1246,0.161
0.12476,0.16305
0.12491,0.16505
0.12507,0.16701
0.12523,0.16893
0.12538,0.1708
0.12554,0.17263
0.12569,0.17442
0.12585,0.17615
0.12601,0.17784
0.12616,0.17948
0.12632,0.18108
0.12647,0.18262
0.12663,0.18412
0.12679,0.18557
0.12694,0.18696
0.1271,0.18831
0.12726,0.18961
0.12741,0.19085
0.12757,0.19205
0.12772,0.1932
0.12788,0.1943
0.12804,0.19535
0.12819,0.19634
0.12835,0.19729
0.1285,0.19819
0.12866,0.19904
0.12882,0.19984
0.12897,0.2006
0.12913,0.2013
0.12929,0.20196
0.12944,0.20257
0.1296,0.20313
0.12975,0.20365
0.12991,0.20412
0.13007,0.20455
0.13022,0.20493
0.13038,0.20527
0.13053,0.20556
0.13069,0.20581
0.13085,0.20602
0.131,0.20619
0.13116,0.20631
0.13132,0.2064
0.13147,0.20644
0.13163,0.20645
0.13178,0.20641
0.13194,0.20634
0.1321,0.20623
0.13225,0.20609
0.13241,0.20591
0.13256,0.20569
0.13272,0.20545
0.13288,0.20516
0.13303,0.20485
0.13319,0.2045
0.13335,0.20412
0.1335,0.20371
0.13366,0.20327
0.13381,0.2028
0.13397,0.20231
0.13413,0.20178
0.13428,0.20123
0.13444,0.20066
0.13459,0.20006
0.13475,0.19943
0.13491,0.19878
0.13506,0.19811
0.13522,0.19741
0.13538,0.1967
0.13553,0.19596
0.13569,0.19521
0.13584,0.19443
0.136,0.19364
0.13616,0.19283
0.13631,0.192
0.13647,0.19116
0.13662,0.1903
0.13678,0.18943
0.13694,0.18854
0.13709,0.18764
0.13725,0.18673
0.1374,0.18581
0.13756,0.18488
0.13772,0.18393
0.13787,0.18298
0.13803,0.18202
0.13819,0.18105
0.13834,0.18008
0.1385,0.1791
0.13865,0.17811
0.13881,0.17712
0.13897,0.17613
0.13912,0.17513
0.13928,0.17413
0.13943,0.17313
0.13959,0.17213
0.13975,0.17113
0.1399,0.17013
0.14006,0.16913
0.14022,0.16813
0.14037,0.16713
0.14053,0.16614
0.14068,0.16515
0.14084,0.16417
0.141,0.1632
0.14115,0.16223
0.14131,0.16126
0.14146,0.16031
0.14162,0.15936
0.14178,0.15843
0.14193,0.1575
0.14209,0.15659
0.14225,0.15568
0.1424,0.15479
0.14256,0.15391
0.14271,0.15305
0.14287,0.1522
0.14303,0.15136
0.14318,0.15054
0.14334,0.14974
0.14349,0.14895
0.14365,0.14819
0.14381,0.14744
0.14396,0.14671
0.14412,0.146
0.14428,0.14531
0.14443,0.14464
0.14459,0.14399
0.14474,0.14337
0.1449,0.14277
0.14506,0.14219
0.14521,0.14163
0.14537,0.1411
0.14552,0.1406
0.14568,0.14012
0.14584,0.13966
0.14599,0.13923
0.14615,0.13883
0.1463,0.13846
0.14646,0.13811
0.14662,0.1378
0.14677,0.13751
0.14693,0.13724
0.14709,0.13701
0.14724,0.13681
0.1474,0.13663
0.14755,0.13649
0.14771,0.13637
0.14787,0.13629
0.14802,0.13623
0.14818,0.13621
0.14833,0.13621
0.14849,0.13625
0.14865,0.13631
0.1488,0.13641
0.14896,0.13653
0.14912,0.13669
0.14927,0.13687
0.14943,0.13709
0.14958,0.13733
0.14974,0.1376
0.1499,0.13791
0.15005,0.13824
0.15021,0.1386
0.15036,0.13898
0.15052,0.1394
0.15068,0.13984
0.15083,0.14032
0.15099,0.14081
0.15115,0.14134
0.1513,0.14189
0.15146,0.14247
0.15161,0.14307
0.15177,0.1437
0.15193,0.14435
0.15208,0.14503
0.15224,0.14573
0.15239,0.14645
0.15255,0.1472
0.15271,0.14796
0.15286,0.14876
0.15302,0.14957
0.15318,0.1504
0.15333,0.15125
0.15349,0.15213
0.15364,0.15302
0.1538,0.15394
0.15396,0.15487
0.15411,0.15582
0.15427,0.15678
0.15442,0.15777
0.15458,0.15877
0.15474,0.15979
0.15489,0.16082
0.15505,0.16187
0.15521,0.16294
0.15536,0.16402
0.15552,0.16511
0.15567,0.16622
0.15583,0.16734
0.15599,0.16847
0.15614,0.16962
0.1563,0.17078
0.15645,0.17195
0.15661,0.17313
0.15677,0.17433
0.15692,0.17553
0.15708,0.17675
0.15723,0.17797
0.15739,0.17921
0.15755,0.18045
0.1577,0.18171
0.15786,0.18297
0.15802,0.18424
0.15817,0.18552
0.15833,0.18681
0.15848,0.1881
0.15864,0.1894
0.1588,0.19071
0.15895,0.19203
0.15911,0.19335
0.15926,0.19468
0.15942,0.19602
0.15958,0.19736
0.15973,0.19871
0.15989,0.20006
0.16005,0.20142
0.1602,0.20278
0.16036,0.20415
0.16051,0.20552
0.16067,0.2069
0.16083,0.20828
0.16098,0.20967
0.16114,0.21105
0.16129,0.21245
0.16145,0.21384
0.16161,0.21524
0.16176,0.21665
0.16192,0.21805
0.16208,0.21946
0.16223,0.22088
0.16239,0.22229
0.16254,0.22371
0.1627,0.22513
0.16286,0.22655
0.16301,0.22797
0.16317,0.2294
0.16332,0.23083
0.16348,0.23226
0.16364,0.23369
0.16379,0.23512
0.16395,0.23655
0.16411,0.23799
0.16426,0.23943
0.16442,0.24086
0.16457,0.2423
0.16473,0.24374
0.16489,0.24518
0.16504,0.24663
0.1652,0.24807
0.16535,0.24951
0.16551,0.25095
0.16567,0.2524
0.16582,0.25384
0.16598,0.25529
0.16613,0.25673
0.16629,0.25818
0.16645,0.25962
0.1666,0.26107
0.16676,0.26251
0.16692,0.26396
0.16707,0.2654
0.16723,0.26685
0.16738,0.26829
0.16754,0.26974
0.1677,0.27118
0.16785,0.27262
0.16801,0.27407
0.16816,0.27551
0.16832,0.27695
0.16848,0.27839
0.16863,0.27983
0.16879,0.28127
0.16895,0.28271
0.1691,0.28415
0.16926,0.28559
0.16941,0.28703
0.16957,0.28846
0.16973,0.2899
0.16988,0.29133
0.17004,0.29277
0.17019,0.2942
0.17035,0.29563
0.17051,0.29706
0.17066,0.29849
0.17082,0.29992
0.17098,0.30134
0.17113,0.30277
0.17129,0.30419
0.17144,0.30562
0.1716,0.30704
0.17176,0.30846
0.17191,0.30988
0.17207,0.31129
0.17222,0.31271
0.17238,0.31413
0.17254,0.31554
0.17269,0.31695
0.17285,0.31836
0.17301,0.31977
0.17316,0.32118
0.17332,0.32258
0.17347,0.32398
0.17363,0.32539
0.17379,0.32679
0.17394,0.32819
0.1741,0.32958
0.17425,0.33098
0.17441,0.33237
0.17457,0.33376
0.17472,0.33515
0.17488,0.33654

==> converge/full/90.csv <==
x,e
0,0
0.00015614,1
0.00031228,0.99997
0.00046843,0.99989
0.00062457,0.99978
0.00078071,0.99962
0.00093685,0.99942
0.001093,0.99919
0.0012491,0.99892
0.0014053,0.99861
0.0015614,0.99826
0.0017176,0.99787
0.0018737,0.99744
0.0020298,0.99698
0.002186,0.99647
0.0023421,0.99593
0.0024983,0.99535
0.0026544,0.99473
0.0028106,0.99408
0.0029667,0.99338
0.0031228,0.99265
0.003279,0.99188
0.0034351,0.99108
0.0035913,0.99024
0.0037474,0.98936
0.0039035,0.98844
0.0040597,0.98749
0.0042158,0.9865
0.004372,0.98548
0.0045281,0.98442
0.0046843,0.98332
0.0048404,0.98219
0.0049965,0.98103
0.0051527,0.97983
0.0053088,0.97859
0.005465,0.97733
0.0056211,0.97602
0.0057773,0.97469
0.0059334,0.97332
0.0060895,0.97192
0.0062457,0.97049
0.0064018,0.96903
0.006558,0.96753
0.0067141,0.96601
0.0068702,0.96445
0.0070264,0.96287
0.0071825,0.96125
0.0073387,0.9596
0.0074948,0.95793
0.007651,0.95623
0.0078071,0.9545
0.0079632,0.95274
0.0081194,0.95096
0.0082755,0.94915
0.0084317,0.94731
0.0085878,0.94545
0.0087439,0.94357
0.0089001,0.94166
0.0090562,0.93972
0.0092124,0.93777
0.0093685,0.93579
0.0095247,0.93379
0.0096808,0.93177
0.0098369,0.92973
0.0099931,0.92766
0.010149,0.92558
0.010305,0.92348
0.010462,0.92136
0.010618,0.91922
0.010774,0.91707
0.01093,0.9149
0.011086,0.91271
0.011242,0.91051
0.011398,0.90829
0.011555,0.90606
0.011711,0.90381
0.011867,0.90156
0.012023,0.89928
0.012179,0.897
0.012335,0.89471
0.012491,0.8924
0.012647,0.89009
0.012804,0.88776
0.01296,0.88542
0.013116,0.88308
0.013272,0.88073
0.013428,0.87837
0.013584,0.876
0.01374,0.87362
0.013897,0.87124
0.014053,0.86885
0.014209,0.86646
0.014365,0.86406
0.014521,0.86165
0.014677,0.85924
0.014833,0.85683
0.01499,0.85441
0.015146,0.85198
0.015302,0.84956
0.015458,0.84713
0.015614,0.84469
0.01577,0.84225
0.015926,0.83981
0.016083,0.83737
0.016239,0.83493
0.016395,0.83248
0.016551,0.83003
0.016707,0.82757
0.016863,0.82512
0.017019,0.82266
0.017176,0.8202
0.017332,0.81774
0.017488,0.81527
0.017644,0.8128
0.0178,0.81033
0.017956,0.80786
0.018112,0.80539
0.018269,0.80291
0.018425,0.80043
0.018581,0.79795
0.018737,0.79546
0.018893,0.79297
0.019049,0.79048
0.019205,0.78799
0.019362,0.78549
0.019518,0.78299
0.019674,0.78049
0.01983,0.77798
0.019986,0.77547
0.020142,0.77295
0.020298,0.77043
0.020455,0.76791
0.020611,0.76538
0.020767,0.76285
0.020923,0.76031
0.021079,0.75777
0.021235,0.75523
0.021391,0.75268
0.021548,0.75013
0.021704,0.74757
0.02186,0.74501
0.022016,0.74245
0.022172,0.73988
0.022328,0.73731
0.022484,0.73473
0.022641,0.73215
0.022797,0.72957
0.022953,0.72698
0.023109,0.72439
0.023265,0.72179
0.023421,0.7192
0.023577,0.7166
0.023734,0.714
0.02389,0.7114
0.024046,0.70879
0.024202,0.70619
0.024358,0.70358
0.024514,0.70098
0.02467,0.69837
0.024827,0.69577
0.024983,0.69317
0.025139,0.69056
0.025295,0.68796
0.025451,0.68537
0.025607,0.68277
0.025763,0.68018
0.02592,0.6776
0.026076,0.67502
0.026232,0.67244
0.026388,0.66987
0.026544,0.66731
0.0267,0.66475
0.026856,0.6622
0.027013,0.65966
0.027169,0.65713
0.027325,0.65461
0.027481,0.6521
0.027637,0.6496
0.027793,0.64711
0.027949,0.64463
0.028106,0.64217
0.028262,0.63971
0.028418,0.63727
0.028574,0.63485
0.02873,0.63243
0.028886,0.63004
0.029042,0.62765
0.029199,0.62528
0.029355,0.62293
0.029511,0.62059
0.029667,0.61827
0.029823,0.61596
0.029979,0.61367
0.030135,0.6114
0.030292,0.60914
0.030448,0.6069
0.030604,0.60467
0.03076,0.60247
0.030916,0.60027
0.031072,0.5981
0.031228,0.59594
0.031385,0.59379
0.031541,0.59166
0.031697,0.58955
0.031853,0.58745
0.032009,0.58536
0.032165,0.58329
0.032321,0.58123
0.032478,0.57919
0.032634,0.57716
0.03279,0.57514
0.032946,0.57313
0.033102,0.57114
0.033258,0.56915
0.033414,0.56717
0.033571,0.56521
0.033727,0.56325
0.033883,0.5613
0.034039,0.55936
0.034195,0.55743
0.034351,0.5555
0.034507,0.55358
0.034664,0.55166
0.03482,0.54975
0.034976,0.54784
0.035132,0.54594
0.035288,0.54403
0.035444,0.54213
0.0356,0.54024
0.035756,0.53834
0.035913,0.53644
0.036069,0.53455
0.036225,0.53265
0.036381,0.53075
0.036537,0.52886
0.036693,0.52696
0.036849,0.52506
0.037006,0.52316
0.037162,0.52125
0.037318,0.51935
0.037474,0.51744
0.03763,0.51553
0.037786,0.51362
0.037942,0.51171
0.038099,0.50979
0.038255,0.50788
0.038411,0.50596
0.038567,0.50404
0.038723,0.50212
0.038879,0.5002
0.039035,0.49828
0.039192,0.49636
0.039348,0.49444
0.039504,0.49252
0.03966,0.49061
0.039816,0.48869
0.039972,0.48678
0.040128,0.48487
0.040285,0.48297
0.040441,0.48107
0.040597,0.47918
0.040753,0.47729
0.040909,0.47541
0.041065,0.47354
0.041221,0.47167
0.041378,0.46982
0.041534,0.46797
0.04169,0.46614
0.041846,0.46432
0.042002,0.46251
0.042158,0.46071
0.042314,0.45893
0.042471,0.45716
0.042627,0.4554
0.042783,0.45366
0.042939,0.45194
0.043095,0.45023
0.043251,0.44855
0.043407,0.44687
0.043564,0.44522
0.04372,0.44358
0.043876,0.44197
0.044032,0.44037
0.044188,0.43879
0.044344,0.43723
0.0445,0.43569
0.044657,0.43417
0.044813,0.43267
0.044969,0.43118
0.045125,0.42972
0.045281,0.42827
0.045437,0.42685
0.045593,0.42544
0.04575,0.42405
0.045906,0.42267
0.046062,0.42131
0.046218,0.41997
0.046374,0.41865
0.04653,0.41734
0.046686,0.41604
0.046843,0.41476
0.046999,0.41349
0.047155,0.41223
0.047311,0.41098
0.047467,0.40974
0.047623,0.40852
0.047779,0.4073
0.047936,0.40608
0.048092,0.40488
0.048248,0.40368
0.048404,0.40248
0.04856,0.40129
0.048716,0.4001
0.048872,0.39891
0.049029,0.39773
0.049185,0.39654
0.049341,0.39535
0.049497,0.39417
0.049653,0.39298
0.049809,0.39178
0.049965,0.39058
0.050122,0.38938
0.050278,0.38818
0.050434,0.38696
0.05059,0.38575
0.050746,0.38452
0.050902,0.38329
0.051058,0.38205
0.051215,0.38081
0.051371,0.37956
0.051527,0.3783
0.051683,0.37703
0.051839,0.37576
0.051995,0.37447
0.052151,0.37319
0.052308,0.37189
0.052464,0.37059
0.05262,0.36928
0.052776,0.36796
0.052932,0.36664
0.053088,0.36532
0.053244,0.36399
0.053401,0.36266
0.053557,0.36132
0.053713,0.35998
0.053869,0.35864
0.054025,0.35731
0.054181,0.35597
0.054337,0.35463
0.054494,0.3533
0.05465,0.35196
0.054806,0.35064
0.054962,0.34932
0.055118,0.348
0.055274,0.34669
0.05543,0.34539
0.055587,0.3441
0.055743,0.34282
0.055899,0.34156
0.056055,0.3403
0.056211,0.33906
0.056367,0.33783
0.056523,0.33661
0.05668,0.33541
0.056836,0.33423
0.056992,0.33307
0.057148,0.33192
0.057304,0.33079
0.05746,0.32968
0.057616,0.32859
0.057773,0.32752
0.057929,0.32647
0.058085,0.32543
0.058241,0.32442
0.058397,0.32343
0.058553,0.32246
0.058709,0.3215
0.058865,0.32057
0.059022,0.31966
0.059178,0.31876
0.059334,0.31789
0.05949,0.31703
0.059646,0.31619
0.059802,0.31536
0.059958,0.31455
0.060115,0.31376
0.060271,0.31298
0.060427,0.31221
0.060583,0.31145
0.060739,0.31071
0.060895,0.30998
0.061051,0.30925
0.061208,0.30853
0.061364,0.30782
0.06152,0.30711
0.061676,0.30641
0.061832,0.30571
0.061988,0.30501
0.062144,0.30432
0.062301,0.30362
0.062457,0.30292
0.062613,0.30221
0.062769,0.30151
0.062925,0.30079
0.063081,0.30008
0.063237,0.29935
0.063394,0.29862
0.06355,0.29787
0.063706,0.29712
0.063862,0.29636
0.064018,0.29558
0.064174,0.2948
0.06433,0.294
0.064487,0.29319
0.064643,0.29237
0.064799,0.29153
0.064955,0.29068
0.065111,0.28982
0.065267,0.28894
0.065423,0.28805
0.06558,0.28715
0.065736,0.28623
0.065892,0.2853
0.066048,0.28436
0.066204,0.28341
0.06636,0.28245
0.066516,0.28147
0.066673,0.28049
0.066829,0.2795
0.066985,0.2785
0.067141,0.2775
0.067297,0.27649
0.067453,0.27547
0.067609,0.27446
0.067766,0.27344
0.067922,0.27242
0.068078,0.2714
0.068234,0.27038
0.06839,0.26936
0.068546,0.26835
0.068702,0.26735
0.068859,0.26635
0.069015,0.26536
0.069171,0.26438
0.069327,0.26342
0.069483,0.26246
0.069639,0.26152
0.069795,0.26059
0.069952,0.25968
0.070108,0.25878
0.070264,0.25791
0.07042,0.25705
0.070576,0.25621
0.070732,0.2554
0.070888,0.2546
0.071045,0.25383
0.071201,0.25307
0.071357,0.25234
0.071513,0.25164
0.071669,0.25095
0.071825,0.25029
0.071981,0.24966
0.072138,0.24904
0.072294,0.24845
0.07245,0.24788
0.072606,0.24733
0.072762,0.2468
0.072918,0.24629
0.073074,0.2458
0.073231,0.24533
0.073387,0.24488
0.073543,0.24444
0.073699,0.24402
0.073855,0.24361
0.074011,0.24321
0.074167,0.24282
0.074324,0.24245
0.07448,0.24208
0.074636,0.24172
0.074792,0.24136
0.074948,0.24101
0.075104,0.24065
0.07526,0.2403
0.075417,0.23995
0.075573,0.23959
0.075729,0.23923
0.075885,0.23887
0.076041,0.23849
0.076197,0.23811
0.076353,0.23772
0.07651,0.23731
0.076666,0.2369
0.076822,0.23647
0.076978,0.23602
0.077134,0.23556
0.07729,0.23508
0.077446,0.23459
0.077603,0.23407
0.077759,0.23354
0.077915,0.23299
0.078071,0.23242
0.078227,0.23182
0.078383,0.23121
0.078539,0.23058
0.078696,0.22993
0.078852,0.22925
0.079008,0.22856
0.079164,0.22785
0.07932,0.22712
0.079476,0.22637
0.079632,0.2256
0.079789,0.22482
0.079945,0.22402
0.080101,0.22321
0.080257,0.22238
0.080413,0.22154
0.080569,0.22069
0.080725,0.21983
0.080882,0.21896
0.081038,0.21809
0.081194,0.21721
0.08135,0.21633
0.081506,0.21544
0.081662,0.21456
0.081818,0.21368
0.081975,0.2128
0.082131,0.21193
0.082287,0.21106
0.082443,0.21021
0.082599,0.20936
0.082755,0.20853
0.082911,0.20771
0.083067,0.20691
0.083224,0.20613
0.08338,0.20536
0.083536,0.20462
0.083692,0.2039
0.083848,0.2032
0.084004,0.20252
0.08416,0.20187
0.084317,0.20125
0.084473,0.20066
0.084629,0.20009
0.084785,0.19955
0.084941,0.19904
0.085097,0.19856
0.085253,0.19811
0.08541,0.19769
0.085566,0.19729
0.085722,0.19693
0.085878,0.19659
0.086034,0.19628
0.08619,0.19599
0.086346,0.19573
0.086503,0.19549
0.086659,0.19528
0.086815,0.19509
0.086971,0.19491
0.087127,0.19476
0.087283,0.19462
0.087439,0.19449
0.087596,0.19438
0.087752,0.19428
0.087908,0.19419
0.088064,0.1941
0.08822,0.19402
0.088376,0.19395
0.088532,0.19387
0.088689,0.19379
0.088845,0.19371
0.089001,0.19362
0.089157,0.19353
0.089313,0.19342
0.089469,0.19331
0.089625,0.19318
0.089782,0.19303
0.089938,0.19288
0.090094,0.1927
0.09025,0.1925
0.090406,0.19228
0.090562,0.19204
0.090718,0.19178
0.090875,0.19149
0.091031,0.19118
0.091187,0.19084
0.091343,0.19048
0.091499,0.19009
0.091655,0.18967
0.091811,0.18922
0.091968,0.18875
0.092124,0.18824
0.09228,0.18772
0.092436,0.18716
0.092592,0.18658
0.092748,0.18597
0.092904,0.18533
0.093061,0.18467
0.093217,0.18399
0.093373,0.18329
0.093529,0.18256
0.093685,0.18182
0.093841,0.18106
0.093997,0.18028
0.094154,0.17949
0.09431,0.17869
0.094466,0.17787
0.094622,0.17705
0.094778,0.17622
0.094934,0.17539
0.09509,0.17455
0.095247,0.17372
0.095403,0.17289
0.095559,0.17206
0.095715,0.17125
0.095871,0.17044
0.096027,0.16964
0.096183,0.16887
0.09634,0.1681
0.096496,0.16736
0.096652,0.16664
0.096808,0.16594
0.096964,0.16527
0.09712,0.16463
0.097276,0.16401
0.097433,0.16343
0.097589,0.16288
0.097745,0.16237
0.097901,0.16189
0.098057,0.16144
0.098213,0.16103
0.098369,0.16066
0.098526,0.16033
0.098682,0.16004
0.098838,0.15978
0.098994,0.15956
0.09915,0.15937
0.099306,0.15923
0.099462,0.15911
0.099619,0.15904
0.099775,0.15899
0.099931,0.15897
0.10009,0.15899
0.10024,0.15903
0.1004,0.1591
0.10056,0.15919
0.10071,0.1593
0.10087,0.15943
0.10102,0.15957
0.10118,0.15973
0.10134,0.1599
0.10149,0.16008
0.10165,0.16026
0.1018,0.16045
0.10196,0.16063
0.10212,0.16081
0.10227,0.16099
0.10243,0.16116
0.10259,0.16132
0.10274,0.16146
0.1029,0.16159
0.10305,0.1617
0.10321,0.1618
0.10337,0.16186
0.10352,0.16191
0.10368,0.16193
0.10383,0.16192
0.10399,0.16188
0.10415,0.1618
0.1043,0.1617
0.10446,0.16156
0.10462,0.16139
0.10477,0.16118
0.10493,0.16093
0.10508,0.16065
0.10524,0.16033
0.1054,0.15997
0.10555,0.15957
0.10571,0.15913
0.10586,0.15866
0.10602,0.15815
0.10618,0.1576
0.10633,0.15702
0.10649,0.1564
0.10664,0.15575
0.1068,0.15507
0.10696,0.15435
0.10711,0.15361
0.10727,0.15284
0.10743,0.15204
0.10758,0.15122
0.10774,0.15038
0.10789,0.14952
0.10805,0.14864
0.10821,0.14775
0.10836,0.14685
0.10852,0.14594
0.10867,0.14502
0.10883,0.14411
0.10899,0.1432
0.10914,0.14229
0.1093,0.14139
0.10946,0.1405
0.10961,0.13962
0.10977,0.13876
0.10992,0.13793
0.11008,0.13712
0.11024,0.13633
0.11039,0.13558
0.11055,0.13486
0.1107,0.13418
0.11086,0.13354
0.11102,0.13294
0.11117,0.13239
0.11133,0.13188
0.11149,0.13142
0.11164,0.13101
0.1118,0.13065
0.11195,0.13034
0.11211,0.13009
0.11227,0.12989
0.11242,0.12975
0.11258,0.12965
0.11273,0.12961
0.11289,0.12962
0.11305,0.12969
0.1132,0.1298
0.11336,0.12995
0.11352,0.13016
0.11367,0.1304
0.11383,0.13069
0.11398,0.13102
0.11414,0.13137
0.1143,0.13176
0.11445,0.13218
0.11461,0.13262
0.11476,0.13309
0.11492,0.13357
0.11508,0.13406
0.11523,0.13457
0.11539,0.13508
0.11555,0.13559
0.1157,0.1361
0.11586,0.13661
0.11601,0.13711
0.11617,0.1376
0.11633,0.13807
0.11648,0.13852
0.11664,0.13896
0.11679,0.13936
0.11695,0.13974
0.11711,0.14009
0.11726,0.14041
0.11742,0.14069
0.11757,0.14093
0.11773,0.14113
0.11789,0.14129
0.11804,0.14141
0.1182,0.14148
0.11836,0.1415
0.11851,0.14147
0.11867,0.14139
0.11882,0.14126
0.11898,0.14108
0.11914,0.14085
0.11929,0.14057
0.11945,0.14023
0.1196,0.13983
0.11976,0.13939
0.11992,0.13889
0.12007,0.13834
0.12023,0.13773
0.12039,0.13708
0.12054,0.13637
0.1207,0.13562
0.12085,0.13482
0.12101,0.13397
0.12117,0.13309
0.12132,0.13215
0.12148,0.13118
0.12163,0.13018
0.12179,0.12913
0.12195,0.12806
0.1221,0.12696
0.12226,0.12583
0.12242,0.12468
0.12257,0.12351
0.12273,0.12233
0.12288,0.12113
0.12304,0.11994
0.1232,0.11873
0.12335,0.11753
0.12351,0.11634
0.12366,0.11516
0.12382,0.11399
0.12398,0.11284
0.12413,0.11172
0.12429,0.11064
0.12445,0.10958
0.1246,0.10857
0.12476,0.1076
0.12491,0.10669
0.12507,0.10583
0.12523,0.10503
0.12538,0.10429
0.12554,0.10362
0.12569,0.10303
0.12585,0.10251
0.12601,0.10206
0.12616,0.1017
0.12632,0.10142
0.12647,0.10122
0.12663,0.1011
0.12679,0.10107
0.12694,0.10113
0.1271,0.10127
0.12726,0.10149
0.12741,0.10179
0.12757,0.10217
0.12772,0.10263
0.12788,0.10315
0.12804,0.10375
0.12819,0.10441
0.12835,0.10513
0.1285,0.1059
0.12866,0.10673
0.12882,0.1076
0.12897,0.10851
0.12913,0.10945
0.12929,0.11043
0.12944,0.11144
0.1296,0.11246
0.12975,0.1135
0.12991,0.11455
0.13007,0.1156
0.13022,0.11665
0.13038,0.1177
0.13053,0.11875
0.13069,0.11977
0.13085,0.12079
0.131,0.12178
0.13116,0.12274
0.13132,0.12368
0.13147,0.12458
0.13163,0.12545
0.13178,0.12628
0.13194,0.12707
0.1321,0.12781
0.13225,0.12851
0.13241,0.12916
0.13256,0.12975
0.13272,0.13029
0.13288,0.13078
0.13303,0.1312
0.13319,0.13157
0.13335,0.13188
0.1335,0.13212
0.13366,0.1323
0.13381,0.13241
0.13397,0.13246
0.13413,0.13244
0.13428,0.13235
0.13444,0.13219
0.13459,0.13197
0.13475,0.13168
0.13491,0.13132
0.13506,0.13089
0.13522,0.13039
0.13538,0.12982
0.13553,0.12918
0.13569,0.12848
0.13584,0.12771
0.136,0.12687
0.13616,0.12597
0.13631,0.125
0.13647,0.12397
0.13662,0.12288
0.13678,0.12173
0.13694,0.12051
0.13709,0.11924
0.13725,0.11791
0.1374,0.11653
0.13756,0.1151
0.13772,0.11362
0.13787,0.11208
0.13803,0.11051
0.13819,0.10889
0.13834,0.10723
0.1385,0.10553
0.13865,0.10379
0.13881,0.10203
0.13897,0.10024
0.13912,0.098424
0.13928,0.096588
0.13943,0.094736
0.13959,0.092872
0.13975,0.091001
0.1399,0.089126
0.14006,0.087255
0.14022,0.085391
0.14037,0.083541
0.14053,0.08171
0.14068,0.079906
0.14084,0.078135
0.141,0.076404
0.14115,0.074721
0.14131,0.073093
0.14146,0.071529
0.14162,0.070037
0.14178,0.068626
0.14193,0.067305
0.14209,0.066082
0.14225,0.064968
0.1424,0.063969
0.14256,0.063094
0.14271,0.062351
0.14287,0.061746
0.14303,0.061285
0.14318,0.060972
0.14334,0.060811
0.14349,0.060804
0.14365,0.060949
0.14381,0.061247
0.14396,0.061693
0.14412,0.062285
0.14428,0.063017
0.14443,0.063882
0.14459,0.064873
0.14474,0.065983
0.1449,0.067204
0.14506,0.068527
0.14521,0.069943
0.14537,0.071445
0.14552,0.073023
0.14568,0.074671
0.14584,0.07638
0.14599,0.078143
0.14615,0.079953
0.1463,0.081804
0.14646,0.08369
0.14662,0.085604
0.14677,0.087541
0.14693,0.089498
0.14709,0.091467
0.14724,0.093447
0.1474,0.095431
0.14755,0.097417
0.14771,0.099402
0.14787,0.10138
0.14802,0.10335
0.14818,0.10531
0.14833,0.10726
0.14849,0.10919
0.14865,0.11111
0.1488,0.113
0.14896,0.11488
0.14912,0.11673
0.14927,0.11855
0.14943,0.12035
0.14958,0.12212
0.14974,0.12386
0.1499,0.12557
0.15005,0.12725
0.15021,0.1289
0.15036,0.13051
0.15052,0.13209
0.15068,0.13363
0.15083,0.13514
0.15099,0.13662
0.15115,0.13805
0.1513,0.13945
0.15146,0.14082
0.15161,0.14214
0.15177,0.14343
0.15193,0.14467
0.15208,0.14588
0.15224,0.14705
0.15239,0.14819
0.15255,0.14928
0.15271,0.15033
0.15286,0.15135
0.15302,0.15232
0.15318,0.15326
0.15333,0.15416
0.15349,0.15502
0.15364,0.15584
0.1538,0.15662
0.15396,0.15737
0.15411,0.15807
0.15427,0.15874
0.15442,0.15937
0.15458,0.15997
0.15474,0.16052
0.15489,0.16105
0.15505,0.16153
0.15521,0.16198
0.15536,0.16239
0.15552,0.16277
0.15567,0.16312
0.15583,0.16343
0.15599,0.1637
0.15614,0.16395
0.1563,0.16416
0.15645,0.16433
0.15661,0.16448
0.15677,0.1646
0.15692,0.16468
0.15708,0.16474
0.15723,0.16476
0.15739,0.16476
0.15755,0.16472
0.1577,0.16466
0.15786,0.16458
0.15802,0.16446
0.15817,0.16432
0.15833,0.16415
0.15848,0.16396
0.15864,0.16374
0.1588,0.1635
0.15895,0.16324
0.15911,0.16295
0.15926,0.16264
0.15942,0.16231
0.15958,0.16195
0.15973,0.16158
0.15989,0.16119
0.16005,0.16078
0.1602,0.16035
0.16036,0.1599
0.16051,0.15943
0.16067,0.15895
0.16083,0.15845
0.16098,0.15793
0.16114,0.1574
0.16129,0.15686
0.16145,0.1563
0.16161,0.15573
0.16176,0.15515
0.16192,0.15455
0.16208,0.15394
0.16223,0.15332
0.16239,0.15269
0.16254,0.15206
0.1627,0.15141
0.16286,0.15075
0.16301,0.15009
0.16317,0.14942
0.16332,0.14874
0.16348,0.14806
0.16364,0.14737
0.16379,0.14667
0.16395,0.14598
0.16411,0.14527
0.16426,0.14457
0.16442,0.14386
0.16457,0.14315
0.16473,0.14244
0.16489,0.14173
0.16504,0.14102
0.1652,0.14031
0.16535,0.1396
0.16551,0.13889
0.16567,0.13819
0.16582,0.13748
0.16598,0.13678
0.16613,0.13609
0.16629,0.1354
0.16645,0.13471
0.1666,0.13403
0.16676,0.13336
0.16692,0.13269
0.16707,0.13203
0.16723,0.13138
0.16738,0.13073
0.16754,0.1301
0.1677,0.12948
0.16785,0.12886
0.16801,0.12826
0.16816,0.12767
0.16832,0.12708
0.16848,0.12652
0.16863,0.12596
0.16879,0.12542
0.16895,0.12489
0.1691,0.12438
0.16926,0.12388
0.16941,0.12339
0.16957,0.12293
0.16973,0.12247
0.16988,0.12204
0.17004,0.12162
0.17019,0.12122
0.17035,0.12084
0.17051,0.12047
0.17066,0.12013
0.17082,0.1198
0.17098,0.11949
0.17113,0.1192
0.17129,0.11894
0.17144,0.11869
0.1716,0.11846
0.17176,0.11826
0.17191,0.11807
0.17207,0.11791
0.17222,0.11777
0.17238,0.11765
0.17254,0.11755
0.17269,0.11748
0.17285,0.11743
0.17301,0.1174
0.17316,0.11739
0.17332,0.1174
0.17347,0.11744
0.17363,0.1175
0.17379,0.11758
0.17394,0.11769
0.1741,0.11782
0.17425,0.11797
0.17441,0.11814
0.17457,0.11834
0.17472,0.11856
0.17488,0.1188
0.17504,0.11906
0.17519,0.11935
0.17535,0.11965
0.1755,0.11998
0.17566,0.12033
0.17582,0.1207
0.17597,0.1211
0.17613,0.12151
0.17628,0.12195
0.17644,0.1224
0.1766,0.12288
0.17675,0.12337
0.17691,0.12388
0.17706,0.12442
0.17722,0.12497
0.17738,0.12554
0.17753,0.12613
0.17769,0.12674
0.17785,0.12736
0.178,0.12801
0.17816,0.12867
0.17831,0.12934
0.17847,0.13004
0.17863,0.13075
0.17878,0.13147
0.17894,0.13221
0.17909,0.13297
0.17925,0.13374
0.17941,0.13452
0.17956,0.13532
0.17972,0.13613
0.17988,0.13696
0.18003,0.1378
0.18019,0.13865
0.18034,0.13952
0.1805,0.14039
0.18066,0.14128
0.18081,0.14218
0.18097,0.14309
0.18112,0.14402
0.18128,0.14495
0.18144,0.1459
0.18159,0.14685
0.18175,0.14781
0.18191,0.14879
0.18206,0.14977
0.18222,0.15076
0.18237,0.15176
0.18253,0.15277
0.18269,0.15379
0.18284,0.15482
0.183,0.15585
0.18315,0.15689
0.18331,0.15794
0.18347,0.159
0.18362,0.16006
0.18378,0.16113
0.18394,0.1622
0.18409,0.16329
0.18425,0.16437
0.1844,0.16547
0.18456,0.16657
0.18472,0.16767
0.18487,0.16878
0.18503,0.1699
0.18518,0.17102
0.18534,0.17215
0.1855,0.17328
0.18565,0.17441
0.18581,0.17555
0.18597,0.17669
0.18612,0.17784
0.18628,0.17899
0.18643,0.18015
0.18659,0.1813
0.18675,0.18247
0.1869,0.18363
0.18706,0.1848
0.18721,0.18597
0.18737,0.18715
0.18753,0.18832
0.18768,0.1895
0.18784,0.19069
0.18799,0.19187
0.18815,0.19306
0.18831,0.19425
0.18846,0.19544
0.18862,0.19664
0.18878,0.19783
0.18893,0.19903
0.18909,0.20023
0.18924,0.20143
0.1894,0.20264
0.18956,0.20384
0.18971,0.20505
0.18987,0.20626
0.19002,0.20747
0.19018,0.20868
0.19034,0.20989
0.19049,0.2111
0.19065,0.21232
0.19081,0.21353
0.19096,0.21475
0.19112,0.21597
0.19127,0.21719
0.19143,0.2184
0.19159,0.21962
0.19174,0.22084
0.1919,0.22206
0.19205,0.22329
0.19221,0.22451
0.19237,0.22573
0.19252,0.22695
0.19268,0.22818
0.19284,0.2294
0.19299,0.23062
0.19315,0.23185
0.1933,0.23307
0.19346,0.23429
0.19362,0.23552
0.19377,0.23674
0.19393,0.23797
0.19408,0.23919
0.19424,0.24041
0.1944,0.24164
0.19455,0.24286
0.19471,0.24409
0.19487,0.24531
0.19502,0.24653
0.19518,0.24775
0.19533,0.24898
0.19549,0.2502
0.19565,0.25142
0.1958,0.25264
0.19596,0.25386
0.19611,0.25508
0.19627,0.2563
0.19643,0.25752
0.19658,0.25874
0.19674,0.25996
0.19689,0.26117
0.19705,0.26239
0.19721,0.26361
0.19736,0.26482
0.19752,0.26603
0.19768,0.26725
0.19783,0.26846
0.19799,0.26967
0.19814,0.27088
0.1983,0.27209
0.19846,0.2733
0.19861,0.27451
0.19877,0.27572
0.19892,0.27692
0.19908,0.27813
0.19924,0.27933
0.19939,0.28053
0.19955,0.28174
0.19971,0.28294
0.19986,0.28414

==> converge/surf/full.csv <==
x,y,z
-0.02185,-0.1749,-33
-0.01955,-0.1749,-33.86
-0.01725,-0.1749,-34.716
-0.01495,-0.1749,-35.588
-0.01265,-0.1749,-36.477
-0.01035,-0.1749,-37.376
-0.00805,-0.1749,-38.281
-0.00575,-0.1749,-39.19
-0.00345,-0.1749,-40.101
-0.00115,-0.1749,-41.013
0.00115,-0.1749,-41.929
0.00345,-0.1749,-42.853
0.00575,-0.1749,-43.789
0.00805,-0.1749,-44.745
0.01035,-0.1749,-45.728
0.01265,-0.1749,-46.747
0.01495,-0.1749,-47.811
0.01725,-0.1749,-48.925
0.01955,-0.1749,-50.124
0.02185,-0.1749,-51.226
-0.02185,-0.17178,-32.798
-0.01955,-0.17178,-33.715
-0.01725,-0.17178,-34.618
-0.01495,-0.17178,-35.532
-0.01265,-0.17178,-36.459
-0.01035,-0.17178,-37.395
-0.00805,-0.17178,-38.335
-0.00575,-0.17178,-39.278
-0.00345,-0.17178,-40.22
-0.00115,-0.17178,-41.164
0.00115,-0.17178,-42.113
0.00345,-0.17178,-43.07
0.00575,-0.17178,-44.042
0.00805,-0.17178,-45.037
0.01035,-0.17178,-46.064
0.01265,-0.17178,-47.132
0.01495,-0.17178,-48.251
0.01725,-0.17178,-49.425
0.01955,-0.17178,-50.688
0.02185,-0.17178,-51.838
-0.02185,-0.16865,-32.624
-0.01955,-0.16865,-33.593
-0.01725,-0.16865,-34.542
-0.01495,-0.16865,-35.5
-0.01265,-0.16865,-36.466
-0.01035,-0.16865,-37.44
-0.00805,-0.16865,-38.416
-0.00575,-0.16865,-39.392
-0.00345,-0.16865,-40.368
-0.00115,-0.16865,-41.345
0.00115,-0.16865,-42.327
0.00345,-0.16865,-43.319
0.00575,-0.16865,-44.329
0.00805,-0.16865,-45.366
0.01035,-0.16865,-46.44
0.01265,-0.16865,-47.561
0.01495,-0.16865,-48.738
0.01725,-0.16865,-49.976
0.01955,-0.16865,-51.303
0.02185,-0.16865,-52.494
-0.02185,-0.16553,-32.471
-0.01955,-0.16553,-33.49
-0.01725,-0.16553,-34.485
-0.01495,-0.16553,-35.485
-0.01265,-0.16553,-36.494
-0.01035,-0.16553,-37.506
-0.00805,-0.16553,-38.52
-0.00575,-0.16553,-39.533
-0.00345,-0.16553,-40.545
-0.00115,-0.16553,-41.557
0.00115,-0.16553,-42.575
0.00345,-0.16553,-43.605
0.00575,-0.16553,-44.656
0.00805,-0.16553,-45.738
0.01035,-0.16553,-46.864
0.01265,-0.16553,-48.043
0.01495,-0.16553,-49.285
0.01725,-0.16553,-50.59
0.01955,-0.16553,-51.981
0.02185,-0.16553,-53.198
-0.02185,-0.16241,-32.326
-0.01955,-0.16241,-33.392
-0.01725,-0.16241,-34.432
-0.01495,-0.16241,-35.478
-0.01265,-0.16241,-36.529
-0.01035,-0.16241,-37.584
-0.00805,-0.16241,-38.638
-0.00575,-0.16241,-39.69
-0.00345,-0.16241,-40.739
-0.00115,-0.16241,-41.79
0.00115,-0.16241,-42.847
0.00345,-0.16241,-43.918
0.00575,-0.16241,-45.014
0.00805,-0.16241,-46.147
0.01035,-0.16241,-47.331
0.01265,-0.16241,-48.576
0.01495,-0.16241,-49.889
0.01725,-0.16241,-51.265
0.01955,-0.16241,-52.713
0.02185,-0.16241,-53.929
-0.02185,-0.15928,-32.186
-0.01955,-0.15928,-33.298
-0.01725,-0.15928,-34.385
-0.01495,-0.15928,-35.477
-0.01265,-0.15928,-36.574
-0.01035,-0.15928,-37.674
-0.00805,-0.15928,-38.771
-0.00575,-0.15928,-39.865
-0.00345,-0.15928,-40.956
-0.00115,-0.15928,-42.047
0.00115,-0.15928,-43.146
0.00345,-0.15928,-44.263
0.00575,-0.15928,-45.409
0.00805,-0.15928,-46.599
0.01035,-0.15928,-47.848
0.01265,-0.15928,-49.165
0.01495,-0.15928,-50.556
0.01725,-0.15928,-52.003
0.01955,-0.15928,-53.49
0.02185,-0.15928,-54.655
-0.02185,-0.15616,-32.049
-0.01955,-0.15616,-33.207
-0.01725,-0.15616,-34.342
-0.01495,-0.15616,-35.483
-0.01265,-0.15616,-36.63
-0.01035,-0.15616,-37.777
-0.00805,-0.15616,-38.922
-0.00575,-0.15616,-40.061
-0.00345,-0.15616,-41.196
-0.00115,-0.15616,-42.332
0.00115,-0.15616,-43.478
0.00345,-0.15616,-44.645
0.00575,-0.15616,-45.848
0.00805,-0.15616,-47.102
0.01035,-0.15616,-48.424
0.01265,-0.15616,-49.822
0.01495,-0.15616,-51.295
0.01725,-0.15616,-52.805
0.01955,-0.15616,-54.293
0.02185,-0.15616,-55.324
-0.02185,-0.15304,-31.911
-0.01955,-0.15304,-33.118
-0.01725,-0.15304,-34.304
-0.01495,-0.15304,-35.498
-0.01265,-0.15304,-36.697
-0.01035,-0.15304,-37.897
-0.00805,-0.15304,-39.092
-0.00575,-0.15304,-40.281
-0.00345,-0.15304,-41.465
-0.00115,-0.15304,-42.65
0.00115,-0.15304,-43.847
0.00345,-0.15304,-45.071
0.00575,-0.15304,-46.337
0.00805,-0.15304,-47.664
0.01035,-0.15304,-49.069
0.01265,-0.15304,-50.557
0.01495,-0.15304,-52.112
0.01725,-0.15304,-53.66
0.01955,-0.15304,-55.076
0.02185,-0.15304,-55.856
-0.02185,-0.14991,-31.773
-0.01955,-0.14991,-33.03
-0.01725,-0.14991,-34.271
-0.01495,-0.14991,-35.521
-0.01265,-0.14991,-36.778
-0.01035,-0.14991,-38.035
-0.00805,-0.14991,-39.286
-0.00575,-0.14991,-40.529
-0.00345,-0.14991,-41.766
-0.00115,-0.14991,-43.005
0.00115,-0.14991,-44.26
0.00345,-0.14991,-45.547
0.00575,-0.14991,-46.886
0.00805,-0.14991,-48.297
0.01035,-0.14991,-49.796
0.01265,-0.14991,-51.38
0.01495,-0.14991,-53.007
0.01725,-0.14991,-54.542
0.01955,-0.14991,-55.762
0.02185,-0.14991,-56.153
-0.02185,-0.14679,-31.632
-0.01955,-0.14679,-32.943
-0.01725,-0.14679,-34.242
-0.01495,-0.14679,-35.554
-0.01265,-0.14679,-36.875
-0.01035,-0.14679,-38.195
-0.00805,-0.14679,-39.507
-0.00575,-0.14679,-40.809
-0.00345,-0.14679,-42.105
-0.00115,-0.14679,-43.405
0.00115,-0.14679,-44.724
0.00345,-0.14679,-46.084
0.00575,-0.14679,-47.507
0.00805,-0.14679,-49.015
0.01035,-0.14679,-50.618
0.01265,-0.14679,-52.3
0.01495,-0.14679,-53.967
0.01725,-0.14679,-55.385
0.01955,-0.14679,-56.237
0.02185,-0.14679,-56.139
-0.02185,-0.14367,-31.485
-0.01955,-0.14367,-32.853
-0.01725,-0.14367,-34.217
-0.01495,-0.14367,-35.598
-0.01265,-0.14367,-36.989
-0.01035,-0.14367,-38.379
-0.00805,-0.14367,-39.759
-0.00575,-0.14367,-41.127
-0.00345,-0.14367,-42.489
-0.00115,-0.14367,-43.856
0.00115,-0.14367,-45.25
0.00345,-0.14367,-46.693
0.00575,-0.14367,-48.214
0.00805,-0.14367,-49.833
0.01035,-0.14367,-51.552
0.01265,-0.14367,-53.318
0.01495,-0.14367,-54.949
0.01725,-0.14367,-56.077
0.01955,-0.14367,-56.384
0.02185,-0.14367,-55.804
-0.02185,-0.14054,-31.328
-0.01955,-0.14054,-32.761
-0.01725,-0.14054,-34.196
-0.01495,-0.14054,-35.654
-0.01265,-0.14054,-37.125
-0.01035,-0.14054,-38.593
-0.00805,-0.14054,-40.049
-0.00575,-0.14054,-41.491
-0.00345,-0.14054,-42.926
-0.00115,-0.14054,-44.37
0.00115,-0.14054,-45.848
0.00345,-0.14054,-47.39
0.00575,-0.14054,-49.025
0.00805,-0.14054,-50.772
0.01035,-0.14054,-52.61
0.01265,-0.14054,-54.413
0.01495,-0.14054,-55.853
0.01725,-0.14054,-56.464
0.01955,-0.14054,-56.149
0.02185,-0.14054,-55.213
-0.02185,-0.13742,-31.161
-0.01955,-0.13742,-32.665
-0.01725,-0.13742,-34.18
-0.01495,-0.13742,-35.725
-0.01265,-0.13742,-37.286
-0.01035,-0.13742,-38.843
-0.00805,-0.13742,-40.386
-0.00575,-0.13742,-41.911
-0.00345,-0.13742,-43.428
-0.00115,-0.13742,-44.96
0.00115,-0.13742,-46.537
0.00345,-0.13742,-48.195
0.00575,-0.13742,-49.965
0.00805,-0.13742,-51.855
0.01035,-0.13742,-53.792
0.01265,-0.13742,-55.513
0.01495,-0.13742,-56.508
0.01725,-0.13742,-56.421
0.01955,-0.13742,-55.584
0.02185,-0.13742,-54.476
-0.02185,-0.1343,-30.98
-0.01955,-0.1343,-32.561
-0.01725,-0.1343,-34.167
-0.01495,-0.1343,-35.812
-0.01265,-0.1343,-37.477
-0.01035,-0.1343,-39.138
-0.00805,-0.1343,-40.78
-0.00575,-0.1343,-42.399
-0.00345,-0.1343,-44.011
-0.00115,-0.1343,-45.644
0.00115,-0.1343,-47.338
0.00345,-0.1343,-49.135
0.00575,-0.1343,-51.064
0.00805,-0.1343,-53.1
0.01035,-0.1343,-55.059
0.01265,-0.1343,-56.451
0.01495,-0.1343,-56.71
0.01725,-0.1343,-55.948
0.01955,-0.1343,-54.816
0.02185,-0.1343,-53.696
-0.02185,-0.13117,-30.779
-0.01955,-0.13117,-32.447
-0.01725,-0.13117,-34.157
-0.01495,-0.13117,-35.919
-0.01265,-0.13117,-37.707
-0.01035,-0.13117,-39.489
-0.00805,-0.13117,-41.245
-0.00575,-0.13117,-42.974
-0.00345,-0.13117,-44.695
-0.00115,-0.13117,-46.449
0.00115,-0.13117,-48.283
0.00345,-0.13117,-50.248
0.00575,-0.13117,-52.357
0.00805,-0.13117,-54.504
0.01035,-0.13117,-56.277
0.01265,-0.13117,-56.961
0.01495,-0.13117,-56.373
0.01725,-0.13117,-55.179
0.01955,-0.13117,-53.982
0.02185,-0.13117,-52.955
-0.02185,-0.12805,-30.553
-0.01955,-0.12805,-32.319
-0.01725,-0.12805,-34.149
-0.01495,-0.12805,-36.049
-0.01265,-0.12805,-37.984
-0.01035,-0.12805,-39.912
-0.00805,-0.12805,-41.804
-0.00575,-0.12805,-43.66
-0.00345,-0.12805,-45.51
-0.00115,-0.12805,-47.408
0.00115,-0.12805,-49.416
0.00345,-0.12805,-51.582
0.00575,-0.12805,-53.872
0.00805,-0.12805,-55.984
0.01035,-0.12805,-57.149
0.01265,-0.12805,-56.826
0.01495,-0.12805,-55.615
0.01725,-0.12805,-54.291
0.01955,-0.12805,-53.185
0.02185,-0.12805,-52.311
-0.02185,-0.12493,-30.298
-0.01955,-0.12493,-32.171
-0.01725,-0.12493,-34.14
-0.01495,-0.12493,-36.208
-0.01265,-0.12493,-38.325
-0.01035,-0.12493,-40.43
-0.00805,-0.12493,-42.486
-0.00575,-0.12493,-44.494
-0.00345,-0.12493,-46.499
-0.00115,-0.12493,-48.575
0.00115,-0.12493,-50.799
0.00345,-0.12493,-53.197
0.00575,-0.12493,-55.589
0.00805,-0.12493,-57.258
0.01035,-0.12493,-57.3
0.01265,-0.12493,-56.104
0.01495,-0.12493,-54.665
0.01725,-0.12493,-53.428
0.01955,-0.12493,-52.5
0.02185,-0.12493,-51.809
-0.02185,-0.12181,-30.004
-0.01955,-0.12181,-31.994
-0.01725,-0.12181,-34.127
-0.01495,-0.12181,-36.402
-0.01265,-0.12181,-38.75
-0.01035,-0.12181,-41.082
-0.00805,-0.12181,-43.339
-0.00575,-0.12181,-45.53
-0.00345,-0.12181,-47.725
-0.00115,-0.12181,-50.027
0.00115,-0.12181,-52.52
0.00345,-0.12181,-55.135
0.00575,-0.12181,-57.289
0.00805,-0.12181,-57.792
0.01035,-0.12181,-56.651
0.01265,-0.12181,-55.084
0.01495,-0.12181,-53.724
0.01725,-0.12181,-52.689
0.01955,-0.12181,-51.981
0.02185,-0.12181,-51.489
-0.02185,-0.11868,-29.663
-0.01955,-0.11868,-31.774
-0.01725,-0.11868,-34.099
-0.01495,-0.11868,-36.638
-0.01265,-0.11868,-39.296
-0.01035,-0.11868,-41.929
-0.00805,-0.11868,-44.442
-0.00575,-0.11868,-46.856
-0.00345,-0.11868,-49.292
-0.00115,-0.11868,-51.888
0.00115,-0.11868,-54.688
0.00345,-0.11868,-57.28
0.00575,-0.11868,-58.314
0.00805,-0.11868,-57.263
0.01035,-0.11868,-55.549
0.01265,-0.11868,-54.05
0.01495,-0.11868,-52.924
0.01725,-0.11868,-52.142
0.01955,-0.11868,-51.672
0.02185,-0.11868,-51.39
-0.02185,-0.11556,-29.264
-0.01955,-0.11556,-31.493
-0.01725,-0.11556,-34.037
-0.01495,-0.11556,-36.921
-0.01265,-0.11556,-40.022
-0.01035,-0.11556,-43.087
-0.00805,-0.11556,-45.933
-0.00575,-0.11556,-48.624
-0.00345,-0.11556,-51.372
-0.00115,-0.11556,-54.345
0.00115,-0.11556,-57.323
0.00345,-0.11556,-58.912
0.00575,-0.11556,-57.957
0.00805,-0.11556,-56.059
0.01035,-0.11556,-54.404
0.01265,-0.11556,-53.184
0.01495,-0.11556,-52.352
0.01725,-0.11556,-51.842
0.01955,-0.11556,-51.623
0.02185,-0.11556,-51.56
-0.02185,-0.11244,-28.803
-0.01955,-0.11244,-31.126
-0.01725,-0.11244,-33.903
-0.01495,-0.11244,-37.248
-0.01265,-0.11244,-41.051
-0.01035,-0.11244,-44.811
-0.00805,-0.11244,-48.087
-0.00575,-0.11244,-51.11
-0.00345,-0.11244,-54.275
-0.00115,-0.11244,-57.598
0.00115,-0.11244,-59.704
0.00345,-0.11244,-58.76
0.00575,-0.11244,-56.609
0.00805,-0.11244,-54.781
0.01035,-0.11244,-53.47
0.01265,-0.11244,-52.597
0.01495,-0.11244,-52.078
0.01725,-0.11244,-51.849
0.01955,-0.11244,-51.89
0.02185,-0.11244,-52.061
-0.02185,-0.10931,-28.283
-0.01955,-0.10931,-30.652
-0.01725,-0.10931,-33.629
-0.01495,-0.10931,-37.557
-0.01265,-0.10931,-42.699
-0.01035,-0.10931,-47.871
-0.00805,-0.10931,-51.52
-0.00575,-0.10931,-54.885
-0.00345,-0.10931,-58.5
-0.00115,-0.10931,-60.948
0.00115,-0.10931,-59.701
0.00345,-0.10931,-57.181
0.00575,-0.10931,-55.174
0.00805,-0.10931,-53.786
0.01035,-0.10931,-52.889
0.01265,-0.10931,-52.375
0.01495,-0.10931,-52.173
0.01725,-0.10931,-52.234
0.01955,-0.10931,-52.547
0.02185,-0.10931,-52.966
-0.02185,-0.10619,-27.732
-0.01955,-0.10619,-30.078
-0.01725,-0.10619,-33.141
-0.01495,-0.10619,-37.566
-0.01265,-0.10619,-45.68
-0.01035,-0.10619,-55.885
-0.00805,-0.10619,-57.696
-0.00575,-0.10619,-61.176
-0.00345,-0.10619,-63.172
-0.00115,-0.10619,-60.73
0.00115,-0.10619,-57.729
0.00345,-0.10619,-55.578
0.00575,-0.10619,-54.148
0.00805,-0.10619,-53.251
0.01035,-0.10619,-52.763
0.01265,-0.10619,-52.604
0.01495,-0.10619,-52.723
0.01725,-0.10619,-53.084
0.01955,-0.10619,-53.677
0.02185,-0.10619,-54.342
-0.02185,-0.10307,-27.197
-0.01955,-0.10307,-29.464
-0.01725,-0.10307,-32.476
-0.01495,-0.10307,-37.001
-0.01265,-0.10307,-46.545
-0.01035,-0.10307,-75.193
-0.00805,-0.10307,-70.714
-0.00575,-0.10307,-66.424
-0.00345,-0.10307,-61.492
-0.00115,-0.10307,-58.179
0.00115,-0.10307,-56.007
0.00345,-0.10307,-54.599
0.00575,-0.10307,-53.737
0.00805,-0.10307,-53.297
0.01035,-0.10307,-53.2
0.01265,-0.10307,-53.392
0.01495,-0.10307,-53.835
0.01725,-0.10307,-54.491
0.01955,-0.10307,-55.324
0.02185,-0.10307,-56.139
-0.02185,-0.099943,-26.727
-0.01955,-0.099943,-28.905
-0.01725,-0.099943,-31.811
-0.01495,-0.099943,-36.225
-0.01265,-0.099943,-45.693
-0.01035,-0.099943,-74.82
-0.00805,-0.099943,-65.893
-0.00575,-0.099943,-61.527
-0.00345,-0.099943,-58.573
-0.00115,-0.099943,-56.563
0.00115,-0.099943,-55.244
0.00345,-0.099943,-54.45
0.00575,-0.099943,-54.076
0.00805,-0.099943,-54.052
0.01035,-0.099943,-54.327
0.01265,-0.099943,-54.855
0.01495,-0.099943,-55.581
0.01725,-0.099943,-56.417
0.01955,-0.099943,-57.213
0.02185,-0.099943,-57.716
-0.02185,-0.09682,-26.337
-0.01955,-0.09682,-28.456
-0.01725,-0.09682,-31.285
-0.01495,-0.09682,-35.611
-0.01265,-0.09682,-45.009
-0.01035,-0.09682,-70.095
-0.00805,-0.09682,-62.3
-0.00575,-0.09682,-59.433
-0.00345,-0.09682,-57.566
-0.00115,-0.09682,-56.321
0.00115,-0.09682,-55.582
0.00345,-0.09682,-55.265
0.00575,-0.09682,-55.307
0.00805,-0.09682,-55.65
0.01035,-0.09682,-56.231
0.01265,-0.09682,-56.954
0.01495,-0.09682,-57.653
0.01725,-0.09682,-58.092
0.01955,-0.09682,-58.042
0.02185,-0.09682,-57.55
-0.02185,-0.093696,-25.992
-0.01955,-0.093696,-28.092
-0.01725,-0.093696,-30.892
-0.01495,-0.093696,-35.184
-0.01265,-0.093696,-44.556
-0.01035,-0.093696,-69.486
-0.00805,-0.093696,-61.991
-0.00575,-0.093696,-59.61
-0.00345,-0.093696,-58.238
-0.00115,-0.093696,-57.443
0.00115,-0.093696,-57.11
0.00345,-0.093696,-57.152
0.00575,-0.093696,-57.481
0.00805,-0.093696,-57.977
0.01035,-0.093696,-58.453
0.01265,-0.093696,-58.662
0.01495,-0.093696,-58.403
0.01725,-0.093696,-57.685
0.01955,-0.093696,-56.685
0.02185,-0.093696,-55.682
-0.02185,-0.090573,-25.632
-0.01955,-0.090573,-27.738
-0.01725,-0.090573,-30.54
-0.01495,-0.090573,-34.831
-0.01265,-0.090573,-44.2
-0.01035,-0.090573,-70.477
-0.00805,-0.090573,-63.308
-0.00575,-0.090573,-61.331
-0.00345,-0.090573,-60.297
-0.00115,-0.090573,-59.775
0.00115,-0.090573,-59.615
0.00345,-0.090573,-59.647
0.00575,-0.090573,-59.652
0.00805,-0.090573,-59.4
0.01035,-0.090573,-58.764
0.01265,-0.090573,-57.807
0.01495,-0.090573,-56.695
0.01725,-0.090573,-55.582
0.01955,-0.090573,-54.558
0.02185,-0.090573,-53.689
-0.02185,-0.08745,-25.212
-0.01955,-0.08745,-27.327
-0.01725,-0.08745,-30.138
-0.01495,-0.08745,-34.437
-0.01265,-0.08745,-43.811
-0.01035,-0.08745,-71.601
-0.00805,-0.08745,-64.838
-0.00575,-0.08745,-63.278
-0.00345,-0.08745,-62.363
-0.00115,-0.08745,-61.621
0.00115,-0.08745,-60.88
0.00345,-0.08745,-60.002
0.00575,-0.08745,-58.95
0.00805,-0.08745,-57.786
0.01035,-0.08745,-56.606
0.01265,-0.08745,-55.491
0.01495,-0.08745,-54.484
0.01725,-0.08745,-53.606
0.01955,-0.08745,-52.867
0.02185,-0.08745,-52.253
-0.02185,-0.084327,-24.733
-0.01955,-0.084327,-26.848
-0.01725,-0.084327,-29.66
-0.01495,-0.084327,-33.961
-0.01265,-0.084327,-43.338
-0.01035,-0.084327,-71.204
-0.00805,-0.084327,-64.428
-0.00575,-0.084327,-62.713
-0.00345,-0.084327,-61.42
-0.00115,-0.084327,-60.15
0.00115,-0.084327,-58.891
0.00345,-0.084327,-57.663
0.00575,-0.084327,-56.501
0.00805,-0.084327,-55.434
0.01035,-0.084327,-54.48
0.01265,-0.084327,-53.647
0.01495,-0.084327,-52.936
0.01725,-0.084327,-52.341
0.01955,-0.084327,-51.867
0.02185,-0.084327,-51.47
-0.02185,-0.081204,-24.232
-0.01955,-0.081204,-26.335
-0.01725,-0.081204,-29.14
-0.01495,-0.081204,-33.436
-0.01265,-0.081204,-42.811
-0.01035,-0.081204,-69.827
-0.00805,-0.081204,-62.781
-0.00575,-0.081204,-60.725
-0.00345,-0.081204,-59.226
-0.00115,-0.081204,-57.901
0.00115,-0.081204,-56.719
0.00345,-0.081204,-55.667
0.00575,-0.081204,-54.74
0.00805,-0.081204,-53.936
0.01035,-0.081204,-53.248
0.01265,-0.081204,-52.67
0.01495,-0.081204,-52.195
0.01725,-0.081204,-51.813
0.01955,-0.081204,-51.532
0.02185,-0.081204,-51.294
-0.02185,-0.07808,-23.736
-0.01955,-0.07808,-25.825
-0.01725,-0.07808,-28.619
-0.01495,-0.07808,-32.908
-0.01265,-0.07808,-42.277
-0.01035,-0.07808,-68.785
-0.00805,-0.07808,-61.616
-0.00575,-0.07808,-59.445
-0.00345,-0.07808,-57.935
-0.00115,-0.07808,-56.687
0.00115,-0.07808,-55.641
0.00345,-0.07808,-54.76
0.00575,-0.07808,-54.02
0.00805,-0.07808,-53.403
0.01035,-0.07808,-52.897
0.01265,-0.07808,-52.487
0.01495,-0.07808,-52.164
0.01725,-0.07808,-51.917
0.01955,-0.07808,-51.752
0.02185,-0.07808,-51.606
-0.02185,-0.074957,-23.248
-0.01955,-0.074957,-25.324
-0.01725,-0.074957,-28.107
-0.01495,-0.074957,-32.389
-0.01265,-0.074957,-41.755
-0.01035,-0.074957,-68.363
-0.00805,-0.074957,-61.223
-0.00575,-0.074957,-59.101
-0.00345,-0.074957,-57.657
-0.00115,-0.074957,-56.493
0.00115,-0.074957,-55.546
0.00345,-0.074957,-54.771
0.00575,-0.074957,-54.138
0.00805,-0.074957,-53.623
0.01035,-0.074957,-53.207
0.01265,-0.074957,-52.876
0.01495,-0.074957,-52.615
0.01725,-0.074957,-52.412
0.01955,-0.074957,-52.273
0.02185,-0.074957,-52.136
-0.02185,-0.071834,-22.747
-0.01955,-0.071834,-24.811
-0.01725,-0.071834,-27.586
-0.01495,-0.071834,-31.862
-0.01265,-0.071834,-41.225
-0.01035,-0.071834,-68.252
-0.00805,-0.071834,-61.227
-0.00575,-0.071834,-59.255
-0.00345,-0.071834,-57.921
-0.00115,-0.071834,-56.837
0.00115,-0.071834,-55.951
0.00345,-0.071834,-55.221
0.00575,-0.071834,-54.617
0.00805,-0.071834,-54.117
0.01035,-0.071834,-53.7
0.01265,-0.071834,-53.35
0.01495,-0.071834,-53.054
0.01725,-0.071834,-52.802
0.01955,-0.071834,-52.6
0.02185,-0.071834,-52.395
-0.02185,-0.068711,-22.213
-0.01955,-0.068711,-24.265
-0.01725,-0.068711,-27.031
-0.01495,-0.068711,-31.301
-0.01265,-0.068711,-40.661
-0.01035,-0.068711,-67.94
-0.00805,-0.068711,-61.013
-0.00575,-0.068711,-59.164
-0.00345,-0.068711,-57.917
-0.00115,-0.068711,-56.885
0.00115,-0.068711,-56.018
0.00345,-0.068711,-55.283
0.00575,-0.068711,-54.654
0.00805,-0.068711,-54.11
0.01035,-0.068711,-53.636
0.01265,-0.068711,-53.219
0.01495,-0.068711,-52.85
0.01725,-0.068711,-52.522
0.01955,-0.068711,-52.244
0.02185,-0.068711,-51.97
-0.02185,-0.065588,-21.643
-0.01955,-0.065588,-23.68
-0.01725,-0.065588,-26.436
-0.01495,-0.065588,-30.698
-0.01265,-0.065588,-40.054
-0.01035,-0.065588,-67.21
-0.00805,-0.065588,-60.274
-0.00575,-0.065588,-58.405
-0.00345,-0.065588,-57.149
-0.00115,-0.065588,-56.109
0.00115,-0.065588,-55.232
0.00345,-0.065588,-54.481
0.00575,-0.065588,-53.831
0.00805,-0.065588,-53.265
0.01035,-0.065588,-52.768
0.01265,-0.065588,-52.33
0.01495,-0.065588,-51.944
0.01725,-0.065588,-51.602
0.01955,-0.065588,-51.318
0.02185,-0.065588,-51.038
-0.02185,-0.062464,-21.048
-0.01955,-0.062464,-23.067
-0.01725,-0.062464,-25.809
-0.01495,-0.062464,-30.062
-0.01265,-0.062464,-39.413
-0.01035,-0.062464,-66.32
-0.00805,-0.062464,-59.324
-0.00575,-0.062464,-57.37
-0.00345,-0.062464,-56.058
-0.00115,-0.062464,-54.987
0.00115,-0.062464,-54.094
0.00345,-0.062464,-53.341
0.00575,-0.062464,-52.698
0.00805,-0.062464,-52.145
0.01035,-0.062464,-51.668
0.01265,-0.062464,-51.254
0.01495,-0.062464,-50.897
0.01725,-0.062464,-50.588
0.01955,-0.062464,-50.342
0.02185,-0.062464,-50.095
-0.02185,-0.059341,-20.436
-0.01955,-0.059341,-22.434
-0.01725,-0.059341,-25.161
-0.01495,-0.059341,-29.403
-0.01265,-0.059341,-38.749
-0.01035,-0.059341,-65.567
-0.00805,-0.059341,-58.539
-0.00575,-0.059341,-56.545
-0.00345,-0.059341,-55.204
-0.00115,-0.059341,-54.117
0.00115,-0.059341,-53.22
0.00345,-0.059341,-52.471
0.00575,-0.059341,-51.84
0.00805,-0.059341,-51.306
0.01035,-0.059341,-50.853
0.01265,-0.059341,-50.468
0.01495,-0.059341,-50.142
0.01725,-0.059341,-49.868
0.01955,-0.059341,-49.66
0.02185,-0.059341,-49.445
-0.02185,-0.056218,-19.805
-0.01955,-0.056218,-21.781
-0.01725,-0.056218,-24.489
-0.01495,-0.056218,-28.72
-0.01265,-0.056218,-38.059
-0.01035,-0.056218,-64.986
-0.00805,-0.056218,-57.98
-0.00575,-0.056218,-56.021
-0.00345,-0.056218,-54.703
-0.00115,-0.056218,-53.632
0.00115,-0.056218,-52.749
0.00345,-0.056218,-52.015
0.00575,-0.056218,-51.399
0.00805,-0.056218,-50.882
0.01035,-0.056218,-50.447
0.01265,-0.056218,-50.082
0.01495,-0.056218,-49.778
0.01725,-0.056218,-49.527
0.01955,-0.056218,-49.345
0.02185,-0.056218,-49.151
-0.02185,-0.053095,-19.148
-0.01955,-0.053095,-21.096
-0.01725,-0.053095,-23.784
-0.01495,-0.053095,-28.001
-0.01265,-0.053095,-37.333
-0.01035,-0.053095,-64.408
-0.00805,-0.053095,-57.466
-0.00575,-0.053095,-55.585
-0.00345,-0.053095,-54.332
-0.00115,-0.053095,-53.314
0.00115,-0.053095,-52.476
0.00345,-0.053095,-51.778
0.00575,-0.053095,-51.195
0.00805,-0.053095,-50.707
0.01035,-0.053095,-50.298
0.01265,-0.053095,-49.957
0.01495,-0.053095,-49.676
0.01725,-0.053095,-49.447
0.01955,-0.053095,-49.288
0.02185,-0.053095,-49.112
-0.02185,-0.049971,-18.454
-0.01955,-0.049971,-20.371
-0.01725,-0.049971,-23.036
-0.01495,-0.049971,-27.236
-0.01265,-0.049971,-36.558
-0.01035,-0.049971,-63.672
-0.00805,-0.049971,-56.784
-0.00575,-0.049971,-54.965
-0.00345,-0.049971,-53.78
-0.00115,-0.049971,-52.829
0.00115,-0.049971,-52.056
0.00345,-0.049971,-51.422
0.00575,-0.049971,-50.897
0.00805,-0.049971,-50.464
0.01035,-0.049971,-50.105
0.01265,-0.049971,-49.811
0.01495,-0.049971,-49.573
0.01725,-0.049971,-49.384
0.01955,-0.049971,-49.263
0.02185,-0.049971,-49.115
-0.02185,-0.046848,-17.723
-0.01955,-0.046848,-19.603
-0.01725,-0.046848,-22.239
-0.01495,-0.046848,-26.42
-0.01265,-0.046848,-35.731
-0.01035,-0.046848,-62.777
-0.00805,-0.046848,-55.904
-0.00575,-0.046848,-54.098
-0.00345,-0.046848,-52.946
-0.00115,-0.046848,-52.041
0.00115,-0.046848,-51.323
0.00345,-0.046848,-50.748
0.00575,-0.046848,-50.288
0.00805,-0.046848,-49.92
0.01035,-0.046848,-49.628
0.01265,-0.046848,-49.398
0.01495,-0.046848,-49.223
0.01725,-0.046848,-49.094
0.01955,-0.046848,-49.033
0.02185,-0.046848,-48.933
-0.02185,-0.043725,-16.955
-0.01955,-0.043725,-18.793
-0.01725,-0.043725,-21.395
-0.01495,-0.043725,-25.552
-0.01265,-0.043725,-34.852
-0.01035,-0.043725,-61.836
-0.00805,-0.043725,-54.956
-0.00575,-0.043725,-53.146
-0.00345,-0.043725,-52
-0.00115,-0.043725,-51.114
0.00115,-0.043725,-50.423
0.00345,-0.043725,-49.884
0.00575,-0.043725,-49.464
0.00805,-0.043725,-49.142
0.01035,-0.043725,-48.9
0.01265,-0.043725,-48.724
0.01495,-0.043725,-48.605
0.01725,-0.043725,-48.534
0.01955,-0.043725,-48.533
0.02185,-0.043725,-48.484
-0.02185,-0.040602,-16.153
-0.01955,-0.040602,-17.939
-0.01725,-0.040602,-20.502
-0.01495,-0.040602,-24.631
-0.01265,-0.040602,-33.915
-0.01035,-0.040602,-60.912
-0.00805,-0.040602,-54.047
-0.00575,-0.040602,-52.256
-0.00345,-0.040602,-51.127
-0.00115,-0.040602,-50.258
0.00115,-0.040602,-49.584
0.00345,-0.040602,-49.062
0.00575,-0.040602,-48.663
0.00805,-0.040602,-48.362
0.01035,-0.040602,-48.144
0.01265,-0.040602,-47.996
0.01495,-0.040602,-47.906
0.01725,-0.040602,-47.868
0.01955,-0.040602,-47.904
0.02185,-0.040602,-47.888
-0.02185,-0.037479,-15.314
-0.01955,-0.037479,-17.038
-0.01725,-0.037479,-19.552
-0.01495,-0.037479,-23.646
-0.01265,-0.037479,-32.911
-0.01035,-0.037479,-59.973
-0.00805,-0.037479,-53.165
-0.00575,-0.037479,-51.431
-0.00345,-0.037479,-50.354
-0.00115,-0.037479,-49.527
0.00115,-0.037479,-48.888
0.00345,-0.037479,-48.394
0.00575,-0.037479,-48.015
0.00805,-0.037479,-47.731
0.01035,-0.037479,-47.527
0.01265,-0.037479,-47.391
0.01495,-0.037479,-47.313
0.01725,-0.037479,-47.286
0.01955,-0.037479,-47.336
0.02185,-0.037479,-47.328
-0.02185,-0.034355,-14.431
-0.01955,-0.034355,-16.082
-0.01725,-0.034355,-18.535
-0.01495,-0.034355,-22.587
-0.01265,-0.034355,-31.828
-0.01035,-0.034355,-58.948
-0.00805,-0.034355,-52.222
-0.00575,-0.034355,-50.574
-0.00345,-0.034355,-49.582
-0.00115,-0.034355,-48.834
0.00115,-0.034355,-48.265
0.00345,-0.034355,-47.83
0.00575,-0.034355,-47.499
0.00805,-0.034355,-47.252
0.01035,-0.034355,-47.076
0.01265,-0.034355,-46.958
0.01495,-0.034355,-46.893
0.01725,-0.034355,-46.873
0.01955,-0.034355,-46.927
0.02185,-0.034355,-46.915
-0.02185,-0.031232,-13.502
-0.01955,-0.031232,-15.062
-0.01725,-0.031232,-17.441
-0.01495,-0.031232,-21.439
-0.01265,-0.031232,-30.65
-0.01035,-0.031232,-57.8
-0.00805,-0.031232,-51.153
-0.00575,-0.031232,-49.596
-0.00345,-0.031232,-48.706
-0.00115,-0.031232,-48.062
0.00115,-0.031232,-47.593
0.00345,-0.031232,-47.251
0.00575,-0.031232,-47.004
0.00805,-0.031232,-46.829
0.01035,-0.031232,-46.711
0.01265,-0.031232,-46.64
0.01495,-0.031232,-46.609
0.01725,-0.031232,-46.611
0.01955,-0.031232,-46.679
0.02185,-0.031232,-46.665
-0.02185,-0.028109,-12.526
-0.01955,-0.028109,-13.975
-0.01725,-0.028109,-16.262
-0.01495,-0.028109,-20.192
-0.01265,-0.028109,-29.366
-0.01035,-0.028109,-56.537
-0.00805,-0.028109,-49.964
-0.00575,-0.028109,-48.497
-0.00345,-0.028109,-47.708
-0.00115,-0.028109,-47.171
0.00115,-0.028109,-46.81
0.00345,-0.028109,-46.576
0.00575,-0.028109,-46.433
0.00805,-0.028109,-46.355
0.01035,-0.028109,-46.325
0.01265,-0.028109,-46.332
0.01495,-0.028109,-46.365
0.01725,-0.028109,-46.417
0.01955,-0.028109,-46.522
0.02185,-0.028109,-46.524
-0.02185,-0.024986,-11.506
-0.01955,-0.024986,-12.818
-0.01725,-0.024986,-14.989
-0.01495,-0.024986,-18.832
-0.01265,-0.024986,-27.957
-0.01035,-0.024986,-55.171
-0.00805,-0.024986,-48.696
-0.00575,-0.024986,-47.334
-0.00345,-0.024986,-46.651
-0.00115,-0.024986,-46.216
0.00115,-0.024986,-45.956
0.00345,-0.024986,-45.821
0.00575,-0.024986,-45.776
0.00805,-0.024986,-45.796
0.01035,-0.024986,-45.862
0.01265,-0.024986,-45.959
0.01495,-0.024986,-46.075
0.01725,-0.024986,-46.2
0.01955,-0.024986,-46.366
0.02185,-0.024986,-46.405
-0.02185,-0.021863,-10.446
-0.01955,-0.021863,-11.588
-0.01725,-0.021863,-13.61
-0.01495,-0.021863,-17.341
-0.01265,-0.021863,-26.403
-0.01035,-0.021863,-53.699
-0.00805,-0.021863,-47.375
-0.00575,-0.021863,-46.155
-0.00345,-0.021863,-45.6
-0.00115,-0.021863,-45.277
0.00115,-0.021863,-45.113
0.00345,-0.021863,-45.065
0.00575,-0.021863,-45.101
0.00805,-0.021863,-45.2
0.01035,-0.021863,-45.345
0.01265,-0.021863,-45.521
0.01495,-0.021863,-45.714
0.01725,-0.021863,-45.913
0.01955,-0.021863,-46.148
0.02185,-0.021863,-46.236
-0.02185,-0.018739,-9.3537
-0.01955,-0.018739,-10.282
-0.01725,-0.018739,-12.114
-0.01495,-0.018739,-15.698
-0.01265,-0.018739,-24.677
-0.01035,-0.018739,-52.103
-0.00805,-0.018739,-45.992
-0.00575,-0.018739,-44.967
-0.00345,-0.018739,-44.583
-0.00115,-0.018739,-44.397
0.00115,-0.018739,-44.342
0.00345,-0.018739,-44.379
0.00575,-0.018739,-44.485
0.00805,-0.018739,-44.644
0.01035,-0.018739,-44.844
0.01265,-0.018739,-45.073
0.01495,-0.018739,-45.32
0.01725,-0.018739,-45.571
0.01955,-0.018739,-45.86
0.02185,-0.018739,-45.991
-0.02185,-0.015616,-8.2419
-0.01955,-0.015616,-8.902
-0.01725,-0.015616,-10.487
-0.01495,-0.015616,-13.883
-0.01265,-0.015616,-22.755
-0.01035,-0.015616,-50.377
-0.00805,-0.015616,-44.537
-0.00575,-0.015616,-43.767
-0.00345,-0.015616,-43.599
-0.00115,-0.015616,-43.583
0.00115,-0.015616,-43.659
0.00345,-0.015616,-43.794
0.00575,-0.015616,-43.972
0.00805,-0.015616,-44.183
0.01035,-0.015616,-44.423
0.01265,-0.015616,-44.682
0.01495,-0.015616,-44.954
0.01725,-0.015616,-45.228
0.01955,-0.015616,-45.542
0.02185,-0.015616,-45.696
-0.02185,-0.012493,-7.1322
-0.01955,-0.012493,-7.4523
-0.01725,-0.012493,-8.7195
-0.01495,-0.012493,-11.878
-0.01265,-0.012493,-20.623
-0.01035,-0.012493,-48.539
-0.00805,-0.012493,-43.037
-0.00575,-0.012493,-42.577
-0.00345,-0.012493,-42.659
-0.00115,-0.012493,-42.838
0.00115,-0.012493,-43.063
0.00345,-0.012493,-43.309
0.00575,-0.012493,-43.568
0.00805,-0.012493,-43.834
0.01035,-0.012493,-44.107
0.01265,-0.012493,-44.384
0.01495,-0.012493,-44.66
0.01725,-0.012493,-44.934
0.01955,-0.012493,-45.244
0.02185,-0.012493,-45.397
-0.02185,-0.0093696,-6.0581
-0.01955,-0.0093696,-5.9391
-0.01725,-0.0093696,-6.7972
-0.01495,-0.0093696,-9.6844
-0.01265,-0.0093696,-18.306
-0.01035,-0.0093696,-46.673
-0.00805,-0.0093696,-41.579
-0.00575,-0.0093696,-41.465
-0.00345,-0.0093696,-41.809
-0.00115,-0.0093696,-42.184
0.00115,-0.0093696,-42.558
0.00345,-0.0093696,-42.92
0.00575,-0.0093696,-43.264
0.00805,-0.0093696,-43.588
0.01035,-0.0093696,-43.895
0.01265,-0.0093696,-44.183
0.01495,-0.0093696,-44.456
0.01725,-0.0093696,-44.714
0.01955,-0.0093696,-45.005
0.02185,-0.0093696,-45.139
-0.02185,-0.0062464,-5.0708
-0.01955,-0.0062464,-4.3492
-0.01725,-0.0062464,-4.6787
-0.01495,-0.0062464,-7.3531
-0.01265,-0.0062464,-15.961
-0.01035,-0.0062464,-45.006
-0.00805,-0.0062464,-40.319
-0.00575,-0.0062464,-40.546
-0.00345,-0.0062464,-41.127
-0.00115,-0.0062464,-41.668
0.00115,-0.0062464,-42.169
0.00345,-0.0062464,-42.629
0.00575,-0.0062464,-43.05
0.00805,-0.0062464,-43.429
0.01035,-0.0062464,-43.767
0.01265,-0.0062464,-44.066
0.01495,-0.0062464,-44.332
0.01725,-0.0062464,-44.571
0.01955,-0.0062464,-44.838
0.02185,-0.0062464,-44.948
-0.02185,-0.0031232,-4.2686
-0.01955,-0.0031232,-2.5193
-0.01725,-0.0031232,-1.9099
-0.01495,-0.0031232,-5.1636
-0.01265,-0.0031232,-14.101
-0.01035,-0.0031232,-43.91
-0.00805,-0.0031232,-39.473
-0.00575,-0.0031232,-39.952
-0.00345,-0.0031232,-40.695
-0.00115,-0.0031232,-41.346
0.00115,-0.0031232,-41.928
0.00345,-0.0031232,-42.453
0.00575,-0.0031232,-42.925
0.00805,-0.0031232,-43.341
0.01035,-0.0031232,-43.702
0.01265,-0.0031232,-44.009
0.01495,-0.0031232,-44.271
0.01725,-0.0031232,-44.496
0.01955,-0.0031232,-44.744
0.02185,-0.0031232,-44.836
-0.02185,0,-3.9898
-0.01955,0,-1.3988
-0.01725,0,0
-0.01495,0,-4.3673
-0.01265,0,-13.536
-0.01035,0,-43.624
-0.00805,0,-39.236
-0.00575,0,-39.789
-0.00345,0,-40.578
-0.00115,0,-41.259
0.00115,0,-41.863
0.00345,0,-42.406
0.00575,0,-42.892
0.00805,0,-43.319
0.01035,0,-43.686
0.01265,0,-43.996
0.01495,0,-44.256
0.01725,0,-44.478
0.01955,0,-44.721
0.02185,0,-44.807
-0.02185,0.0031232,-4.4776
-0.01955,0.0031232,-3.1207
-0.01725,0.0031232,-2.8939
-0.01495,0.0031232,-5.7543
-0.01265,0.0031232,-14.558
-0.01035,0.0031232,-44.171
-0.00805,0.0031232,-39.67
-0.00575,0.0031232,-40.089
-0.00345,0.0031232,-40.794
-0.00115,0.0031232,-41.419
0.00115,0.0031232,-41.983
0.00345,0.0031232,-42.493
0.00575,0.0031232,-42.953
0.00805,0.0031232,-43.36
0.01035,0.0031232,-43.716
0.01265,0.0031232,-44.021
0.01495,0.0031232,-44.284
0.01725,0.0031232,-44.512
0.01955,0.0031232,-44.765
0.02185,0.0031232,-44.861
-0.02185,0.0062464,-5.3536
-0.01955,0.0062464,-4.8373
-0.01725,0.0062464,-5.3405
-0.01495,0.0062464,-8.06
-0.01265,0.0062464,-16.647
-0.01035,0.0062464,-45.464
-0.00805,0.0062464,-40.664
-0.00575,0.0062464,-40.794
-0.00345,0.0062464,-41.309
-0.00115,0.0062464,-41.805
0.00115,0.0062464,-42.271
0.00345,0.0062464,-42.705
0.00575,0.0062464,-43.105
0.00805,0.0062464,-43.468
0.01035,0.0062464,-43.798
0.01265,0.0062464,-44.094
0.01495,0.0062464,-44.362
0.01725,0.0062464,-44.606
0.01955,0.0062464,-44.88
0.02185,0.0062464,-44.997
-0.02185,0.0093696,-6.374
-0.01955,0.0093696,-6.3997
-0.01725,0.0093696,-7.3916
-0.01495,0.0093696,-10.361
-0.01265,0.0093696,-19.014
-0.01035,0.0093696,-47.213
-0.00805,0.0093696,-42.004
-0.00575,0.0093696,-41.784
-0.00345,0.0093696,-42.051
-0.00115,0.0093696,-42.368
0.00115,0.0093696,-42.699
0.00345,0.0093696,-43.027
0.00575,0.0093696,-43.345
0.00805,0.0093696,-43.652
0.01035,0.0093696,-43.949
0.01265,0.0093696,-44.234
0.01495,0.0093696,-44.508
0.01725,0.0093696,-44.771
0.01955,0.0093696,-45.069
0.02185,0.0093696,-45.21
-0.02185,0.012493,-7.4632
-0.01955,0.012493,-7.894
-0.01725,0.012493,-9.2653
-0.01495,0.012493,-12.5
-0.01265,0.012493,-21.284
-0.01035,0.012493,-49.093
-0.00805,0.012493,-43.488
-0.00575,0.012493,-42.93
-0.00345,0.012493,-42.934
-0.00115,0.012493,-43.054
0.00115,0.012493,-43.232
0.00345,0.012493,-43.444
0.00575,0.012493,-43.678
0.00805,0.012493,-43.928
0.01035,0.012493,-44.19
0.01265,0.012493,-44.462
0.01495,0.012493,-44.739
0.01725,0.012493,-45.015
0.01955,0.012493,-45.329
0.02185,0.012493,-45.484
-0.02185,0.015616,-8.5764
-0.01955,0.015616,-9.3236
-0.01725,0.015616,-10.989
-0.01495,0.015616,-14.447
-0.01265,0.015616,-23.354
-0.01035,0.015616,-50.918
-0.00805,0.015616,-44.98
-0.00575,0.015616,-44.128
-0.00345,0.015616,-43.89
-0.00115,0.015616,-43.821
0.00115,0.015616,-43.855
0.00345,0.015616,-43.958
0.00575,0.015616,-44.114
0.00805,0.015616,-44.31
0.01035,0.015616,-44.538
0.01265,0.015616,-44.791
0.01495,0.015616,-45.057
0.01725,0.015616,-45.328
0.01955,0.015616,-45.637
0.02185,0.015616,-45.787
-0.02185,0.018739,-9.6842
-0.01955,0.018739,-10.682
-0.01725,0.018739,-12.576
-0.01495,0.018739,-16.208
-0.01265,0.018739,-25.215
-0.01035,0.018739,-52.606
-0.00805,0.018739,-46.414
-0.00575,0.018739,-45.325
-0.00345,0.018739,-44.884
-0.00115,0.018739,-44.654
0.00115,0.018739,-44.564
0.00345,0.018739,-44.575
0.00575,0.018739,-44.66
0.00805,0.018739,-44.803
0.01035,0.018739,-44.988
0.01265,0.018739,-45.204
0.01495,0.018739,-45.438
0.01725,0.018739,-45.676
0.01955,0.018739,-45.952
0.02185,0.018739,-46.072
-0.02185,0.021862,-10.768
-0.01955,0.021862,-11.965
-0.01725,0.021862,-14.035
-0.01495,0.021862,-17.803
-0.01265,0.021862,-26.886
-0.01035,0.021862,-54.148
-0.00805,0.021862,-47.777
-0.00575,0.021862,-46.509
-0.00345,0.021862,-45.912
-0.00115,0.021862,-45.553
0.00115,0.021862,-45.361
0.00345,0.021862,-45.287
0.00575,0.021862,-45.3
0.00805,0.021862,-45.378
0.01035,0.021862,-45.501
0.01265,0.021862,-45.656
0.01495,0.021862,-45.829
0.01725,0.021862,-46.006
0.01955,0.021862,-46.221
0.02185,0.021862,-46.295
-0.02185,0.024986,-11.817
-0.01955,0.024986,-13.173
-0.01725,0.024986,-15.381
-0.01495,0.024986,-19.253
-0.01265,0.024986,-28.394
-0.01035,0.024986,-55.578
-0.00805,0.024986,-49.083
-0.00575,0.024986,-47.686
-0.00345,0.024986,-46.97
-0.00115,0.024986,-46.504
0.00115,0.024986,-46.215
0.00345,0.024986,-46.051
0.00575,0.024986,-45.979
0.00805,0.024986,-45.971
0.01035,0.024986,-46.009
0.01265,0.024986,-46.079
0.01495,0.024986,-46.17
0.01725,0.024986,-46.271
0.01955,0.024986,-46.418
0.02185,0.024986,-46.443
-0.02185,0.028109,-12.824
-0.01955,0.028109,-14.308
-0.01725,0.028109,-16.626
-0.01495,0.028109,-20.578
-0.01265,0.028109,-29.764
-0.01035,0.028109,-56.925
-0.00805,0.028109,-50.331
-0.00575,0.028109,-48.837
-0.00345,0.028109,-48.018
-0.00115,0.028109,-47.449
0.00115,0.028109,-47.056
0.00345,0.028109,-46.79
0.00575,0.028109,-46.614
0.00805,0.028109,-46.506
0.01035,0.028109,-46.448
0.01265,0.028109,-46.429
0.01495,0.028109,-46.439
0.01725,0.028109,-46.474
0.01955,0.028109,-46.565
0.02185,0.028109,-46.56
-0.02185,0.031232,-13.786
-0.01955,0.031232,-15.375
-0.01725,0.031232,-17.778
-0.01495,0.031232,-21.793
-0.01265,0.031232,-31.015
-0.01035,0.031232,-58.17
-0.00805,0.031232,-51.488
-0.00575,0.031232,-49.904
-0.00345,0.031232,-48.983
-0.00115,0.031232,-48.307
0.00115,0.031232,-47.805
0.00345,0.031232,-47.433
0.00575,0.031232,-47.157
0.00805,0.031232,-46.957
0.01035,0.031232,-46.818
0.01265,0.031232,-46.73
0.01495,0.031232,-46.685
0.01725,0.031232,-46.678
0.01955,0.031232,-46.74
0.02185,0.031232,-46.726
-0.02185,0.034355,-14.701
-0.01955,0.034355,-16.375
-0.01725,0.034355,-18.848
-0.01495,0.034355,-22.913
-0.01265,0.034355,-32.162
-0.01035,0.034355,-59.275
-0.00805,0.034355,-52.516
-0.00575,0.034355,-50.841
-0.00345,0.034355,-49.821
-0.00115,0.034355,-49.046
0.00115,0.034355,-48.451
0.00345,0.034355,-47.995
0.00575,0.034355,-47.646
0.00805,0.034355,-47.385
0.01035,0.034355,-47.197
0.01265,0.034355,-47.072
0.01495,0.034355,-47.001
0.01725,0.034355,-46.979
0.01955,0.034355,-47.031
0.02185,0.034355,-47.021
-0.02185,0.037479,-15.57
-0.01955,0.037479,-17.314
-0.01725,0.037479,-19.843
-0.01495,0.037479,-23.949
-0.01265,0.037479,-33.22
-0.01035,0.037479,-60.252
-0.00805,0.037479,-53.432
-0.00575,0.037479,-51.677
-0.00345,0.037479,-50.58
-0.00115,0.037479,-49.736
0.00115,0.037479,-49.084
0.00345,0.037479,-48.579
0.00575,0.037479,-48.192
0.00805,0.037479,-47.902
0.01035,0.037479,-47.694
0.01265,0.037479,-47.554
0.01495,0.037479,-47.473
0.01725,0.037479,-47.444
0.01955,0.037479,-47.492
0.02185,0.037479,-47.484
-0.02185,0.040602,-16.398
-0.01955,0.040602,-18.2
-0.01725,0.040602,-20.775
-0.01495,0.040602,-24.913
-0.01265,0.040602,-34.202
-0.01035,0.040602,-61.176
-0.00805,0.040602,-54.315
-0.00575,0.040602,-52.513
-0.00345,0.040602,-51.377
-0.00115,0.040602,-50.501
0.00115,0.040602,-49.821
0.00345,0.040602,-49.294
0.00575,0.040602,-48.89
0.00805,0.040602,-48.584
0.01035,0.040602,-48.361
0.01265,0.040602,-48.207
0.01495,0.040602,-48.112
0.01725,0.040602,-48.066
0.01955,0.040602,-48.094
0.02185,0.040602,-48.071
-0.02185,0.043725,-17.189
-0.01955,0.043725,-19.04
-0.01725,0.043725,-21.653
-0.01495,0.043725,-25.818
-0.01265,0.043725,-35.121
-0.01035,0.043725,-62.121
-0.00805,0.043725,-55.239
-0.00575,0.043725,-53.429
-0.00345,0.043725,-52.282
-0.00115,0.043725,-51.392
0.00115,0.043725,-50.695
0.00345,0.043725,-50.148
0.00575,0.043725,-49.719
0.00805,0.043725,-49.387
0.01035,0.043725,-49.132
0.01265,0.043725,-48.943
0.01495,0.043725,-48.809
0.01725,0.043725,-48.723
0.01955,0.043725,-48.705
0.02185,0.043725,-48.642
-0.02185,0.046848,-17.946
-0.01955,0.046848,-19.838
-0.01725,0.046848,-22.483
-0.01495,0.046848,-26.67
-0.01265,0.046848,-35.986
-0.01035,0.046848,-63.069
-0.00805,0.046848,-56.182
-0.00575,0.046848,-54.376
-0.00345,0.046848,-53.218
-0.00115,0.046848,-52.303
0.00115,0.046848,-51.571
0.00345,0.046848,-50.981
0.00575,0.046848,-50.504
0.00805,0.046848,-50.117
0.01035,0.046848,-49.805
0.01265,0.046848,-49.556
0.01495,0.046848,-49.361
0.01725,0.046848,-49.212
0.01955,0.046848,-49.132
0.02185,0.046848,-49.016
-0.02185,0.049971,-18.666
-0.01955,0.049971,-20.593
-0.01725,0.049971,-23.265
-0.01495,0.049971,-27.471
-0.01265,0.049971,-36.796
-0.01035,0.049971,-63.915
-0.00805,0.049971,-57.013
-0.00575,0.049971,-55.18
-0.00345,0.049971,-53.977
-0.00115,0.049971,-53.007
0.00115,0.049971,-52.214
0.00345,0.049971,-51.559
0.00575,0.049971,-51.015
0.00805,0.049971,-50.562
0.01035,0.049971,-50.186
0.01265,0.049971,-49.876
0.01495,0.049971,-49.622
0.01725,0.049971,-49.418
0.01955,0.049971,-49.283
0.02185,0.049971,-49.125
-0.02185,0.053095,-19.349
-0.01955,0.053095,-21.306
-0.01725,0.053095,-24
-0.01495,0.053095,-28.221
-0.01265,0.053095,-37.555
-0.01035,0.053095,-64.581
-0.00805,0.053095,-57.631
-0.00575,0.053095,-55.725
-0.00345,0.053095,-54.45
-0.00115,0.053095,-53.413
0.00115,0.053095,-52.558
0.00345,0.053095,-51.846
0.00575,0.053095,-51.25
0.00805,0.053095,-50.751
0.01035,0.053095,-50.332
0.01265,0.053095,-49.983
0.01495,0.053095,-49.693
0.01725,0.053095,-49.457
0.01955,0.053095,-49.29
0.02185,0.053095,-49.108
-0.02185,0.056218,-19.997
-0.01955,0.056218,-21.98
-0.01725,0.056218,-24.694
-0.01495,0.056218,-28.928
-0.01265,0.056218,-38.269
-0.01035,0.056218,-65.142
-0.00805,0.056218,-58.132
-0.00575,0.056218,-56.155
-0.00345,0.056218,-54.825
-0.00115,0.056218,-53.746
0.00115,0.056218,-52.856
0.00345,0.056218,-52.115
0.00575,0.056218,-51.494
0.00805,0.056218,-50.971
0.01035,0.056218,-50.531
0.01265,0.056218,-50.16
0.01495,0.056218,-49.85
0.01725,0.056218,-49.593
0.01955,0.056218,-49.404
0.02185,0.056218,-49.205
-0.02185,0.059341,-20.621
-0.01955,0.059341,-22.626
-0.01725,0.059341,-25.357
-0.01495,0.059341,-29.603
-0.01265,0.059341,-38.951
-0.01035,0.059341,-65.78
-0.00805,0.059341,-58.747
-0.00575,0.059341,-56.758
-0.00345,0.059341,-55.421
-0.00115,0.059341,-54.335
0.00115,0.059341,-53.438
0.00345,0.059341,-52.687
0.00575,0.059341,-52.052
0.00805,0.059341,-51.513
0.01035,0.059341,-51.053
0.01265,0.059341,-50.661
0.01495,0.059341,-50.327
0.01725,0.059341,-50.043
0.01955,0.059341,-49.825
0.02185,0.059341,-49.602
-0.02185,0.062464,-21.228
-0.01955,0.062464,-23.253
-0.01725,0.062464,-26
-0.01495,0.062464,-30.256
-0.01265,0.062464,-39.609
-0.01035,0.062464,-66.594
-0.00805,0.062464,-59.603
-0.00575,0.062464,-57.673
-0.00345,0.062464,-56.378
-0.00115,0.062464,-55.315
0.00115,0.062464,-54.427
0.00345,0.062464,-53.673
0.00575,0.062464,-53.027
0.00805,0.062464,-52.468
0.01035,0.062464,-51.983
0.01265,0.062464,-51.561
0.01495,0.062464,-51.193
0.01725,0.062464,-50.873
0.01955,0.062464,-50.614
0.02185,0.062464,-50.356
-0.02185,0.065587,-21.817
-0.01955,0.065587,-23.859
-0.01725,0.065587,-26.618
-0.01495,0.065587,-30.883
-0.01265,0.065587,-40.24
-0.01035,0.065587,-67.46
-0.00805,0.065587,-60.54
-0.00575,0.065587,-58.69
-0.00345,0.065587,-57.446
-0.00115,0.065587,-56.414
0.00115,0.065587,-55.541
0.00345,0.065587,-54.794
0.00575,0.065587,-54.147
0.00805,0.065587,-53.582
0.01035,0.065587,-53.086
0.01265,0.065587,-52.647
0.01495,0.065587,-52.259
0.01725,0.065587,-51.914
0.01955,0.065587,-51.625
0.02185,0.065587,-51.34
-0.02185,0.068711,-22.377
-0.01955,0.068711,-24.433
-0.01725,0.068711,-27.202
-0.01495,0.068711,-31.474
-0.01265,0.068711,-40.834
-0.01035,0.068711,-68.065
-0.00805,0.068711,-61.133
-0.00575,0.068711,-59.259
-0.00345,0.068711,-57.995
-0.00115,0.068711,-56.953
0.00115,0.068711,-56.085
0.00345,0.068711,-55.354
0.00575,0.068711,-54.735
0.00805,0.068711,-54.205
0.01035,0.068711,-53.748
0.01265,0.068711,-53.35
0.01495,0.068711,-53.001
0.01725,0.068711,-52.691
0.01955,0.068711,-52.43
0.02185,0.068711,-52.171
-0.02185,0.071834,-22.9
-0.01955,0.071834,-24.967
-0.01725,0.071834,-27.745
-0.01495,0.071834,-32.023
-0.01265,0.071834,-41.386
-0.01035,0.071834,-68.28
-0.00805,0.071834,-61.221
-0.00575,0.071834,-59.199
-0.00345,0.071834,-57.829
-0.00115,0.071834,-56.723
0.00115,0.071834,-55.822
0.00345,0.071834,-55.084
0.00575,0.071834,-54.48
0.00805,0.071834,-53.984
0.01035,0.071834,-53.576
0.01265,0.071834,-53.241
0.01495,0.071834,-52.965
0.01725,0.071834,-52.735
0.01955,0.071834,-52.558
0.02185,0.071834,-52.379
-0.02185,0.074957,-23.395
-0.01955,0.074957,-25.474
-0.01725,0.074957,-28.261
-0.01495,0.074957,-32.544
-0.01265,0.074957,-41.912
-0.01035,0.074957,-68.447
-0.00805,0.074957,-61.274
-0.00575,0.074957,-59.125
-0.00345,0.074957,-57.654
-0.00115,0.074957,-56.466
0.00115,0.074957,-55.493
0.00345,0.074957,-54.693
0.00575,0.074957,-54.035
0.00805,0.074957,-53.499
0.01035,0.074957,-53.066
0.01265,0.074957,-52.721
0.01495,0.074957,-52.452
0.01725,0.074957,-52.246
0.01955,0.074957,-52.11
0.02185,0.074957,-51.98
-0.02185,0.07808,-23.884
-0.01955,0.07808,-25.977
-0.01725,0.07808,-28.774
-0.01495,0.07808,-33.065
-0.01265,0.07808,-42.436
-0.01035,0.07808,-69.036
-0.00805,0.07808,-61.879
-0.00575,0.07808,-59.722
-0.00345,0.07808,-58.204
-0.00115,0.07808,-56.931
0.00115,0.07808,-55.848
0.00345,0.07808,-54.922
0.00575,0.07808,-54.134
0.00805,0.07808,-53.471
0.01035,0.07808,-52.919
0.01265,0.07808,-52.468
0.01495,0.07808,-52.109
0.01725,0.07808,-51.83
0.01955,0.07808,-51.639
0.02185,0.07808,-51.473
-0.02185,0.081204,-24.383
-0.01955,0.081204,-26.49
-0.01725,0.081204,-29.298
-0.01495,0.081204,-33.596
-0.01265,0.081204,-42.971
-0.01035,0.081204,-70.234
-0.00805,0.081204,-63.27
-0.00575,0.081204,-61.293
-0.00345,0.081204,-59.826
-0.00115,0.081204,-58.49
0.00115,0.081204,-57.266
0.00345,0.081204,-56.153
0.00575,0.081204,-55.157
0.00805,0.081204,-54.279
0.01035,0.081204,-53.519
0.01265,0.081204,-52.873
0.01495,0.081204,-52.336
0.01725,0.081204,-51.899
0.01955,0.081204,-51.568
0.02185,0.081204,-51.288
-0.02185,0.084327,-24.881
-0.01955,0.084327,-26.997
-0.01725,0.084327,-29.81
-0.01495,0.084327,-34.111
-0.01265,0.084327,-43.488
-0.01035,0.084327,-71.489
-0.00805,0.084327,-64.789
-0.00575,0.084327,-63.184
-0.00345,0.084327,-62.015
-0.00115,0.084327,-60.85
0.00115,0.084327,-59.649
0.00345,0.084327,-58.424
0.00575,0.084327,-57.216
0.00805,0.084327,-56.075
0.01035,0.084327,-55.034
0.01265,0.084327,-54.112
0.01495,0.084327,-53.315
0.01725,0.084327,-52.64
0.01955,0.084327,-52.094
0.02185,0.084327,-51.638
-0.02185,0.08745,-25.345
-0.01955,0.08745,-27.458
-0.01725,0.08745,-30.267
-0.01495,0.08745,-34.563
-0.01265,0.08745,-43.937
-0.01035,0.08745,-71.369
-0.00805,0.08745,-64.498
-0.00575,0.08745,-62.842
-0.00345,0.08745,-61.947
-0.00115,0.08745,-61.357
0.00115,0.08745,-60.879
0.00345,0.08745,-60.311
0.00575,0.08745,-59.517
0.00805,0.08745,-58.493
0.01035,0.08745,-57.342
0.01265,0.08745,-56.183
0.01495,0.08745,-55.099
0.01725,0.08745,-54.132
0.01955,0.08745,-53.305
0.02185,0.08745,-52.615
-0.02185,0.090573,-25.745
-0.01955,0.090573,-27.848
-0.01725,0.090573,-30.647
-0.01495,0.090573,-34.937
-0.01265,0.090573,-44.306
-0.01035,0.090573,-70.097
-0.00805,0.090573,-62.804
-0.00575,0.090573,-60.696
-0.00345,0.090573,-59.569
-0.00115,0.090573,-58.989
0.00115,0.090573,-58.825
0.00345,0.090573,-58.942
0.00575,0.090573,-59.167
0.00805,0.090573,-59.269
0.01035,0.090573,-59.021
0.01265,0.090573,-58.347
0.01495,0.090573,-57.363
0.01725,0.090573,-56.258
0.01955,0.090573,-55.178
0.02185,0.090573,-54.241
-0.02185,0.093696,-26.094
-0.01955,0.093696,-28.196
-0.01725,0.093696,-31.001
-0.01495,0.093696,-35.298
-0.01265,0.093696,-44.675
-0.01035,0.093696,-69.443
-0.00805,0.093696,-61.867
-0.00575,0.093696,-59.368
-0.00345,0.093696,-57.874
-0.00115,0.093696,-56.964
0.00115,0.093696,-56.524
0.00345,0.093696,-56.475
0.00575,0.093696,-56.745
0.00805,0.093696,-57.247
0.01035,0.093696,-57.847
0.01265,0.093696,-58.335
0.01495,0.093696,-58.461
0.01725,0.093696,-58.078
0.01955,0.093696,-57.263
0.02185,0.093696,-56.317
-0.02185,0.09682,-26.447
-0.01955,0.09682,-28.579
-0.01725,0.09682,-31.426
-0.01495,0.09682,-35.772
-0.01265,0.09682,-45.185
-0.01035,0.09682,-70.83
-0.00805,0.09682,-62.894
-0.00575,0.09682,-59.775
-0.00345,0.09682,-57.679
-0.00115,0.09682,-56.25
0.00115,0.09682,-55.359
0.00345,0.09682,-54.911
0.00575,0.09682,-54.836
0.00805,0.09682,-55.077
0.01035,0.09682,-55.583
0.01265,0.09682,-56.283
0.01495,0.09682,-57.06
0.01725,0.09682,-57.724
0.01955,0.09682,-58.021
0.02185,0.09682,-57.843
-0.02185,0.099943,-26.859
-0.01955,0.099943,-29.063
-0.01725,0.099943,-32
-0.01495,0.099943,-36.449
-0.01265,0.099943,-45.946
-0.01035,0.099943,-78.672
-0.00805,0.099943,-68.38
-0.00575,0.099943,-62.791
-0.00345,0.099943,-59.249
-0.00115,0.099943,-56.904
0.00115,0.099943,-55.361
0.00345,0.099943,-54.399
0.00575,0.099943,-53.887
0.00805,0.099943,-53.743
0.01035,0.099943,-53.908
0.01265,0.099943,-54.34
0.01495,0.099943,-54.994
0.01725,0.099943,-55.804
0.01955,0.099943,-56.671
0.02185,0.099943,-57.352
-0.02185,0.10307,-27.352
-0.01955,0.10307,-29.647
-0.01725,0.10307,-32.684
-0.01495,0.10307,-37.218
-0.01265,0.10307,-46.677
-0.01035,0.10307,-67.962
-0.00805,0.10307,-65.699
-0.00575,0.10307,-66.431
-0.00345,0.10307,-62.559
-0.00115,0.10307,-58.909
0.00115,0.10307,-56.435
0.00345,0.10307,-54.812
0.00575,0.10307,-53.788
0.00805,0.10307,-53.215
0.01035,0.10307,-53.002
0.01265,0.10307,-53.09
0.01495,0.10307,-53.437
0.01725,0.10307,-54.007
0.01955,0.10307,-54.78
0.02185,0.10307,-55.574
-0.02185,0.10619,-27.898
-0.01955,0.10619,-30.258
-0.01725,0.10619,-33.312
-0.01495,0.10619,-37.622
-0.01265,0.10619,-44.717
-0.01035,0.10619,-52.532
-0.00805,0.10619,-55.405
-0.00575,0.10619,-58.922
-0.00345,0.10619,-62.087
-0.00115,0.10619,-61.286
0.00115,0.10619,-58.364
0.00345,0.10619,-56.009
0.00575,0.10619,-54.398
0.00805,0.10619,-53.356
0.01035,0.10619,-52.747
0.01265,0.10619,-52.482
0.01495,0.10619,-52.504
0.01725,0.10619,-52.774
0.01955,0.10619,-53.284
0.02185,0.10619,-53.878
-0.02185,0.10931,-28.444
-0.01955,0.10931,-30.806
-0.01725,0.10931,-33.731
-0.01495,0.10931,-37.476
-0.01265,0.10931,-42.095
-0.01035,0.10931,-46.703
-0.00805,0.10931,-50.293
-0.00575,0.10931,-53.561
-0.00345,0.10931,-57.065
-0.00115,0.10931,-60.108
0.00115,0.10931,-60.025
0.00345,0.10931,-57.71
0.00575,0.10931,-55.576
0.00805,0.10931,-54.042
0.01035,0.10931,-53.02
0.01265,0.10931,-52.398
0.01495,0.10931,-52.101
0.01725,0.10931,-52.074
0.01955,0.10931,-52.304
0.02185,0.10931,-52.647
-0.02185,0.11244,-28.948
-0.01955,0.11244,-31.247
-0.01725,0.11244,-33.954
-0.01495,0.11244,-37.147
-0.01265,0.11244,-40.699
-0.01035,0.11244,-44.208
-0.00805,0.11244,-47.345
-0.00575,0.11244,-50.263
-0.00345,0.11244,-53.291
-0.00115,0.11244,-56.538
0.00115,0.11244,-59.133
0.00345,0.11244,-59.021
0.00575,0.11244,-57.058
0.00805,0.11244,-55.146
0.01035,0.11244,-53.718
0.01265,0.11244,-52.739
0.01495,0.11244,-52.125
0.01725,0.11244,-51.811
0.01955,0.11244,-51.772
0.02185,0.11244,-51.872
-0.02185,0.11556,-29.39
-0.01955,0.11556,-31.585
-0.01725,0.11556,-34.061
-0.01495,0.11556,-36.831
-0.01265,0.11556,-39.78
-0.01035,0.11556,-42.696
-0.00805,0.11556,-45.432
-0.00575,0.11556,-48.034
-0.00345,0.11556,-50.679
-0.00115,0.11556,-53.532
0.00115,0.11556,-56.498
0.00345,0.11556,-58.559
0.00575,0.11556,-58.21
0.00805,0.11556,-56.452
0.01035,0.11556,-54.734
0.01265,0.11556,-53.418
0.01495,0.11556,-52.496
0.01725,0.11556,-51.903
0.01955,0.11556,-51.607
0.02185,0.11556,-51.478
-0.02185,0.11868,-29.771
-0.01955,0.11868,-31.845
-0.01725,0.11868,-34.11
-0.01495,0.11868,-36.562
-0.01265,0.11868,-39.116
-0.01035,0.11868,-41.649
-0.00805,0.11868,-44.078
-0.00575,0.11868,-46.421
-0.00345,0.11868,-48.778
-0.00115,0.11868,-51.277
0.00115,0.11868,-53.985
0.00345,0.11868,-56.639
0.00575,0.11868,-58.132
0.00805,0.11868,-57.522
0.01035,0.11868,-55.9
0.01265,0.11868,-54.349
0.01495,0.11868,-53.143
0.01725,0.11868,-52.282
0.01955,0.11868,-51.74
0.02185,0.11868,-51.394
-0.02185,0.12181,-30.097
-0.01955,0.12181,-32.051
-0.01725,0.12181,-34.132
-0.01495,0.12181,-36.34
-0.01265,0.12181,-38.612
-0.01035,0.12181,-40.869
-0.00805,0.12181,-43.061
-0.00575,0.12181,-45.193
-0.00345,0.12181,-47.327
-0.00115,0.12181,-49.555
0.00115,0.12181,-51.961
0.00345,0.12181,-54.521
0.00575,0.12181,-56.81
0.00805,0.12181,-57.742
0.01035,0.12181,-56.914
0.01265,0.12181,-55.403
0.01495,0.12181,-53.996
0.01725,0.12181,-52.893
0.01955,0.12181,-52.116
0.02185,0.12181,-51.564
-0.02185,0.12493,-30.378
-0.01955,0.12493,-32.218
-0.01725,0.12493,-34.143
-0.01495,0.12493,-36.157
-0.01265,0.12493,-38.215
-0.01035,0.12493,-40.263
-0.00805,0.12493,-42.266
-0.00575,0.12493,-44.225
-0.00345,0.12493,-46.181
-0.00115,0.12493,-48.199
0.00115,0.12493,-50.353
0.00345,0.12493,-52.68
0.00575,0.12493,-55.059
0.00805,0.12493,-56.926
0.01035,0.12493,-57.345
0.01265,0.12493,-56.367
0.01495,0.12493,-54.957
0.01725,0.12493,-53.678
0.01955,0.12493,-52.691
0.02185,0.12493,-51.943
-0.02185,0.12805,-30.624
-0.01955,0.12805,-32.359
-0.01725,0.12805,-34.151
-0.01495,0.12805,-36.007
-0.01265,0.12805,-37.895
-0.01035,0.12805,-39.776
-0.00805,0.12805,-41.625
-0.00575,0.12805,-43.441
-0.00345,0.12805,-45.25
-0.00115,0.12805,-47.101
0.00115,0.12805,-49.053
0.00345,0.12805,-51.155
0.00575,0.12805,-53.393
0.00805,0.12805,-55.543
0.01035,0.12805,-56.948
0.01265,0.12805,-56.937
0.01495,0.12805,-55.873
0.01725,0.12805,-54.56
0.01955,0.12805,-53.415
0.02185,0.12805,-52.491
-0.02185,0.13117,-30.841
-0.01955,0.13117,-32.483
-0.01725,0.13117,-34.16
-0.01495,0.13117,-35.884
-0.01265,0.13117,-37.633
-0.01035,0.13117,-39.377
-0.00805,0.13117,-41.097
-0.00575,0.13117,-42.791
-0.00345,0.13117,-44.478
-0.00115,0.13117,-46.193
0.00115,0.13117,-47.983
0.00345,0.13117,-49.893
0.00575,0.13117,-51.946
0.00805,0.13117,-54.069
0.01035,0.13117,-55.931
0.01265,0.13117,-56.869
0.01495,0.13117,-56.527
0.01725,0.13117,-55.43
0.01955,0.13117,-54.232
0.02185,0.13117,-53.169
-0.02185,0.1343,-31.036
-0.01955,0.1343,-32.593
-0.01725,0.1343,-34.17
-0.01495,0.1343,-35.784
-0.01265,0.1343,-37.416
-0.01035,0.1343,-39.044
-0.00805,0.1343,-40.655
-0.00575,0.1343,-42.245
-0.00345,0.1343,-43.827
-0.00115,0.1343,-45.428
0.00115,0.1343,-47.084
0.00345,0.1343,-48.837
0.00575,0.1343,-50.716
0.00805,0.1343,-52.709
0.01035,0.1343,-54.675
0.01265,0.1343,-56.201
0.01495,0.1343,-56.706
0.01725,0.1343,-56.129
0.01955,0.1343,-55.06
0.02185,0.1343,-53.929
-0.02185,0.13742,-31.213
-0.01955,0.13742,-32.694
-0.01725,0.13742,-34.184
-0.01495,0.13742,-35.702
-0.01265,0.13742,-37.234
-0.01035,0.13742,-38.764
-0.00805,0.13742,-40.28
-0.00575,0.13742,-41.779
-0.00345,0.13742,-43.27
-0.00115,0.13742,-44.774
0.00115,0.13742,-46.32
0.00345,0.13742,-47.941
0.00575,0.13742,-49.668
0.00805,0.13742,-51.514
0.01035,0.13742,-53.426
0.01265,0.13742,-55.19
0.01495,0.13742,-56.35
0.01725,0.13742,-56.482
0.01955,0.13742,-55.781
0.02185,0.13742,-54.706
-0.02185,0.14054,-31.376
-0.01955,0.14054,-32.789
-0.01725,0.14054,-34.202
-0.01495,0.14054,-35.636
-0.01265,0.14054,-37.082
-0.01035,0.14054,-38.526
-0.00805,0.14054,-39.958
-0.00575,0.14054,-41.377
-0.00345,0.14054,-42.789
-0.00115,0.14054,-44.209
0.00115,0.14054,-45.66
0.00345,0.14054,-47.171
0.00575,0.14054,-48.77
0.00805,0.14054,-50.476
0.01035,0.14054,-52.28
0.01265,0.14054,-54.08
0.01495,0.14054,-55.599
0.01725,0.14054,-56.389
0.01955,0.14054,-56.258
0.02185,0.14054,-55.411
-0.02185,0.14367,-31.53
-0.01955,0.14367,-32.88
-0.01725,0.14367,-34.224
-0.01495,0.14367,-35.584
-0.01265,0.14367,-36.953
-0.01035,0.14367,-38.321
-0.00805,0.14367,-39.68
-0.00575,0.14367,-41.027
-0.00345,0.14367,-42.368
-0.00115,0.14367,-43.715
0.00115,0.14367,-45.085
0.00345,0.14367,-46.502
0.00575,0.14367,-47.992
0.00805,0.14367,-49.576
0.01035,0.14367,-51.26
0.01265,0.14367,-53.003
0.01495,0.14367,-54.657
0.01725,0.14367,-55.894
0.01955,0.14367,-56.38
0.02185,0.14367,-55.935
-0.02185,0.14679,-31.675
-0.01955,0.14679,-32.969
-0.01725,0.14679,-34.25
-0.01495,0.14679,-35.543
-0.01265,0.14679,-36.844
-0.01035,0.14679,-38.144
-0.00805,0.14679,-39.437
-0.00575,0.14679,-40.721
-0.00345,0.14679,-41.999
-0.00115,0.14679,-43.28
0.00115,0.14679,-44.579
0.00345,0.14679,-45.916
0.00575,0.14679,-47.313
0.00805,0.14679,-48.79
0.01035,0.14679,-50.361
0.01265,0.14679,-52.013
0.01495,0.14679,-53.674
0.01725,0.14679,-55.142
0.01955,0.14679,-56.124
0.02185,0.14679,-56.178
-0.02185,0.14991,-31.815
-0.01955,0.14991,-33.056
-0.01725,0.14991,-34.28
-0.01495,0.14991,-35.513
-0.01265,0.14991,-36.753
-0.01035,0.14991,-37.992
-0.00805,0.14991,-39.225
-0.00575,0.14991,-40.451
-0.00345,0.14991,-41.672
-0.00115,0.14991,-42.895
0.00115,0.14991,-44.131
0.00345,0.14991,-45.399
0.00575,0.14991,-46.715
0.00805,0.14991,-48.099
0.01035,0.14991,-49.568
0.01265,0.14991,-51.123
0.01495,0.14991,-52.731
0.01725,0.14991,-54.278
0.01955,0.14991,-55.573
0.02185,0.14991,-56.094
-0.02185,0.15304,-31.953
-0.01955,0.15304,-33.144
-0.01725,0.15304,-34.315
-0.01495,0.15304,-35.492
-0.01265,0.15304,-36.676
-0.01035,0.15304,-37.859
-0.00805,0.15304,-39.039
-0.00575,0.15304,-40.212
-0.00345,0.15304,-41.381
-0.00115,0.15304,-42.551
0.00115,0.15304,-43.732
0.00345,0.15304,-44.938
0.00575,0.15304,-46.185
0.00805,0.15304,-47.489
0.01035,0.15304,-48.867
0.01265,0.15304,-50.328
0.01495,0.15304,-51.858
0.01725,0.15304,-53.399
0.01955,0.15304,-54.847
0.02185,0.15304,-55.717
-0.02185,0.15616,-32.09
-0.01955,0.15616,-33.234
-0.01725,0.15616,-34.355
-0.01495,0.15616,-35.48
-0.01265,0.15616,-36.612
-0.01035,0.15616,-37.745
-0.00805,0.15616,-38.875
-0.00575,0.15616,-40
-0.00345,0.15616,-41.121
-0.00115,0.15616,-42.244
0.00115,0.15616,-43.375
0.00345,0.15616,-44.526
0.00575,0.15616,-45.711
0.00805,0.15616,-46.946
0.01035,0.15616,-48.244
0.01265,0.15616,-49.618
0.01495,0.15616,-51.066
0.01725,0.15616,-52.558
0.01955,0.15616,-54.052
0.02185,0.15616,-55.134
-0.02185,0.15928,-32.228
-0.01955,0.15928,-33.326
-0.01725,0.15928,-34.399
-0.01495,0.15928,-35.476
-0.01265,0.15928,-36.56
-0.01035,0.15928,-37.645
-0.00805,0.15928,-38.73
-0.00575,0.15928,-39.81
-0.00345,0.15928,-40.888
-0.00115,0.15928,-41.967
0.00115,0.15928,-43.053
0.00345,0.15928,-44.156
0.00575,0.15928,-45.286
0.00805,0.15928,-46.459
0.01035,0.15928,-47.687
0.01265,0.15928,-48.982
0.01495,0.15928,-50.349
0.01725,0.15928,-51.775
0.01955,0.15928,-53.253
0.02185,0.15928,-54.44
-0.02185,0.16241,-32.369
-0.01955,0.16241,-33.421
-0.01725,0.16241,-34.448
-0.01495,0.16241,-35.479
-0.01265,0.16241,-36.518
-0.01035,0.16241,-37.559
-0.00805,0.16241,-38.601
-0.00575,0.16241,-39.641
-0.00345,0.16241,-40.679
-0.00115,0.16241,-41.718
0.00115,0.16241,-42.762
0.00345,0.16241,-43.821
0.00575,0.16241,-44.903
0.00805,0.16241,-46.02
0.01035,0.16241,-47.186
0.01265,0.16241,-48.41
0.01495,0.16241,-49.701
0.01725,0.16241,-51.056
0.01955,0.16241,-52.488
0.02185,0.16241,-53.708
-0.02185,0.16553,-32.516
-0.01955,0.16553,-33.52
-0.01725,0.16553,-34.502
-0.01495,0.16553,-35.489
-0.01265,0.16553,-36.485
-0.01035,0.16553,-37.485
-0.00805,0.16553,-38.487
-0.00575,0.16553,-39.489
-0.00345,0.16553,-40.49
-0.00115,0.16553,-41.491
0.00115,0.16553,-42.498
0.00345,0.16553,-43.516
0.00575,0.16553,-44.554
0.00805,0.16553,-45.623
0.01035,0.16553,-46.732
0.01265,0.16553,-47.894
0.01495,0.16553,-49.116
0.01725,0.16553,-50.4
0.01955,0.16553,-51.772
0.02185,0.16553,-52.983
-0.02185,0.16865,-32.671
-0.01955,0.16865,-33.625
-0.01725,0.16865,-34.561
-0.01495,0.16865,-35.505
-0.01265,0.16865,-36.46
-0.01035,0.16865,-37.421
-0.00805,0.16865,-38.386
-0.00575,0.16865,-39.352
-0.00345,0.16865,-40.318
-0.00115,0.16865,-41.285
0.00115,0.16865,-42.257
0.00345,0.16865,-43.238
0.00575,0.16865,-44.237
0.00805,0.16865,-45.261
0.01035,0.16865,-46.32
0.01265,0.16865,-47.425
0.01495,0.16865,-48.584
0.01725,0.16865,-49.802
0.01955,0.16865,-51.11
0.02185,0.16865,-52.29
-0.02185,0.17178,-32.889
-0.01955,0.17178,-33.789
-0.01725,0.17178,-34.678
-0.01495,0.17178,-35.58
-0.01265,0.17178,-36.495
-0.01035,0.17178,-37.419
-0.00805,0.17178,-38.348
-0.00575,0.17178,-39.28
-0.00345,0.17178,-40.212
-0.00115,0.17178,-41.146
0.00115,0.17178,-42.084
0.00345,0.17178,-43.03
0.00575,0.17178,-43.99
0.00805,0.17178,-44.972
0.01035,0.17178,-45.985
0.01265,0.17178,-47.037
0.01495,0.17178,-48.138
0.01725,0.17178,-49.292
0.01955,0.17178,-50.534
0.02185,0.17178,-51.668
-0.02185,0.1749,-32.932
-0.01955,0.1749,-33.783
-0.01725,0.1749,-34.63
-0.01495,0.1749,-35.495
-0.01265,0.1749,-36.378
-0.01035,0.1749,-37.271
-0.00805,0.1749,-38.172
-0.00575,0.1749,-39.077
-0.00345,0.1749,-39.983
-0.00115,0.1749,-40.892
0.00115,0.1749,-41.804
0.00345,0.1749,-42.724
0.00575,0.1749,-43.656
0.00805,0.1749,-44.608
0.01035,0.1749,-45.586
0.01265,0.1749,-46.6
0.01495,0.1749,-47.657
0.01725,0.1749,-48.765
0.01955,0.1749,-49.958
0.02185,0.1749,-51.056

==> converge/surf/merged.csv <==
x,y,z
-0.02185,-0.1749,-32.593
-0.01955,-0.1749,-33.412
-0.01725,-0.1749,-34.246
-0.01495,-0.1749,-35.104
-0.01265,-0.1749,-35.983
-0.01035,-0.1749,-36.875
-0.00805,-0.1749,-37.775
-0.00575,-0.1749,-38.68
-0.00345,-0.1749,-39.587
-0.00115,-0.1749,-40.496
0.00115,-0.1749,-41.408
0.00345,-0.1749,-42.323
0.00575,-0.1749,-43.245
0.00805,-0.1749,-44.177
0.01035,-0.1749,-45.126
0.01265,-0.1749,-46.096
0.01495,-0.1749,-47.096
0.01725,-0.1749,-48.136
0.01955,-0.1749,-49.24
0.02185,-0.1749,-50.316
-0.02185,-0.1718,-32.417
-0.01955,-0.1718,-33.298
-0.01725,-0.1718,-34.18
-0.01495,-0.1718,-35.08
-0.01265,-0.1718,-35.996
-0.01035,-0.1718,-36.923
-0.00805,-0.1718,-37.857
-0.00575,-0.1718,-38.795
-0.00345,-0.1718,-39.736
-0.00115,-0.1718,-40.68
0.00115,-0.1718,-41.628
0.00345,-0.1718,-42.583
0.00575,-0.1718,-43.55
0.00805,-0.1718,-44.531
0.01035,-0.1718,-45.531
0.01265,-0.1718,-46.555
0.01495,-0.1718,-47.606
0.01725,-0.1718,-48.687
0.01955,-0.1718,-49.818
0.02185,-0.1718,-50.895
-0.02185,-0.16871,-32.252
-0.01955,-0.16871,-33.193
-0.01725,-0.16871,-34.123
-0.01495,-0.16871,-35.065
-0.01265,-0.16871,-36.019
-0.01035,-0.16871,-36.982
-0.00805,-0.16871,-37.949
-0.00575,-0.16871,-38.919
-0.00345,-0.16871,-39.892
-0.00115,-0.16871,-40.87
0.00115,-0.16871,-41.855
0.00345,-0.16871,-42.851
0.00575,-0.16871,-43.864
0.00805,-0.16871,-44.899
0.01035,-0.16871,-45.96
0.01265,-0.16871,-47.05
0.01495,-0.16871,-48.169
0.01725,-0.16871,-49.311
0.01955,-0.16871,-50.481
0.02185,-0.16871,-51.563
-0.02185,-0.16561,-32.112
-0.01955,-0.16561,-33.101
-0.01725,-0.16561,-34.075
-0.01495,-0.16561,-35.058
-0.01265,-0.16561,-36.051
-0.01035,-0.16561,-37.05
-0.00805,-0.16561,-38.052
-0.00575,-0.16561,-39.056
-0.00345,-0.16561,-40.062
-0.00115,-0.16561,-41.072
0.00115,-0.16561,-42.093
0.00345,-0.16561,-43.13
0.00575,-0.16561,-44.192
0.00805,-0.16561,-45.284
0.01035,-0.16561,-46.414
0.01265,-0.16561,-47.584
0.01495,-0.16561,-48.788
0.01725,-0.16561,-50.012
0.01955,-0.16561,-51.239
0.02185,-0.16561,-52.326
-0.02185,-0.16252,-31.977
-0.01955,-0.16252,-33.012
-0.01725,-0.16252,-34.031
-0.01495,-0.16252,-35.057
-0.01265,-0.16252,-36.091
-0.01035,-0.16252,-37.129
-0.00805,-0.16252,-38.168
-0.00575,-0.16252,-39.207
-0.00345,-0.16252,-40.246
-0.00115,-0.16252,-41.291
0.00115,-0.16252,-42.347
0.00345,-0.16252,-43.425
0.00575,-0.16252,-44.534
0.00805,-0.16252,-45.685
0.01035,-0.16252,-46.889
0.01265,-0.16252,-48.147
0.01495,-0.16252,-49.454
0.01725,-0.16252,-50.78
0.01955,-0.16252,-52.08
0.02185,-0.16252,-53.168
-0.02185,-0.15942,-31.821
-0.01955,-0.15942,-32.914
-0.01725,-0.15942,-33.984
-0.01495,-0.15942,-35.058
-0.01265,-0.15942,-36.137
-0.01035,-0.15942,-37.218
-0.00805,-0.15942,-38.298
-0.00575,-0.15942,-39.374
-0.00345,-0.15942,-40.45
-0.00115,-0.15942,-41.53
0.00115,-0.15942,-42.622
0.00345,-0.15942,-43.739
0.00575,-0.15942,-44.896
0.00805,-0.15942,-46.106
0.01035,-0.15942,-47.384
0.01265,-0.15942,-48.736
0.01495,-0.15942,-50.156
0.01725,-0.15942,-51.6
0.01955,-0.15942,-52.979
0.02185,-0.15942,-54.048
-0.02185,-0.15633,-31.656
-0.01955,-0.15633,-32.811
-0.01725,-0.15633,-33.934
-0.01495,-0.15633,-35.06
-0.01265,-0.15633,-36.189
-0.01035,-0.15633,-37.317
-0.00805,-0.15633,-38.442
-0.00575,-0.15633,-39.561
-0.00345,-0.15633,-40.677
-0.00115,-0.15633,-41.795
0.00115,-0.15633,-42.926
0.00345,-0.15633,-44.084
0.00575,-0.15633,-45.287
0.00805,-0.15633,-46.555
0.01035,-0.15633,-47.906
0.01265,-0.15633,-49.353
0.01495,-0.15633,-50.888
0.01725,-0.15633,-52.452
0.01955,-0.15633,-53.898
0.02185,-0.15633,-54.902
-0.02185,-0.15323,-31.509
-0.01955,-0.15323,-32.713
-0.01725,-0.15323,-33.888
-0.01495,-0.15323,-35.066
-0.01265,-0.15323,-36.249
-0.01035,-0.15323,-37.43
-0.00805,-0.15323,-38.605
-0.00575,-0.15323,-39.772
-0.00345,-0.15323,-40.933
-0.00115,-0.15323,-42.094
0.00115,-0.15323,-43.268
0.00345,-0.15323,-44.471
0.00575,-0.15323,-45.723
0.00805,-0.15323,-47.048
0.01035,-0.15323,-48.472
0.01265,-0.15323,-50.009
0.01495,-0.15323,-51.65
0.01725,-0.15323,-53.316
0.01955,-0.15323,-54.779
0.02185,-0.15323,-55.632
-0.02185,-0.15014,-31.367
-0.01955,-0.15014,-32.618
-0.01725,-0.15014,-33.846
-0.01495,-0.15014,-35.081
-0.01265,-0.15014,-36.32
-0.01035,-0.15014,-37.559
-0.00805,-0.15014,-38.79
-0.00575,-0.15014,-40.011
-0.00345,-0.15014,-41.223
-0.00115,-0.15014,-42.435
0.00115,-0.15014,-43.659
0.00345,-0.15014,-44.913
0.00575,-0.15014,-46.22
0.00805,-0.15014,-47.607
0.01035,-0.15014,-49.102
0.01265,-0.15014,-50.721
0.01495,-0.15014,-52.447
0.01725,-0.15014,-54.163
0.01955,-0.15014,-55.541
0.02185,-0.15014,-56.125
-0.02185,-0.14704,-31.212
-0.01955,-0.14704,-32.52
-0.01725,-0.14704,-33.807
-0.01495,-0.14704,-35.103
-0.01265,-0.14704,-36.406
-0.01035,-0.14704,-37.708
-0.00805,-0.14704,-39.001
-0.00575,-0.14704,-40.283
-0.00345,-0.14704,-41.555
-0.00115,-0.14704,-42.826
0.00115,-0.14704,-44.11
0.00345,-0.14704,-45.426
0.00575,-0.14704,-46.798
0.00805,-0.14704,-48.255
0.01035,-0.14704,-49.823
0.01265,-0.14704,-51.512
0.01495,-0.14704,-53.28
0.01725,-0.14704,-54.945
0.01955,-0.14704,-56.075
0.02185,-0.14704,-56.276
-0.02185,-0.14394,-31.055
-0.01955,-0.14394,-32.422
-0.01725,-0.14394,-33.773
-0.01495,-0.14394,-35.137
-0.01265,-0.14394,-36.51
-0.01035,-0.14394,-37.881
-0.00805,-0.14394,-39.243
-0.00575,-0.14394,-40.593
-0.00345,-0.14394,-41.934
-0.00115,-0.14394,-43.274
0.00115,-0.14394,-44.63
0.00345,-0.14394,-46.023
0.00575,-0.14394,-47.477
0.00805,-0.14394,-49.017
0.01035,-0.14394,-50.661
0.01265,-0.14394,-52.397
0.01495,-0.14394,-54.13
0.01725,-0.14394,-55.58
0.01955,-0.14394,-56.27
0.02185,-0.14394,-56.046
-0.02185,-0.14085,-30.913
-0.01955,-0.14085,-32.334
-0.01725,-0.14085,-33.751
-0.01495,-0.14085,-35.187
-0.01265,-0.14085,-36.636
-0.01035,-0.14085,-38.084
-0.00805,-0.14085,-39.523
-0.00575,-0.14085,-40.948
-0.00345,-0.14085,-42.365
-0.00115,-0.14085,-43.787
0.00115,-0.14085,-45.23
0.00345,-0.14085,-46.719
0.00575,-0.14085,-48.276
0.00805,-0.14085,-49.917
0.01035,-0.14085,-51.638
0.01265,-0.14085,-53.374
0.01495,-0.14085,-54.931
0.01725,-0.14085,-55.942
0.01955,-0.14085,-56.063
0.02185,-0.14085,-55.483
-0.02185,-0.13775,-30.771
-0.01955,-0.13775,-32.249
-0.01725,-0.13775,-33.738
-0.01495,-0.13775,-35.255
-0.01265,-0.13775,-36.789
-0.01035,-0.13775,-38.323
-0.00805,-0.13775,-39.846
-0.00575,-0.13775,-41.355
-0.00345,-0.13775,-42.858
-0.00115,-0.13775,-44.373
0.00115,-0.13775,-45.922
0.00345,-0.13775,-47.53
0.00575,-0.13775,-49.218
0.00805,-0.13775,-50.981
0.01035,-0.13775,-52.763
0.01265,-0.13775,-54.395
0.01495,-0.13775,-55.551
0.01725,-0.13775,-55.915
0.01955,-0.13775,-55.485
0.02185,-0.13775,-54.697
-0.02185,-0.13466,-30.605
-0.01955,-0.13466,-32.155
-0.01725,-0.13466,-33.729
-0.01495,-0.13466,-35.341
-0.01265,-0.13466,-36.973
-0.01035,-0.13466,-38.604
-0.00805,-0.13466,-40.221
-0.00575,-0.13466,-41.823
-0.00345,-0.13466,-43.423
-0.00115,-0.13466,-45.045
0.00115,-0.13466,-46.719
0.00345,-0.13466,-48.477
0.00575,-0.13466,-50.327
0.00805,-0.13466,-52.227
0.01035,-0.13466,-54.01
0.01265,-0.13466,-55.327
0.01495,-0.13466,-55.809
0.01725,-0.13466,-55.466
0.01955,-0.13466,-54.655
0.02185,-0.13466,-53.811
-0.02185,-0.13156,-30.416
-0.01955,-0.13156,-32.05
-0.01725,-0.13156,-33.723
-0.01495,-0.13156,-35.445
-0.01265,-0.13156,-37.192
-0.01035,-0.13156,-38.937
-0.00805,-0.13156,-40.662
-0.00575,-0.13156,-42.369
-0.00345,-0.13156,-44.077
-0.00115,-0.13156,-45.821
0.00115,-0.13156,-47.646
0.00345,-0.13156,-49.586
0.00575,-0.13156,-51.633
0.00805,-0.13156,-53.654
0.01035,-0.13156,-55.267
0.01265,-0.13156,-55.939
0.01495,-0.13156,-55.587
0.01725,-0.13156,-54.7
0.01955,-0.13156,-53.724
0.02185,-0.13156,-52.931
-0.02185,-0.12847,-30.211
-0.01955,-0.12847,-31.934
-0.01725,-0.12847,-33.719
-0.01495,-0.12847,-35.571
-0.01265,-0.12847,-37.456
-0.01035,-0.12847,-39.336
-0.00805,-0.12847,-41.188
-0.00575,-0.12847,-43.014
-0.00345,-0.12847,-44.844
-0.00115,-0.12847,-46.732
0.00115,-0.12847,-48.736
0.00345,-0.12847,-50.897
0.00575,-0.12847,-53.161
0.00805,-0.12847,-55.197
0.01035,-0.12847,-56.276
0.01265,-0.12847,-55.998
0.01495,-0.12847,-54.938
0.01725,-0.12847,-53.786
0.01955,-0.12847,-52.815
0.02185,-0.12847,-52.133
-0.02185,-0.12537,-29.969
-0.01955,-0.12537,-31.795
-0.01725,-0.12537,-33.713
-0.01495,-0.12537,-35.723
-0.01265,-0.12537,-37.777
-0.01035,-0.12537,-39.822
-0.00805,-0.12537,-41.825
-0.00575,-0.12537,-43.791
-0.00345,-0.12537,-45.765
-0.00115,-0.12537,-47.822
0.00115,-0.12537,-50.044
0.00345,-0.12537,-52.465
0.00575,-0.12537,-54.907
0.00805,-0.12537,-56.62
0.01035,-0.12537,-56.673
0.01265,-0.12537,-55.476
0.01495,-0.12537,-54.059
0.01725,-0.12537,-52.883
0.01955,-0.12537,-52.018
0.02185,-0.12537,-51.475
-0.02185,-0.12228,-29.675
-0.01955,-0.12228,-31.621
-0.01725,-0.12228,-33.699
-0.01495,-0.12228,-35.904
-0.01265,-0.12228,-38.174
-0.01035,-0.12228,-40.428
-0.00805,-0.12228,-42.618
-0.00575,-0.12228,-44.751
-0.00345,-0.12228,-46.897
-0.00115,-0.12228,-49.162
0.00115,-0.12228,-51.649
0.00345,-0.12228,-54.344
0.00575,-0.12228,-56.713
0.00805,-0.12228,-57.434
0.01035,-0.12228,-56.28
0.01265,-0.12228,-54.595
0.01495,-0.12228,-53.157
0.01725,-0.12228,-52.101
0.01955,-0.12228,-51.393
0.02185,-0.12228,-51.002
-0.02185,-0.11918,-29.333
-0.01955,-0.11918,-31.406
-0.01725,-0.11918,-33.669
-0.01495,-0.11918,-36.122
-0.01265,-0.11918,-38.676
-0.01035,-0.11918,-41.207
-0.00805,-0.11918,-43.634
-0.00575,-0.11918,-45.973
-0.00345,-0.11918,-48.333
-0.00115,-0.11918,-50.862
0.00115,-0.11918,-53.664
0.00345,-0.11918,-56.488
0.00575,-0.11918,-58.035
0.00805,-0.11918,-57.209
0.01035,-0.11918,-55.336
0.01265,-0.11918,-53.641
0.01495,-0.11918,-52.377
0.01725,-0.11918,-51.513
0.01955,-0.11918,-50.989
0.02185,-0.11918,-50.757
-0.02185,-0.11608,-28.943
-0.01955,-0.11608,-31.137
-0.01725,-0.11608,-33.613
-0.01495,-0.11608,-36.385
-0.01265,-0.11608,-39.336
-0.01035,-0.11608,-42.256
-0.00805,-0.11608,-44.995
-0.00575,-0.11608,-47.59
-0.00345,-0.11608,-50.226
-0.00115,-0.11608,-53.095
0.00115,-0.11608,-56.162
0.00345,-0.11608,-58.393
0.00575,-0.11608,-58.083
0.00805,-0.11608,-56.149
0.01035,-0.11608,-54.253
0.01265,-0.11608,-52.816
0.01495,-0.11608,-51.814
0.01725,-0.11608,-51.177
0.01955,-0.11608,-50.852
0.02185,-0.11608,-50.787
-0.02185,-0.11299,-28.49
-0.01955,-0.11299,-30.79
-0.01725,-0.11299,-33.498
-0.01495,-0.11299,-36.696
-0.01265,-0.11299,-40.252
-0.01035,-0.11299,-43.772
-0.00805,-0.11299,-46.931
-0.00575,-0.11299,-49.841
-0.00345,-0.11299,-52.839
-0.00115,-0.11299,-56.076
0.00115,-0.11299,-58.736
0.00345,-0.11299,-58.835
0.00575,-0.11299,-56.892
0.00805,-0.11299,-54.866
0.01035,-0.11299,-53.323
0.01265,-0.11299,-52.24
0.01495,-0.11299,-51.536
0.01725,-0.11299,-51.147
0.01955,-0.11299,-51.037
0.02185,-0.11299,-51.149
-0.02185,-0.10989,-27.975
-0.01955,-0.10989,-30.34
-0.01725,-0.10989,-33.267
-0.01495,-0.10989,-37.02
-0.01265,-0.10989,-41.647
-0.01035,-0.10989,-46.288
-0.00805,-0.10989,-49.964
-0.00575,-0.10989,-53.194
-0.00345,-0.10989,-56.621
-0.00115,-0.10989,-59.507
0.00115,-0.10989,-59.61
0.00345,-0.10989,-57.501
0.00575,-0.10989,-55.374
0.00805,-0.10989,-53.796
0.01035,-0.10989,-52.707
0.01265,-0.10989,-52.004
0.01495,-0.10989,-51.615
0.01725,-0.10989,-51.493
0.01955,-0.10989,-51.616
0.02185,-0.10989,-51.92
-0.02185,-0.1068,-27.428
-0.01955,-0.1068,-29.788
-0.01725,-0.1068,-32.839
-0.01495,-0.1068,-37.151
-0.01265,-0.1068,-44.237
-0.01035,-0.1068,-52.493
-0.00805,-0.1068,-55.281
-0.00575,-0.1068,-58.637
-0.00345,-0.1068,-61.321
-0.00115,-0.1068,-60.623
0.00115,-0.1068,-58.001
0.00345,-0.1068,-55.749
0.00575,-0.1068,-54.182
0.00805,-0.1068,-53.147
0.01035,-0.1068,-52.514
0.01265,-0.1068,-52.196
0.01495,-0.1068,-52.139
0.01725,-0.1068,-52.309
0.01955,-0.1068,-52.689
0.02185,-0.1068,-53.197
-0.02185,-0.1037,-26.888
-0.01955,-0.1037,-29.178
-0.01725,-0.1037,-32.212
-0.01495,-0.1037,-36.74
-0.01265,-0.1037,-46.285
-0.01035,-0.1037,-72.532
-0.00805,-0.1037,-65.811
-0.00575,-0.1037,-64.968
-0.00345,-0.1037,-61.768
-0.00115,-0.1037,-58.395
0.00115,-0.1037,-56.047
0.00345,-0.1037,-54.522
0.00575,-0.1037,-53.572
0.00805,-0.1037,-53.046
0.01035,-0.1037,-52.852
0.01265,-0.1037,-52.927
0.01495,-0.1037,-53.227
0.01725,-0.1037,-53.717
0.01955,-0.1037,-54.37
0.02185,-0.1037,-55.058
-0.02185,-0.10061,-26.398
-0.01955,-0.10061,-28.597
-0.01725,-0.10061,-31.53
-0.01495,-0.10061,-35.979
-0.01265,-0.10061,-45.506
-0.01035,-0.10061,-85.496
-0.00805,-0.10061,-68.39
-0.00575,-0.10061,-62.2
-0.00345,-0.10061,-58.661
-0.00115,-0.10061,-56.402
0.00115,-0.10061,-54.959
0.00345,-0.10061,-54.096
0.00575,-0.10061,-53.678
0.00805,-0.10061,-53.617
0.01035,-0.10061,-53.852
0.01265,-0.10061,-54.333
0.01495,-0.10061,-55.008
0.01725,-0.10061,-55.811
0.01955,-0.10061,-56.633
0.02185,-0.10061,-57.258
-0.02185,-0.097511,-25.987
-0.01955,-0.097511,-28.116
-0.01725,-0.097511,-30.96
-0.01495,-0.097511,-35.303
-0.01265,-0.097511,-44.718
-0.01035,-0.097511,-70.519
-0.00805,-0.097511,-62.347
-0.00575,-0.097511,-59.182
-0.00345,-0.097511,-57.116
-0.00115,-0.097511,-55.75
0.00115,-0.097511,-54.943
0.00345,-0.097511,-54.593
0.00575,-0.097511,-54.629
0.00805,-0.097511,-54.992
0.01035,-0.097511,-55.627
0.01265,-0.097511,-56.456
0.01495,-0.097511,-57.35
0.01725,-0.097511,-58.102
0.01955,-0.097511,-58.447
0.02185,-0.097511,-58.28
-0.02185,-0.094415,-25.635
-0.01955,-0.094415,-27.733
-0.01725,-0.094415,-30.534
-0.01495,-0.094415,-34.829
-0.01265,-0.094415,-44.204
-0.01035,-0.094415,-68.88
-0.00805,-0.094415,-61.289
-0.00575,-0.094415,-58.784
-0.00345,-0.094415,-57.31
-0.00115,-0.094415,-56.442
0.00115,-0.094415,-56.069
0.00345,-0.094415,-56.109
0.00575,-0.094415,-56.489
0.00805,-0.094415,-57.115
0.01035,-0.094415,-57.841
0.01265,-0.094415,-58.441
0.01495,-0.094415,-58.669
0.01725,-0.094415,-58.387
0.01955,-0.094415,-57.646
0.02185,-0.094415,-56.747
-0.02185,-0.091319,-25.282
-0.01955,-0.091319,-27.382
-0.01725,-0.091319,-30.178
-0.01495,-0.091319,-34.464
-0.01265,-0.091319,-43.833
-0.01035,-0.091319,-69.544
-0.00805,-0.091319,-62.212
-0.00575,-0.091319,-60.073
-0.00345,-0.091319,-58.939
-0.00115,-0.091319,-58.366
0.00115,-0.091319,-58.216
0.00345,-0.091319,-58.347
0.00575,-0.091319,-58.58
0.00805,-0.091319,-58.694
0.01035,-0.091319,-58.493
0.01265,-0.091319,-57.916
0.01495,-0.091319,-57.065
0.01725,-0.091319,-56.107
0.01955,-0.091319,-55.159
0.02185,-0.091319,-54.362
-0.02185,-0.088224,-24.875
-0.01955,-0.088224,-26.987
-0.01725,-0.088224,-29.792
-0.01495,-0.088224,-34.085
-0.01265,-0.088224,-43.457
-0.01035,-0.088224,-70.765
-0.00805,-0.088224,-63.812
-0.00575,-0.088224,-62.067
-0.00345,-0.088224,-61.097
-0.00115,-0.088224,-60.433
0.00115,-0.088224,-59.892
0.00345,-0.088224,-59.293
0.00575,-0.088224,-58.519
0.00805,-0.088224,-57.559
0.01035,-0.088224,-56.5
0.01265,-0.088224,-55.452
0.01495,-0.088224,-54.5
0.01725,-0.088224,-53.684
0.01955,-0.088224,-53.004
0.02185,-0.088224,-52.493
-0.02185,-0.085128,-24.407
-0.01955,-0.085128,-26.521
-0.01725,-0.085128,-29.33
-0.01495,-0.085128,-33.628
-0.01265,-0.085128,-43.003
-0.01035,-0.085128,-70.865
-0.00805,-0.085128,-64.103
-0.00575,-0.085128,-62.412
-0.00345,-0.085128,-61.18
-0.00115,-0.085128,-59.979
0.00115,-0.085128,-58.762
0.00345,-0.085128,-57.532
0.00575,-0.085128,-56.328
0.00805,-0.085128,-55.202
0.01035,-0.085128,-54.196
0.01265,-0.085128,-53.332
0.01495,-0.085128,-52.619
0.01725,-0.085128,-52.056
0.01955,-0.085128,-51.629
0.02185,-0.085128,-51.345
-0.02185,-0.082033,-23.906
-0.01955,-0.082033,-26.01
-0.01725,-0.082033,-28.814
-0.01495,-0.082033,-33.109
-0.01265,-0.082033,-42.482
-0.01035,-0.082033,-69.719
-0.00805,-0.082033,-62.743
-0.00575,-0.082033,-60.747
-0.00345,-0.082033,-59.253
-0.00115,-0.082033,-57.883
0.00115,-0.082033,-56.62
0.00345,-0.082033,-55.467
0.00575,-0.082033,-54.433
0.00805,-0.082033,-53.526
0.01035,-0.082033,-52.753
0.01265,-0.082033,-52.115
0.01495,-0.082033,-51.61
0.01725,-0.082033,-51.236
0.01955,-0.082033,-50.985
0.02185,-0.082033,-50.852
-0.02185,-0.078937,-23.404
-0.01955,-0.078937,-25.494
-0.01725,-0.078937,-28.288
-0.01495,-0.078937,-32.575
-0.01265,-0.078937,-41.945
-0.01035,-0.078937,-68.595
-0.00805,-0.078937,-61.452
-0.00575,-0.078937,-59.301
-0.00345,-0.078937,-57.774
-0.00115,-0.078937,-56.477
0.00115,-0.078937,-55.357
0.00345,-0.078937,-54.385
0.00575,-0.078937,-53.546
0.00805,-0.078937,-52.83
0.01035,-0.078937,-52.232
0.01265,-0.078937,-51.748
0.01495,-0.078937,-51.375
0.01725,-0.078937,-51.112
0.01955,-0.078937,-50.954
0.02185,-0.078937,-50.897
-0.02185,-0.075842,-22.913
-0.01955,-0.075842,-24.989
-0.01725,-0.075842,-27.772
-0.01495,-0.075842,-32.053
-0.01265,-0.075842,-41.419
-0.01035,-0.075842,-68.057
-0.00805,-0.075842,-60.914
-0.00575,-0.075842,-58.789
-0.00345,-0.075842,-57.33
-0.00115,-0.075842,-56.134
0.00115,-0.075842,-55.136
0.00345,-0.075842,-54.296
0.00575,-0.075842,-53.584
0.00805,-0.075842,-52.982
0.01035,-0.075842,-52.478
0.01265,-0.075842,-52.066
0.01495,-0.075842,-51.74
0.01725,-0.075842,-51.499
0.01955,-0.075842,-51.342
0.02185,-0.075842,-51.269
-0.02185,-0.072746,-22.415
-0.01955,-0.072746,-24.481
-0.01725,-0.072746,-27.255
-0.01495,-0.072746,-31.53
-0.01265,-0.072746,-40.893
-0.01035,-0.072746,-67.91
-0.00805,-0.072746,-60.89
-0.00575,-0.072746,-58.916
-0.00345,-0.072746,-57.584
-0.00115,-0.072746,-56.498
0.00115,-0.072746,-55.597
0.00345,-0.072746,-54.84
0.00575,-0.072746,-54.193
0.00805,-0.072746,-53.634
0.01035,-0.072746,-53.146
0.01265,-0.072746,-52.72
0.01495,-0.072746,-52.35
0.01725,-0.072746,-52.037
0.01955,-0.072746,-51.78
0.02185,-0.072746,-51.599
-0.02185,-0.06965,-21.89
-0.01955,-0.06965,-23.945
-0.01725,-0.06965,-26.712
-0.01495,-0.06965,-30.982
-0.01265,-0.06965,-40.342
-0.01035,-0.06965,-67.658
-0.00805,-0.06965,-60.769
-0.00575,-0.06965,-58.954
-0.00345,-0.06965,-57.751
-0.00115,-0.06965,-56.763
0.00115,-0.06965,-55.935
0.00345,-0.06965,-55.227
0.00575,-0.06965,-54.607
0.00805,-0.06965,-54.049
0.01035,-0.06965,-53.535
0.01265,-0.06965,-53.054
0.01495,-0.06965,-52.6
0.01725,-0.06965,-52.177
0.01955,-0.06965,-51.787
0.02185,-0.06965,-51.471
-0.02185,-0.066555,-21.327
-0.01955,-0.066555,-23.371
-0.01725,-0.066555,-26.129
-0.01495,-0.066555,-30.394
-0.01265,-0.066555,-39.751
-0.01035,-0.066555,-66.984
-0.00805,-0.066555,-60.091
-0.00575,-0.066555,-58.283
-0.00345,-0.066555,-57.1
-0.00115,-0.066555,-56.138
0.00115,-0.066555,-55.339
0.00345,-0.066555,-54.66
0.00575,-0.066555,-54.067
0.00805,-0.066555,-53.532
0.01035,-0.066555,-53.034
0.01265,-0.066555,-52.557
0.01495,-0.066555,-52.093
0.01725,-0.066555,-51.641
0.01955,-0.066555,-51.203
0.02185,-0.066555,-50.828
-0.02185,-0.063459,-20.735
-0.01955,-0.063459,-22.765
-0.01725,-0.063459,-25.513
-0.01495,-0.063459,-29.771
-0.01265,-0.063459,-39.125
-0.01035,-0.063459,-66.049
-0.00805,-0.063459,-59.061
-0.00575,-0.063459,-57.144
-0.00345,-0.063459,-55.893
-0.00115,-0.063459,-54.897
0.00115,-0.063459,-54.09
0.00345,-0.063459,-53.425
0.00575,-0.063459,-52.867
0.00805,-0.063459,-52.385
0.01035,-0.063459,-51.953
0.01265,-0.063459,-51.548
0.01495,-0.063459,-51.154
0.01725,-0.063459,-50.764
0.01955,-0.063459,-50.371
0.02185,-0.063459,-50.021
-0.02185,-0.060364,-20.123
-0.01955,-0.060364,-22.136
-0.01725,-0.060364,-24.874
-0.01495,-0.060364,-29.125
-0.01265,-0.060364,-38.476
-0.01035,-0.060364,-65.178
-0.00805,-0.060364,-58.12
-0.00575,-0.060364,-56.119
-0.00345,-0.060364,-54.81
-0.00115,-0.060364,-53.781
0.00115,-0.060364,-52.961
0.00345,-0.060364,-52.303
0.00575,-0.060364,-51.77
0.00805,-0.060364,-51.332
0.01035,-0.060364,-50.961
0.01265,-0.060364,-50.632
0.01495,-0.060364,-50.322
0.01725,-0.060364,-50.015
0.01955,-0.060364,-49.695
0.02185,-0.060364,-49.397
-0.02185,-0.057268,-19.48
-0.01955,-0.057268,-21.476
-0.01725,-0.057268,-24.202
-0.01495,-0.057268,-28.446
-0.01265,-0.057268,-37.794
-0.01035,-0.057268,-64.47
-0.00805,-0.057268,-57.411
-0.00575,-0.057268,-55.401
-0.00345,-0.057268,-54.087
-0.00115,-0.057268,-53.054
0.00115,-0.057268,-52.234
0.00345,-0.057268,-51.581
0.00575,-0.057268,-51.065
0.00805,-0.057268,-50.657
0.01035,-0.057268,-50.332
0.01265,-0.057268,-50.063
0.01495,-0.057268,-49.825
0.01725,-0.057268,-49.592
0.01955,-0.057268,-49.343
0.02185,-0.057268,-49.097
-0.02185,-0.054173,-18.916
-0.01955,-0.054173,-20.893
-0.01725,-0.054173,-23.607
-0.01495,-0.054173,-27.843
-0.01265,-0.054173,-37.188
-0.01035,-0.054173,-63.977
-0.00805,-0.054173,-56.973
-0.00575,-0.054173,-55.025
-0.00345,-0.054173,-53.754
-0.00115,-0.054173,-52.744
0.00115,-0.054173,-51.933
0.00345,-0.054173,-51.285
0.00575,-0.054173,-50.772
0.00805,-0.054173,-50.371
0.01035,-0.054173,-50.06
0.01265,-0.054173,-49.818
0.01495,-0.054173,-49.62
0.01725,-0.054173,-49.444
0.01955,-0.054173,-49.263
0.02185,-0.054173,-49.084
-0.02185,-0.051077,-18.564
-0.01955,-0.051077,-20.52
-0.01725,-0.051077,-23.216
-0.01495,-0.051077,-27.432
-0.01265,-0.051077,-36.763
-0.01035,-0.051077,-63.735
-0.00805,-0.051077,-56.784
-0.00575,-0.051077,-54.888
-0.00345,-0.051077,-53.649
-0.00115,-0.051077,-52.661
0.00115,-0.051077,-51.863
0.00345,-0.051077,-51.215
0.00575,-0.051077,-50.686
0.00805,-0.051077,-50.253
0.01035,-0.051077,-49.9
0.01265,-0.051077,-49.612
0.01495,-0.051077,-49.379
0.01725,-0.051077,-49.191
0.01955,-0.051077,-49.041
0.02185,-0.051077,-48.931
-0.02185,-0.047981,-17.847
-0.01955,-0.047981,-19.768
-0.01725,-0.047981,-22.436
-0.01495,-0.047981,-26.628
-0.01265,-0.047981,-35.946
-0.01035,-0.047981,-62.931
-0.00805,-0.047981,-56.006
-0.00575,-0.047981,-54.14
-0.00345,-0.047981,-52.935
-0.00115,-0.047981,-51.984
0.00115,-0.047981,-51.224
0.00345,-0.047981,-50.612
0.00575,-0.047981,-50.119
0.00805,-0.047981,-49.72
0.01035,-0.047981,-49.397
0.01265,-0.047981,-49.138
0.01495,-0.047981,-48.932
0.01725,-0.047981,-48.769
0.01955,-0.047981,-48.642
0.02185,-0.047981,-48.552
-0.02185,-0.044886,-17.093
-0.01955,-0.044886,-18.969
-0.01725,-0.044886,-21.6
-0.01495,-0.044886,-25.765
-0.01265,-0.044886,-35.068
-0.01035,-0.044886,-62.069
-0.00805,-0.044886,-55.183
-0.00575,-0.044886,-53.355
-0.00345,-0.044886,-52.192
-0.00115,-0.044886,-51.282
0.00115,-0.044886,-50.563
0.00345,-0.044886,-49.992
0.00575,-0.044886,-49.537
0.00805,-0.044886,-49.175
0.01035,-0.044886,-48.888
0.01265,-0.044886,-48.662
0.01495,-0.044886,-48.487
0.01725,-0.044886,-48.352
0.01955,-0.044886,-48.252
0.02185,-0.044886,-48.184
-0.02185,-0.04179,-16.309
-0.01955,-0.04179,-18.132
-0.01725,-0.04179,-20.718
-0.01495,-0.04179,-24.855
-0.01265,-0.04179,-34.142
-0.01035,-0.04179,-61.165
-0.00805,-0.04179,-54.326
-0.00575,-0.04179,-52.541
-0.00345,-0.04179,-51.423
-0.00115,-0.04179,-50.559
0.00115,-0.04179,-49.885
0.00345,-0.04179,-49.357
0.00575,-0.04179,-48.944
0.00805,-0.04179,-48.622
0.01035,-0.04179,-48.373
0.01265,-0.04179,-48.183
0.01495,-0.04179,-48.04
0.01725,-0.04179,-47.936
0.01955,-0.04179,-47.864
0.02185,-0.04179,-47.82
-0.02185,-0.038695,-15.493
-0.01955,-0.038695,-17.255
-0.01725,-0.038695,-19.79
-0.01495,-0.038695,-23.897
-0.01265,-0.038695,-33.167
-0.01035,-0.038695,-60.224
-0.00805,-0.038695,-53.428
-0.00575,-0.038695,-51.691
-0.00345,-0.038695,-50.624
-0.00115,-0.038695,-49.81
0.00115,-0.038695,-49.185
0.00345,-0.038695,-48.705
0.00575,-0.038695,-48.338
0.00805,-0.038695,-48.06
0.01035,-0.038695,-47.852
0.01265,-0.038695,-47.7
0.01495,-0.038695,-47.593
0.01725,-0.038695,-47.521
0.01955,-0.038695,-47.479
0.02185,-0.038695,-47.46
-0.02185,-0.035599,-14.644
-0.01955,-0.035599,-16.337
-0.01725,-0.035599,-18.816
-0.01495,-0.035599,-22.887
-0.01265,-0.035599,-32.139
-0.01035,-0.035599,-59.238
-0.00805,-0.035599,-52.484
-0.00575,-0.035599,-50.799
-0.00345,-0.035599,-49.789
-0.00115,-0.035599,-49.032
0.00115,-0.035599,-48.463
0.00345,-0.035599,-48.036
0.00575,-0.035599,-47.72
0.00805,-0.035599,-47.49
0.01035,-0.035599,-47.327
0.01265,-0.035599,-47.216
0.01495,-0.035599,-47.146
0.01725,-0.035599,-47.109
0.01955,-0.035599,-47.099
0.02185,-0.035599,-47.106
-0.02185,-0.032504,-13.757
-0.01955,-0.032504,-15.371
-0.01725,-0.032504,-17.787
-0.01495,-0.032504,-21.817
-0.01265,-0.032504,-31.048
-0.01035,-0.032504,-58.184
-0.00805,-0.032504,-51.483
-0.00575,-0.032504,-49.859
-0.00345,-0.032504,-48.914
-0.00115,-0.032504,-48.222
0.00115,-0.032504,-47.717
0.00345,-0.032504,-47.351
0.00575,-0.032504,-47.092
0.00805,-0.032504,-46.915
0.01035,-0.032504,-46.8
0.01265,-0.032504,-46.733
0.01495,-0.032504,-46.704
0.01725,-0.032504,-46.704
0.01955,-0.032504,-46.727
0.02185,-0.032504,-46.762
-0.02185,-0.029408,-12.827
-0.01955,-0.029408,-14.349
-0.01725,-0.029408,-16.691
-0.01495,-0.029408,-20.67
-0.01265,-0.029408,-29.875
-0.01035,-0.029408,-57.041
-0.00805,-0.029408,-50.413
-0.00575,-0.029408,-48.86
-0.00345,-0.029408,-47.994
-0.00115,-0.029408,-47.38
0.00115,-0.029408,-46.949
0.00345,-0.029408,-46.653
0.00575,-0.029408,-46.458
0.00805,-0.029408,-46.339
0.01035,-0.029408,-46.277
0.01265,-0.029408,-46.258
0.01495,-0.029408,-46.271
0.01725,-0.029408,-46.309
0.01955,-0.029408,-46.366
0.02185,-0.029408,-46.43
-0.02185,-0.026312,-11.85
-0.01955,-0.026312,-13.26
-0.01725,-0.026312,-15.51
-0.01495,-0.026312,-19.426
-0.01265,-0.026312,-28.594
-0.01035,-0.026312,-55.792
-0.00805,-0.026312,-49.257
-0.00575,-0.026312,-47.795
-0.00345,-0.026312,-47.026
-0.00115,-0.026312,-46.507
0.00115,-0.026312,-46.164
0.00345,-0.026312,-45.948
0.00575,-0.026312,-45.825
0.00805,-0.026312,-45.769
0.01035,-0.026312,-45.764
0.01265,-0.026312,-45.795
0.01495,-0.026312,-45.853
0.01725,-0.026312,-45.93
0.01955,-0.026312,-46.022
0.02185,-0.026312,-46.115
-0.02185,-0.023217,-10.822
-0.01955,-0.023217,-12.094
-0.01725,-0.023217,-14.227
-0.01495,-0.023217,-18.055
-0.01265,-0.023217,-27.172
-0.01035,-0.023217,-54.423
-0.00805,-0.023217,-48.004
-0.00575,-0.023217,-46.661
-0.00345,-0.023217,-46.015
-0.00115,-0.023217,-45.61
0.00115,-0.023217,-45.371
0.00345,-0.023217,-45.246
0.00575,-0.023217,-45.202
0.00805,-0.023217,-45.215
0.01035,-0.023217,-45.269
0.01265,-0.023217,-45.352
0.01495,-0.023217,-45.455
0.01725,-0.023217,-45.571
0.01955,-0.023217,-45.698
0.02185,-0.023217,-45.82
-0.02185,-0.020121,-9.7453
-0.01955,-0.020121,-10.843
-0.01725,-0.020121,-12.823
-0.01495,-0.020121,-16.527
-0.01265,-0.020121,-25.573
-0.01035,-0.020121,-52.907
-0.00805,-0.020121,-46.648
-0.00575,-0.020121,-45.462
-0.00345,-0.020121,-44.971
-0.00115,-0.020121,-44.704
0.00115,-0.020121,-44.583
0.00345,-0.020121,-44.56
0.00575,-0.020121,-44.601
0.00805,-0.020121,-44.687
0.01035,-0.020121,-44.803
0.01265,-0.020121,-44.938
0.01495,-0.020121,-45.085
0.01725,-0.020121,-45.24
0.01955,-0.020121,-45.401
0.02185,-0.020121,-45.549
-0.02185,-0.017026,-8.6276
-0.01955,-0.017026,-9.5039
-0.01725,-0.017026,-11.281
-0.01495,-0.017026,-14.815
-0.01265,-0.017026,-23.762
-0.01035,-0.017026,-51.226
-0.00805,-0.017026,-45.195
-0.00575,-0.017026,-44.214
-0.00345,-0.017026,-43.915
-0.00115,-0.017026,-43.809
0.00115,-0.017026,-43.821
0.00345,-0.017026,-43.907
0.00575,-0.017026,-44.038
0.00805,-0.017026,-44.198
0.01035,-0.017026,-44.374
0.01265,-0.017026,-44.56
0.01495,-0.017026,-44.751
0.01725,-0.017026,-44.942
0.01955,-0.017026,-45.134
0.02185,-0.017026,-45.308
-0.02185,-0.01393,-7.4852
-0.01955,-0.01393,-8.078
-0.01725,-0.01393,-9.5855
-0.01495,-0.01393,-12.893
-0.01265,-0.01393,-21.712
-0.01035,-0.01393,-49.389
-0.00805,-0.01393,-43.673
-0.00575,-0.01393,-42.953
-0.00345,-0.01393,-42.883
-0.00115,-0.01393,-42.958
0.00115,-0.01393,-43.112
0.00345,-0.01393,-43.31
0.00575,-0.01393,-43.53
0.00805,-0.01393,-43.761
0.01035,-0.01393,-43.995
0.01265,-0.01393,-44.229
0.01495,-0.01393,-44.459
0.01725,-0.01393,-44.683
0.01955,-0.01393,-44.904
0.02185,-0.01393,-45.1
-0.02185,-0.010835,-6.3437
-0.01955,-0.010835,-6.5733
-0.01725,-0.010835,-7.7284
-0.01495,-0.010835,-10.753
-0.01265,-0.010835,-19.422
-0.01035,-0.010835,-47.477
-0.00805,-0.010835,-42.146
-0.00575,-0.010835,-41.74
-0.00345,-0.010835,-41.926
-0.00115,-0.010835,-42.19
0.00115,-0.010835,-42.486
0.00345,-0.010835,-42.791
0.00575,-0.010835,-43.095
0.00805,-0.010835,-43.391
0.01035,-0.010835,-43.677
0.01265,-0.010835,-43.952
0.01495,-0.010835,-44.216
0.01725,-0.010835,-44.469
0.01955,-0.010835,-44.714
0.02185,-0.010835,-44.93
-0.02185,-0.0077389,-5.2369
-0.01955,-0.0077389,-4.9919
-0.01725,-0.0077389,-5.6979
-0.01495,-0.0077389,-8.4131
-0.01265,-0.0077389,-16.97
-0.01035,-0.0077389,-45.707
-0.00805,-0.0077389,-40.74
-0.00575,-0.0077389,-40.668
-0.00345,-0.0077389,-41.112
-0.00115,-0.0077389,-41.555
0.00115,-0.0077389,-41.979
0.00345,-0.0077389,-42.378
0.00575,-0.0077389,-42.751
0.00805,-0.0077389,-43.101
0.01035,-0.0077389,-43.429
0.01265,-0.0077389,-43.738
0.01495,-0.0077389,-44.03
0.01725,-0.0077389,-44.305
0.01955,-0.0077389,-44.569
0.02185,-0.0077389,-44.8
-0.02185,-0.0046434,-4.2221
-0.01955,-0.0046434,-3.2508
-0.01725,-0.0046434,-3.3795
-0.01495,-0.0046434,-5.9672
-0.01265,-0.0046434,-14.665
-0.01035,-0.0046434,-44.515
-0.00805,-0.0046434,-39.648
-0.00575,-0.0046434,-39.86
-0.00345,-0.0046434,-40.52
-0.00115,-0.0046434,-41.103
0.00115,-0.0046434,-41.623
0.00345,-0.0046434,-42.091
0.00575,-0.0046434,-42.516
0.00805,-0.0046434,-42.904
0.01035,-0.0046434,-43.262
0.01265,-0.0046434,-43.594
0.01495,-0.0046434,-43.905
0.01725,-0.0046434,-44.195
0.01955,-0.0046434,-44.472
0.02185,-0.0046434,-44.713
-0.02185,-0.0015478,-3.595
-0.01955,-0.0015478,-1.0405
-0.01725,-0.0015478,0
-0.01495,-0.0015478,-4.1218
-0.01265,-0.0015478,-13.262
-0.01035,-0.0015478,-44.184
-0.00805,-0.0015478,-39.074
-0.00575,-0.0015478,-39.44
-0.00345,-0.0015478,-40.218
-0.00115,-0.0015478,-40.877
0.00115,-0.0015478,-41.447
0.00345,-0.0015478,-41.95
0.00575,-0.0015478,-42.4
0.00805,-0.0015478,-42.808
0.01035,-0.0015478,-43.181
0.01265,-0.0015478,-43.525
0.01495,-0.0015478,-43.844
0.01725,-0.0015478,-44.142
0.01955,-0.0015478,-44.425
0.02185,-0.0015478,-44.671
-0.02185,0.0015478,-3.6575
-0.01955,0.0015478,-1.3869
-0.01725,0.0015478,-0.5473
-0.01495,0.0015478,-4.3349
-0.01265,0.0015478,-13.41
-0.01035,0.0015478,-44.185
-0.00805,0.0015478,-39.133
-0.00575,0.0015478,-39.482
-0.00345,0.0015478,-40.249
-0.00115,0.0015478,-40.899
0.00115,0.0015478,-41.465
0.00345,0.0015478,-41.964
0.00575,0.0015478,-42.412
0.00805,0.0015478,-42.817
0.01035,0.0015478,-43.189
0.01265,0.0015478,-43.531
0.01495,0.0015478,-43.85
0.01725,0.0015478,-44.148
0.01955,0.0015478,-44.43
0.02185,0.0015478,-44.675
-0.02185,0.0046434,-4.391
-0.01955,0.0046434,-3.5968
-0.01725,0.0046434,-3.8563
-0.01495,0.0046434,-6.4024
-0.01265,0.0046434,-15.04
-0.01035,0.0046434,-44.655
-0.00805,0.0046434,-39.812
-0.00575,0.0046434,-39.98
-0.00345,0.0046434,-40.607
-0.00115,0.0046434,-41.169
0.00115,0.0046434,-41.675
0.00345,0.0046434,-42.132
0.00575,0.0046434,-42.549
0.00805,0.0046434,-42.932
0.01035,0.0046434,-43.286
0.01265,0.0046434,-43.615
0.01495,0.0046434,-43.922
0.01725,0.0046434,-44.211
0.01955,0.0046434,-44.486
0.02185,0.0046434,-44.725
-0.02185,0.0077389,-5.4318
-0.01955,0.0077389,-5.283
-0.01725,0.0077389,-6.0772
-0.01495,0.0077389,-8.8465
-0.01265,0.0077389,-17.415
-0.01035,0.0077389,-46.008
-0.00805,0.0077389,-40.976
-0.00575,0.0077389,-40.845
-0.00345,0.0077389,-41.245
-0.00115,0.0077389,-41.657
0.00115,0.0077389,-42.06
0.00345,0.0077389,-42.443
0.00575,0.0077389,-42.806
0.00805,0.0077389,-43.147
0.01035,0.0077389,-43.468
0.01265,0.0077389,-43.772
0.01495,0.0077389,-44.059
0.01725,0.0077389,-44.331
0.01955,0.0077389,-44.592
0.02185,0.0077389,-44.82
-0.02185,0.010835,-6.5478
-0.01955,0.010835,-6.8495
-0.01725,0.010835,-8.0747
-0.01495,0.010835,-11.154
-0.01265,0.010835,-19.85
-0.01035,0.010835,-47.829
-0.00805,0.010835,-42.416
-0.00575,0.010835,-41.951
-0.00345,0.010835,-42.09
-0.00115,0.010835,-42.32
0.00115,0.010835,-42.591
0.00345,0.010835,-42.878
0.00575,0.010835,-43.167
0.00805,0.010835,-43.452
0.01035,0.010835,-43.729
0.01265,0.010835,-43.997
0.01495,0.010835,-44.256
0.01725,0.010835,-44.504
0.01955,0.010835,-44.745
0.02185,0.010835,-44.958
-0.02185,0.01393,-7.6916
-0.01955,0.01393,-8.3408
-0.01725,0.01393,-9.9025
-0.01495,0.01393,-13.255
-0.01265,0.01393,-22.099
-0.01035,0.01393,-49.724
-0.00805,0.01393,-43.95
-0.00575,0.01393,-43.179
-0.00345,0.01393,-43.065
-0.00115,0.01393,-43.106
0.00115,0.01393,-43.234
0.00345,0.01393,-43.412
0.00575,0.01393,-43.617
0.00805,0.01393,-43.835
0.01035,0.01393,-44.059
0.01265,0.01393,-44.284
0.01495,0.01393,-44.508
0.01725,0.01393,-44.726
0.01955,0.01393,-44.942
0.02185,0.01393,-45.135
-0.02185,0.017026,-8.8311
-0.01955,0.017026,-9.7517
-0.01725,0.017026,-11.57
-0.01495,0.017026,-15.138
-0.01265,0.017026,-24.104
-0.01035,0.017026,-51.53
-0.00805,0.017026,-45.463
-0.00575,0.017026,-44.441
-0.00345,0.017026,-44.105
-0.00115,0.017026,-43.968
0.00115,0.017026,-43.955
0.00345,0.017026,-44.021
0.00575,0.017026,-44.136
0.00805,0.017026,-44.282
0.01035,0.017026,-44.448
0.01265,0.017026,-44.625
0.01495,0.017026,-44.808
0.01725,0.017026,-44.993
0.01955,0.017026,-45.18
0.02185,0.017026,-45.349
-0.02185,0.020121,-9.9425
-0.01955,0.020121,-11.075
-0.01725,0.020121,-13.086
-0.01495,0.020121,-16.815
-0.01265,0.020121,-25.875
-0.01035,0.020121,-53.191
-0.00805,0.020121,-46.9
-0.00575,0.020121,-45.682
-0.00345,0.020121,-45.161
-0.00115,0.020121,-44.867
0.00115,0.020121,-44.724
0.00345,0.020121,-44.681
0.00575,0.020121,-44.707
0.00805,0.020121,-44.78
0.01035,0.020121,-44.884
0.01265,0.020121,-45.01
0.01495,0.020121,-45.149
0.01725,0.020121,-45.297
0.01955,0.020121,-45.452
0.02185,0.020121,-45.596
-0.02185,0.023217,-11.011
-0.01955,0.023217,-12.31
-0.01725,0.023217,-14.466
-0.01495,0.023217,-18.312
-0.01265,0.023217,-27.44
-0.01035,0.023217,-54.688
-0.00805,0.023217,-48.237
-0.00575,0.023217,-46.87
-0.00345,0.023217,-46.2
-0.00115,0.023217,-45.773
0.00115,0.023217,-45.513
0.00345,0.023217,-45.371
0.00575,0.023217,-45.313
0.00805,0.023217,-45.313
0.01035,0.023217,-45.357
0.01265,0.023217,-45.43
0.01495,0.023217,-45.525
0.01725,0.023217,-45.634
0.01955,0.023217,-45.755
0.02185,0.023217,-45.871
-0.02185,0.026312,-12.03
-0.01955,0.026312,-13.461
-0.01725,0.026312,-15.728
-0.01495,0.026312,-19.658
-0.01265,0.026312,-28.834
-0.01035,0.026312,-56.032
-0.00805,0.026312,-49.472
-0.00575,0.026312,-47.992
-0.00345,0.026312,-47.204
-0.00115,0.026312,-46.666
0.00115,0.026312,-46.306
0.00345,0.026312,-46.075
0.00575,0.026312,-45.938
0.00805,0.026312,-45.871
0.01035,0.026312,-45.855
0.01265,0.026312,-45.877
0.01495,0.026312,-45.927
0.01725,0.026312,-45.997
0.01955,0.026312,-46.082
0.02185,0.026312,-46.17
-0.02185,0.029408,-12.998
-0.01955,0.029408,-14.537
-0.01725,0.029408,-16.893
-0.01495,0.029408,-20.883
-0.01265,0.029408,-30.093
-0.01035,0.029408,-57.248
-0.00805,0.029408,-50.611
-0.00575,0.029408,-49.044
-0.00345,0.029408,-48.163
-0.00115,0.029408,-47.534
0.00115,0.029408,-47.089
0.00345,0.029408,-46.78
0.00575,0.029408,-46.572
0.00805,0.029408,-46.442
0.01035,0.029408,-46.37
0.01265,0.029408,-46.343
0.01495,0.029408,-46.348
0.01725,0.029408,-46.379
0.01955,0.029408,-46.43
0.02185,0.029408,-46.489
-0.02185,0.032504,-13.92
-0.01955,0.032504,-15.549
-0.01725,0.032504,-17.977
-0.01495,0.032504,-22.014
-0.01265,0.032504,-31.25
-0.01035,0.032504,-58.371
-0.00805,0.032504,-51.669
-0.00575,0.032504,-50.032
-0.00345,0.032504,-49.075
-0.00115,0.032504,-48.37
0.00115,0.032504,-47.853
0.00345,0.032504,-47.476
0.00575,0.032504,-47.206
0.00805,0.032504,-47.018
0.01035,0.032504,-46.894
0.01265,0.032504,-46.82
0.01495,0.032504,-46.783
0.01725,0.032504,-46.776
0.01955,0.032504,-46.793
0.02185,0.032504,-46.823
-0.02185,0.035599,-14.8
-0.01955,0.035599,-16.506
-0.01725,0.035599,-18.996
-0.01495,0.035599,-23.073
-0.01265,0.035599,-32.329
-0.01035,0.035599,-59.421
-0.00805,0.035599,-52.658
-0.00575,0.035599,-50.963
-0.00345,0.035599,-49.942
-0.00115,0.035599,-49.174
0.00115,0.035599,-48.594
0.00345,0.035599,-48.158
0.00575,0.035599,-47.832
0.00805,0.035599,-47.593
0.01035,0.035599,-47.421
0.01265,0.035599,-47.303
0.01495,0.035599,-47.226
0.01725,0.035599,-47.183
0.01955,0.035599,-47.166
0.02185,0.035599,-47.169
-0.02185,0.038695,-15.642
-0.01955,0.038695,-17.416
-0.01725,0.038695,-19.961
-0.01495,0.038695,-24.073
-0.01265,0.038695,-33.346
-0.01035,0.038695,-60.406
-0.00805,0.038695,-53.593
-0.00575,0.038695,-51.846
-0.00345,0.038695,-50.77
-0.00115,0.038695,-49.947
0.00115,0.038695,-49.313
0.00345,0.038695,-48.824
0.00575,0.038695,-48.448
0.00805,0.038695,-48.162
0.01035,0.038695,-47.946
0.01265,0.038695,-47.787
0.01495,0.038695,-47.673
0.01725,0.038695,-47.596
0.01955,0.038695,-47.548
0.02185,0.038695,-47.524
-0.02185,0.04179,-16.452
-0.01955,0.04179,-18.285
-0.01725,0.04179,-20.88
-0.01495,0.04179,-25.023
-0.01265,0.04179,-34.312
-0.01035,0.04179,-61.334
-0.00805,0.04179,-54.483
-0.00575,0.04179,-52.69
-0.00345,0.04179,-51.563
-0.00115,0.04179,-50.691
0.00115,0.04179,-50.008
0.00345,0.04179,-49.473
0.00575,0.04179,-49.052
0.00805,0.04179,-48.723
0.01035,0.04179,-48.467
0.01265,0.04179,-48.27
0.01495,0.04179,-48.121
0.01725,0.04179,-48.011
0.01955,0.04179,-47.933
0.02185,0.04179,-47.885
-0.02185,0.044886,-17.231
-0.01955,0.044886,-19.115
-0.01725,0.044886,-21.753
-0.01495,0.044886,-25.924
-0.01265,0.044886,-35.23
-0.01035,0.044886,-62.219
-0.00805,0.044886,-55.334
-0.00575,0.044886,-53.498
-0.00345,0.044886,-52.327
-0.00115,0.044886,-51.409
0.00115,0.044886,-50.683
0.00345,0.044886,-50.104
0.00575,0.044886,-49.642
0.00805,0.044886,-49.273
0.01035,0.044886,-48.98
0.01265,0.044886,-48.748
0.01495,0.044886,-48.567
0.01725,0.044886,-48.427
0.01955,0.044886,-48.322
0.02185,0.044886,-48.25
-0.02185,0.047981,-17.983
-0.01955,0.047981,-19.911
-0.01725,0.047981,-22.584
-0.01495,0.047981,-26.781
-0.01265,0.047981,-36.101
-0.01035,0.047981,-63.078
-0.00805,0.047981,-56.155
-0.00575,0.047981,-54.283
-0.00345,0.047981,-53.071
-0.00115,0.047981,-52.113
0.00115,0.047981,-51.346
0.00345,0.047981,-50.727
0.00575,0.047981,-50.226
0.00805,0.047981,-49.82
0.01035,0.047981,-49.491
0.01265,0.047981,-49.225
0.01495,0.047981,-49.013
0.01725,0.047981,-48.844
0.01955,0.047981,-48.713
0.02185,0.047981,-48.62
-0.02185,0.051077,-18.656
-0.01955,0.051077,-20.618
-0.01725,0.051077,-23.32
-0.01495,0.051077,-27.538
-0.01265,0.051077,-36.872
-0.01035,0.051077,-63.83
-0.00805,0.051077,-56.869
-0.00575,0.051077,-54.967
-0.00345,0.051077,-53.723
-0.00115,0.051077,-52.73
0.00115,0.051077,-51.928
0.00345,0.051077,-51.276
0.00575,0.051077,-50.745
0.00805,0.051077,-50.313
0.01035,0.051077,-49.962
0.01265,0.051077,-49.677
0.01495,0.051077,-49.446
0.01725,0.051077,-49.259
0.01955,0.051077,-49.105
0.02185,0.051077,-48.988
-0.02185,0.054173,-18.985
-0.01955,0.054173,-20.965
-0.01725,0.054173,-23.68
-0.01495,0.054173,-27.92
-0.01265,0.054173,-37.266
-0.01035,0.054173,-64.03
-0.00805,0.054173,-57.004
-0.00575,0.054173,-55.043
-0.00345,0.054173,-53.763
-0.00115,0.054173,-52.749
0.00115,0.054173,-51.937
0.00345,0.054173,-51.29
0.00575,0.054173,-50.78
0.00805,0.054173,-50.383
0.01035,0.054173,-50.078
0.01265,0.054173,-49.84
0.01495,0.054173,-49.643
0.01725,0.054173,-49.463
0.01955,0.054173,-49.271
0.02185,0.054173,-49.077
-0.02185,0.057268,-19.601
-0.01955,0.057268,-21.6
-0.01725,0.057268,-24.329
-0.01495,0.057268,-28.574
-0.01265,0.057268,-37.922
-0.01035,0.057268,-64.591
-0.00805,0.057268,-57.528
-0.00575,0.057268,-55.515
-0.00345,0.057268,-54.197
-0.00115,0.057268,-53.162
0.00115,0.057268,-52.34
0.00345,0.057268,-51.686
0.00575,0.057268,-51.166
0.00805,0.057268,-50.753
0.01035,0.057268,-50.42
0.01265,0.057268,-50.141
0.01495,0.057268,-49.89
0.01725,0.057268,-49.644
0.01955,0.057268,-49.382
0.02185,0.057268,-49.127
-0.02185,0.060364,-20.234
-0.01955,0.060364,-22.251
-0.01725,0.060364,-24.991
-0.01495,0.060364,-29.243
-0.01265,0.060364,-38.594
-0.01035,0.060364,-65.311
-0.00805,0.060364,-58.272
-0.00575,0.060364,-56.28
-0.00345,0.060364,-54.978
-0.00115,0.060364,-53.953
0.00115,0.060364,-53.135
0.00345,0.060364,-52.476
0.00575,0.060364,-51.939
0.00805,0.060364,-51.495
0.01035,0.060364,-51.114
0.01265,0.060364,-50.773
0.01495,0.060364,-50.449
0.01725,0.060364,-50.127
0.01955,0.060364,-49.794
0.02185,0.060364,-49.486
-0.02185,0.063459,-20.843
-0.01955,0.063459,-22.876
-0.01725,0.063459,-25.626
-0.01495,0.063459,-29.885
-0.01265,0.063459,-39.24
-0.01035,0.063459,-66.217
-0.00805,0.063459,-59.25
-0.00575,0.063459,-57.355
-0.00345,0.063459,-56.117
-0.00115,0.063459,-55.128
0.00115,0.063459,-54.324
0.00345,0.063459,-53.658
0.00575,0.063459,-53.093
0.00805,0.063459,-52.602
0.01035,0.063459,-52.156
0.01265,0.063459,-51.737
0.01495,0.063459,-51.328
0.01725,0.063459,-50.923
0.01955,0.063459,-50.518
0.02185,0.063459,-50.16
-0.02185,0.066555,-21.431
-0.01955,0.066555,-23.477
-0.01725,0.066555,-26.237
-0.01495,0.066555,-30.502
-0.01265,0.066555,-39.86
-0.01035,0.066555,-67.142
-0.00805,0.066555,-60.253
-0.00575,0.066555,-58.456
-0.00345,0.066555,-57.28
-0.00115,0.066555,-56.319
0.00115,0.066555,-55.518
0.00345,0.066555,-54.835
0.00575,0.066555,-54.236
0.00805,0.066555,-53.694
0.01035,0.066555,-53.188
0.01265,0.066555,-52.704
0.01495,0.066555,-52.233
0.01725,0.066555,-51.778
0.01955,0.066555,-51.34
0.02185,0.066555,-50.968
-0.02185,0.06965,-21.987
-0.01955,0.06965,-24.044
-0.01725,0.06965,-26.813
-0.01495,0.06965,-31.083
-0.01265,0.06965,-40.444
-0.01035,0.06965,-67.739
-0.00805,0.06965,-60.826
-0.00575,0.06965,-58.991
-0.00345,0.06965,-57.77
-0.00115,0.06965,-56.768
0.00115,0.06965,-55.93
0.00345,0.06965,-55.215
0.00575,0.06965,-54.591
0.00805,0.06965,-54.033
0.01035,0.06965,-53.523
0.01265,0.06965,-53.049
0.01495,0.06965,-52.609
0.01725,0.06965,-52.202
0.01955,0.06965,-51.833
0.02185,0.06965,-51.537
-0.02185,0.072746,-22.507
-0.01955,0.072746,-24.574
-0.01725,0.072746,-27.35
-0.01495,0.072746,-31.626
-0.01265,0.072746,-40.989
-0.01035,0.072746,-67.924
-0.00805,0.072746,-60.882
-0.00575,0.072746,-58.875
-0.00345,0.072746,-57.517
-0.00115,0.072746,-56.41
0.00115,0.072746,-55.494
0.00345,0.072746,-54.724
0.00575,0.072746,-54.069
0.00805,0.072746,-53.507
0.01035,0.072746,-53.022
0.01265,0.072746,-52.604
0.01495,0.072746,-52.247
0.01725,0.072746,-51.953
0.01955,0.072746,-51.72
0.02185,0.072746,-51.563
-0.02185,0.075842,-23.001
-0.01955,0.075842,-25.08
-0.01725,0.075842,-27.864
-0.01495,0.075842,-32.146
-0.01265,0.075842,-41.512
-0.01035,0.075842,-68.104
-0.00805,0.075842,-60.959
-0.00575,0.075842,-58.819
-0.00345,0.075842,-57.342
-0.00115,0.075842,-56.128
0.00115,0.075842,-55.11
0.00345,0.075842,-54.25
0.00575,0.075842,-53.52
0.00805,0.075842,-52.903
0.01035,0.075842,-52.389
0.01265,0.075842,-51.969
0.01495,0.075842,-51.642
0.01725,0.075842,-51.404
0.01955,0.075842,-51.255
0.02185,0.075842,-51.192
-0.02185,0.078937,-23.493
-0.01955,0.078937,-25.586
-0.01725,0.078937,-28.382
-0.01495,0.078937,-32.671
-0.01265,0.078937,-42.041
-0.01035,0.078937,-68.758
-0.00805,0.078937,-61.632
-0.00575,0.078937,-59.493
-0.00345,0.078937,-57.962
-0.00115,0.078937,-56.648
0.00115,0.078937,-55.503
0.00345,0.078937,-54.501
0.00575,0.078937,-53.632
0.00805,0.078937,-52.887
0.01035,0.078937,-52.263
0.01265,0.078937,-51.757
0.01495,0.078937,-51.367
0.01725,0.078937,-51.089
0.01955,0.078937,-50.922
0.02185,0.078937,-50.856
-0.02185,0.082033,-23.997
-0.01955,0.082033,-26.103
-0.01725,0.082033,-28.909
-0.01495,0.082033,-33.205
-0.01265,0.082033,-42.579
-0.01035,0.082033,-69.967
-0.00805,0.082033,-63.026
-0.00575,0.082033,-61.082
-0.00345,0.082033,-59.614
-0.00115,0.082033,-58.245
0.00115,0.082033,-56.962
0.00345,0.082033,-55.776
0.00575,0.082033,-54.702
0.00805,0.082033,-53.755
0.01035,0.082033,-52.942
0.01265,0.082033,-52.268
0.01495,0.082033,-51.731
0.01725,0.082033,-51.329
0.01955,0.082033,-51.052
0.02185,0.082033,-50.897
-0.02185,0.085128,-24.495
-0.01955,0.085128,-26.609
-0.01725,0.085128,-29.418
-0.01495,0.085128,-33.716
-0.01265,0.085128,-43.091
-0.01035,0.085128,-70.974
-0.00805,0.085128,-64.212
-0.00575,0.085128,-62.556
-0.00345,0.085128,-61.392
-0.00115,0.085128,-60.276
0.00115,0.085128,-59.135
0.00345,0.085128,-57.948
0.00575,0.085128,-56.75
0.00805,0.085128,-55.602
0.01035,0.085128,-54.557
0.01265,0.085128,-53.648
0.01495,0.085128,-52.891
0.01725,0.085128,-52.286
0.01955,0.085128,-51.82
0.02185,0.085128,-51.5
-0.02185,0.088224,-24.954
-0.01955,0.088224,-27.063
-0.01725,0.088224,-29.866
-0.01495,0.088224,-34.159
-0.01265,0.088224,-43.53
-0.01035,0.088224,-70.577
-0.00805,0.088224,-63.559
-0.00575,0.088224,-61.748
-0.00345,0.088224,-60.776
-0.00115,0.088224,-60.177
0.00115,0.088224,-59.767
0.00345,0.088224,-59.349
0.00575,0.088224,-58.761
0.00805,0.088224,-57.941
0.01035,0.088224,-56.951
0.01265,0.088224,-55.911
0.01495,0.088224,-54.929
0.01725,0.088224,-54.067
0.01955,0.088224,-53.335
0.02185,0.088224,-52.776
-0.02185,0.091319,-25.349
-0.01955,0.091319,-27.447
-0.01725,0.091319,-30.242
-0.01495,0.091319,-34.528
-0.01265,0.091319,-43.896
-0.01035,0.091319,-69.329
-0.00805,0.091319,-61.952
-0.00575,0.091319,-59.746
-0.00345,0.091319,-58.56
-0.00115,0.091319,-57.95
0.00115,0.091319,-57.787
0.00345,0.091319,-57.95
0.00575,0.091319,-58.282
0.00805,0.091319,-58.576
0.01035,0.091319,-58.606
0.01265,0.091319,-58.237
0.01495,0.091319,-57.51
0.01725,0.091319,-56.587
0.01955,0.091319,-55.615
0.02185,0.091319,-54.77
-0.02185,0.094415,-25.697
-0.01955,0.094415,-27.798
-0.01725,0.094415,-30.603
-0.01495,0.094415,-34.903
-0.01265,0.094415,-44.282
-0.01035,0.094415,-68.943
-0.00805,0.094415,-61.294
-0.00575,0.094415,-58.713
-0.00345,0.094415,-57.16
-0.00115,0.094415,-56.22
0.00115,0.094415,-55.781
0.00345,0.094415,-55.761
0.00575,0.094415,-56.096
0.00805,0.094415,-56.706
0.01035,0.094415,-57.472
0.01265,0.094415,-58.201
0.01495,0.094415,-58.639
0.01725,0.094415,-58.581
0.01955,0.094415,-57.995
0.02185,0.094415,-57.155
-0.02185,0.097511,-26.055
-0.01955,0.097511,-28.194
-0.01725,0.097511,-31.051
-0.01495,0.097511,-35.409
-0.01265,0.097511,-44.838
-0.01035,0.097511,-71.413
-0.00805,0.097511,-62.922
-0.00575,0.097511,-59.494
-0.00345,0.097511,-57.256
-0.00115,0.097511,-55.768
0.00115,0.097511,-54.863
0.00345,0.097511,-54.43
0.00575,0.097511,-54.39
0.00805,0.097511,-54.681
0.01035,0.097511,-55.252
0.01265,0.097511,-56.035
0.01495,0.097511,-56.927
0.01725,0.097511,-57.753
0.01955,0.097511,-58.264
0.02185,0.097511,-58.287
-0.02185,0.10061,-26.481
-0.01955,0.10061,-28.696
-0.01725,0.10061,-31.648
-0.01495,0.10061,-36.119
-0.01265,0.10061,-45.682
-0.01035,0.10061,-100.93
-0.00805,0.10061,-69.909
-0.00575,0.10061,-63.052
-0.00345,0.10061,-59.149
-0.00115,0.10061,-56.665
0.00115,0.10061,-55.078
0.00345,0.10061,-54.108
0.00575,0.10061,-53.6
0.00805,0.10061,-53.459
0.01035,0.10061,-53.617
0.01265,0.10061,-54.024
0.01495,0.10061,-54.634
0.01725,0.10061,-55.388
0.01955,0.10061,-56.203
0.02185,0.10061,-56.881
-0.02185,0.1037,-26.982
-0.01955,0.1037,-29.289
-0.01725,0.1037,-32.334
-0.01495,0.1037,-36.854
-0.01265,0.1037,-46.2
-0.01035,0.1037,-66.746
-0.00805,0.1037,-63.404
-0.00575,0.1037,-64.288
-0.00345,0.1037,-62.193
-0.00115,0.1037,-58.86
0.00115,0.1037,-56.348
0.00345,0.1037,-54.688
0.00575,0.1037,-53.632
0.00805,0.1037,-53.019
0.01035,0.1037,-52.746
0.01265,0.1037,-52.75
0.01495,0.1037,-52.984
0.01725,0.1037,-53.414
0.01955,0.1037,-54.019
0.02185,0.1037,-54.681
-0.02185,0.1068,-27.527
-0.01955,0.1068,-29.894
-0.01725,0.1068,-32.933
-0.01495,0.1068,-37.161
-0.01265,0.1068,-43.663
-0.01035,0.1068,-50.799
-0.00805,0.1068,-54.064
-0.00575,0.1068,-57.444
-0.00345,0.1068,-60.561
-0.00115,0.1068,-60.75
0.00115,0.1068,-58.382
0.00345,0.1068,-56.04
0.00575,0.1068,-54.358
0.00805,0.1068,-53.227
0.01035,0.1068,-52.512
0.01265,0.1068,-52.125
0.01495,0.1068,-52.007
0.01725,0.1068,-52.122
0.01955,0.1068,-52.454
0.02185,0.1068,-52.925
-0.02185,0.10989,-28.071
-0.01955,0.10989,-30.429
-0.01725,0.10989,-33.321
-0.01495,0.10989,-36.966
-0.01265,0.10989,-41.338
-0.01035,0.10989,-45.704
-0.00805,0.10989,-49.296
-0.00575,0.10989,-52.474
-0.00345,0.10989,-55.832
-0.00115,0.10989,-58.938
0.00115,0.10989,-59.668
0.00345,0.10989,-57.816
0.00575,0.10989,-55.635
0.00805,0.10989,-53.962
0.01035,0.10989,-52.789
0.01265,0.10989,-52.018
0.01495,0.10989,-51.571
0.01725,0.10989,-51.399
0.01955,0.10989,-51.479
0.02185,0.10989,-51.747
-0.02185,0.11299,-28.576
-0.01955,0.11299,-30.859
-0.01725,0.11299,-33.525
-0.01495,0.11299,-36.637
-0.01265,0.11299,-40.061
-0.01035,0.11299,-43.449
-0.00805,0.11299,-46.523
-0.00575,0.11299,-49.372
-0.00345,0.11299,-52.298
-0.00115,0.11299,-55.478
0.00115,0.11299,-58.328
0.00345,0.11299,-58.909
0.00575,0.11299,-57.158
0.00805,0.11299,-55.09
0.01035,0.11299,-53.471
0.01265,0.11299,-52.321
0.01495,0.11299,-51.562
0.01725,0.11299,-51.127
0.01955,0.11299,-50.977
0.02185,0.11299,-51.057
-0.02185,0.11608,-29.017
-0.01955,0.11608,-31.19
-0.01725,0.11608,-33.626
-0.01495,0.11608,-36.334
-0.01265,0.11608,-39.202
-0.01035,0.11608,-42.041
-0.00805,0.11608,-44.716
-0.00575,0.11608,-47.262
-0.00345,0.11608,-49.841
-0.00115,0.11608,-52.643
0.00115,0.11608,-55.681
0.00345,0.11608,-58.118
0.00575,0.11608,-58.185
0.00805,0.11608,-56.374
0.01035,0.11608,-54.443
0.01265,0.11608,-52.949
0.01495,0.11608,-51.896
0.01725,0.11608,-51.216
0.01955,0.11608,-50.854
0.02185,0.11608,-50.759
-0.02185,0.11918,-29.398
-0.01955,0.11918,-31.448
-0.01725,0.11918,-33.676
-0.01495,0.11918,-36.079
-0.01265,0.11918,-38.576
-0.01035,0.11918,-41.051
-0.00805,0.11918,-43.43
-0.00575,0.11918,-45.729
-0.00345,0.11918,-48.046
-0.00115,0.11918,-50.523
0.00115,0.11918,-53.266
0.00345,0.11918,-56.094
0.00575,0.11918,-57.871
0.00805,0.11918,-57.327
0.01035,0.11918,-55.527
0.01265,0.11918,-53.808
0.01495,0.11918,-52.504
0.01725,0.11918,-51.602
0.01955,0.11918,-51.043
0.02185,0.11918,-50.783
-0.02185,0.12228,-29.732
-0.01955,0.12228,-31.655
-0.01725,0.12228,-33.702
-0.01495,0.12228,-35.869
-0.01265,0.12228,-38.096
-0.01035,0.12228,-40.308
-0.00805,0.12228,-42.461
-0.00575,0.12228,-44.561
-0.00345,0.12228,-46.674
-0.00115,0.12228,-48.898
0.00115,0.12228,-51.334
0.00345,0.12228,-53.982
0.00575,0.12228,-56.401
0.00805,0.12228,-57.358
0.01035,0.12228,-56.403
0.01265,0.12228,-54.767
0.01495,0.12228,-53.314
0.01725,0.12228,-52.229
0.01955,0.12228,-51.49
0.02185,0.12228,-51.072
-0.02185,0.12537,-30.017
-0.01955,0.12537,-31.822
-0.01725,0.12537,-33.715
-0.01495,0.12537,-35.694
-0.01265,0.12537,-37.715
-0.01035,0.12537,-39.727
-0.00805,0.12537,-41.7
-0.00575,0.12537,-43.639
-0.00345,0.12537,-45.585
-0.00115,0.12537,-47.61
0.00115,0.12537,-49.789
0.00345,0.12537,-52.161
0.00575,0.12537,-54.58
0.00805,0.12537,-56.391
0.01035,0.12537,-56.661
0.01265,0.12537,-55.605
0.01495,0.12537,-54.224
0.01725,0.12537,-53.039
0.01955,0.12537,-52.15
0.02185,0.12537,-51.581
-0.02185,0.12847,-30.25
-0.01955,0.12847,-31.956
-0.01725,0.12847,-33.72
-0.01495,0.12847,-35.547
-0.01265,0.12847,-37.405
-0.01035,0.12847,-39.259
-0.00805,0.12847,-41.086
-0.00575,0.12847,-42.889
-0.00345,0.12847,-44.696
-0.00115,0.12847,-46.556
0.00115,0.12847,-48.526
0.00345,0.12847,-50.644
0.00575,0.12847,-52.869
0.00805,0.12847,-54.918
0.01035,0.12847,-56.129
0.01265,0.12847,-56.033
0.01495,0.12847,-55.078
0.01725,0.12847,-53.953
0.01955,0.12847,-52.973
0.02185,0.12847,-52.268
-0.02185,0.13156,-30.451
-0.01955,0.13156,-32.069
-0.01725,0.13156,-33.724
-0.01495,0.13156,-35.425
-0.01265,0.13156,-37.15
-0.01035,0.13156,-38.873
-0.00805,0.13156,-40.578
-0.00575,0.13156,-42.264
-0.00345,0.13156,-43.951
-0.00115,0.13156,-45.673
0.00115,0.13156,-47.468
0.00345,0.13156,-49.373
0.00575,0.13156,-51.382
0.00805,0.13156,-53.385
0.01035,0.13156,-55.049
0.01265,0.13156,-55.864
0.01495,0.13156,-55.662
0.01725,0.13156,-54.854
0.01955,0.13156,-53.893
0.02185,0.13156,-53.085
-0.02185,0.13466,-30.637
-0.01955,0.13466,-32.173
-0.01725,0.13466,-33.73
-0.01495,0.13466,-35.324
-0.01265,0.13466,-36.937
-0.01035,0.13466,-38.55
-0.00805,0.13466,-40.149
-0.00575,0.13466,-41.734
-0.00345,0.13466,-43.315
-0.00115,0.13466,-44.917
0.00115,0.13466,-46.567
0.00345,0.13466,-48.295
0.00575,0.13466,-50.114
0.00805,0.13466,-51.989
0.01035,0.13466,-53.78
0.01265,0.13466,-55.175
0.01495,0.13466,-55.797
0.01725,0.13466,-55.575
0.01955,0.13466,-54.816
0.02185,0.13466,-53.973
-0.02185,0.13775,-30.798
-0.01955,0.13775,-32.265
-0.01725,0.13775,-33.739
-0.01495,0.13775,-35.242
-0.01265,0.13775,-36.759
-0.01035,0.13775,-38.277
-0.00805,0.13775,-39.784
-0.00575,0.13775,-41.277
-0.00345,0.13775,-42.764
-0.00115,0.13775,-44.261
0.00115,0.13775,-45.79
0.00345,0.13775,-47.375
0.00575,0.13775,-49.037
0.00805,0.13775,-50.776
0.01035,0.13775,-52.55
0.01265,0.13775,-54.212
0.01495,0.13775,-55.461
0.01725,0.13775,-55.951
0.01955,0.13775,-55.611
0.02185,0.13775,-54.849
-0.02185,0.14085,-30.938
-0.01955,0.14085,-32.349
-0.01725,0.14085,-33.754
-0.01495,0.14085,-35.177
-0.01265,0.14085,-36.611
-0.01035,0.14085,-38.045
-0.00805,0.14085,-39.469
-0.00575,0.14085,-40.881
-0.00345,0.14085,-42.283
-0.00115,0.14085,-43.689
0.00115,0.14085,-45.116
0.00345,0.14085,-46.586
0.00575,0.14085,-48.122
0.00805,0.14085,-49.744
0.01035,0.14085,-51.451
0.01265,0.14085,-53.193
0.01495,0.14085,-54.795
0.01725,0.14085,-55.903
0.01955,0.14085,-56.13
0.02185,0.14085,-55.604
-0.02185,0.14394,-31.082
-0.01955,0.14394,-32.439
-0.01725,0.14394,-33.779
-0.01495,0.14394,-35.13
-0.01265,0.14394,-36.489
-0.01035,0.14394,-37.848
-0.00805,0.14394,-39.197
-0.00575,0.14394,-40.534
-0.00345,0.14394,-41.862
-0.00115,0.14394,-43.189
0.00115,0.14394,-44.531
0.00345,0.14394,-45.909
0.00575,0.14394,-47.346
0.00805,0.14394,-48.87
0.01035,0.14394,-50.5
0.01265,0.14394,-52.23
0.01495,0.14394,-53.977
0.01725,0.14394,-55.482
0.01955,0.14394,-56.264
0.02185,0.14394,-56.115
-0.02185,0.14704,-31.241
-0.01955,0.14704,-32.538
-0.01725,0.14704,-33.814
-0.01495,0.14704,-35.098
-0.01265,0.14704,-36.389
-0.01035,0.14704,-37.679
-0.00805,0.14704,-38.961
-0.00575,0.14704,-40.231
-0.00345,0.14704,-41.492
-0.00115,0.14704,-42.752
0.00115,0.14704,-44.024
0.00345,0.14704,-45.328
0.00575,0.14704,-46.687
0.00805,0.14704,-48.131
0.01035,0.14704,-49.685
0.01265,0.14704,-51.363
0.01495,0.14704,-53.128
0.01725,0.14704,-54.812
0.01955,0.14704,-56.001
0.02185,0.14704,-56.277
-0.02185,0.15014,-31.394
-0.01955,0.15014,-32.636
-0.01725,0.15014,-33.854
-0.01495,0.15014,-35.077
-0.01265,0.15014,-36.307
-0.01035,0.15014,-37.534
-0.00805,0.15014,-38.754
-0.00575,0.15014,-39.965
-0.00345,0.15014,-41.168
-0.00115,0.15014,-42.371
0.00115,0.15014,-43.585
0.00345,0.15014,-44.829
0.00575,0.15014,-46.125
0.00805,0.15014,-47.501
0.01035,0.15014,-48.982
0.01265,0.15014,-50.588
0.01495,0.15014,-52.301
0.01725,0.15014,-54.013
0.01955,0.15014,-55.417
0.02185,0.15014,-56.059
-0.02185,0.15323,-31.534
-0.01955,0.15323,-32.73
-0.01725,0.15323,-33.896
-0.01495,0.15323,-35.065
-0.01265,0.15323,-36.237
-0.01035,0.15323,-37.408
-0.00805,0.15323,-38.574
-0.00575,0.15323,-39.732
-0.00345,0.15323,-40.884
-0.00115,0.15323,-42.037
0.00115,0.15323,-43.203
0.00345,0.15323,-44.397
0.00575,0.15323,-45.64
0.00805,0.15323,-46.955
0.01035,0.15323,-48.366
0.01265,0.15323,-49.887
0.01495,0.15323,-51.511
0.01725,0.15323,-53.161
0.01955,0.15323,-54.627
0.02185,0.15323,-55.515
-0.02185,0.15633,-31.685
-0.01955,0.15633,-32.829
-0.01725,0.15633,-33.943
-0.01495,0.15633,-35.059
-0.01265,0.15633,-36.179
-0.01035,0.15633,-37.299
-0.00805,0.15633,-38.415
-0.00575,0.15633,-39.526
-0.00345,0.15633,-40.634
-0.00115,0.15633,-41.745
0.00115,0.15633,-42.869
0.00345,0.15633,-44.019
0.00575,0.15633,-45.214
0.00805,0.15633,-46.471
0.01035,0.15633,-47.809
0.01265,0.15633,-49.24
0.01495,0.15633,-50.754
0.01725,0.15633,-52.297
0.01955,0.15633,-53.734
0.02185,0.15633,-54.754
-0.02185,0.15942,-31.85
-0.01955,0.15942,-32.933
-0.01725,0.15942,-33.993
-0.01495,0.15942,-35.058
-0.01265,0.15942,-36.129
-0.01035,0.15942,-37.202
-0.00805,0.15942,-38.273
-0.00575,0.15942,-39.343
-0.00345,0.15942,-40.412
-0.00115,0.15942,-41.485
0.00115,0.15942,-42.571
0.00345,0.15942,-43.681
0.00575,0.15942,-44.829
0.00805,0.15942,-46.028
0.01035,0.15942,-47.293
0.01265,0.15942,-48.629
0.01495,0.15942,-50.027
0.01725,0.15942,-51.45
0.01955,0.15942,-52.815
0.02185,0.15942,-53.889
-0.02185,0.16252,-32.003
-0.01955,0.16252,-33.029
-0.01725,0.16252,-34.039
-0.01495,0.16252,-35.057
-0.01265,0.16252,-36.084
-0.01035,0.16252,-37.115
-0.00805,0.16252,-38.147
-0.00575,0.16252,-39.179
-0.00345,0.16252,-40.212
-0.00115,0.16252,-41.25
0.00115,0.16252,-42.3
0.00345,0.16252,-43.37
0.00575,0.16252,-44.471
0.00805,0.16252,-45.612
0.01035,0.16252,-46.802
0.01265,0.16252,-48.044
0.01495,0.16252,-49.331
0.01725,0.16252,-50.638
0.01955,0.16252,-51.923
0.02185,0.16252,-53.012
-0.02185,0.16561,-32.136
-0.01955,0.16561,-33.117
-0.01725,0.16561,-34.083
-0.01495,0.16561,-35.059
-0.01265,0.16561,-36.045
-0.01035,0.16561,-37.037
-0.00805,0.16561,-38.033
-0.00575,0.16561,-39.03
-0.00345,0.16561,-40.03
-0.00115,0.16561,-41.035
0.00115,0.16561,-42.049
0.00345,0.16561,-43.079
0.00575,0.16561,-44.132
0.00805,0.16561,-45.214
0.01035,0.16561,-46.331
0.01265,0.16561,-47.485
0.01495,0.16561,-48.673
0.01725,0.16561,-49.88
0.01955,0.16561,-51.096
0.02185,0.16561,-52.182
-0.02185,0.16871,-32.28
-0.01955,0.16871,-33.21
-0.01725,0.16871,-34.132
-0.01495,0.16871,-35.067
-0.01265,0.16871,-36.014
-0.01035,0.16871,-36.97
-0.00805,0.16871,-37.932
-0.00575,0.16871,-38.896
-0.00345,0.16871,-39.863
-0.00115,0.16871,-40.835
0.00115,0.16871,-41.813
0.00345,0.16871,-42.802
0.00575,0.16871,-43.807
0.00805,0.16871,-44.832
0.01035,0.16871,-45.881
0.01265,0.16871,-46.958
0.01495,0.16871,-48.063
0.01725,0.16871,-49.193
0.01955,0.16871,-50.355
0.02185,0.16871,-51.435
-0.02185,0.1718,-32.45
-0.01955,0.1718,-33.319
-0.01725,0.1718,-34.192
-0.01495,0.1718,-35.084
-0.01265,0.1718,-35.993
-0.01035,0.1718,-36.914
-0.00805,0.1718,-37.842
-0.00575,0.1718,-38.773
-0.00345,0.1718,-39.708
-0.00115,0.1718,-40.645
0.00115,0.1718,-41.587
0.00345,0.1718,-42.535
0.00575,0.1718,-43.493
0.00805,0.1718,-44.465
0.01035,0.1718,-45.455
0.01265,0.1718,-46.468
0.01495,0.1718,-47.508
0.01725,0.1718,-48.581
0.01955,0.1718,-49.706
0.02185,0.1718,-50.783
-0.02185,0.1749,-32.614
-0.01955,0.1749,-33.426
-0.01725,0.1749,-34.254
-0.01495,0.1749,-35.108
-0.01265,0.1749,-35.981
-0.01035,0.1749,-36.869
-0.00805,0.1749,-37.765
-0.00575,0.1749,-38.666
-0.00345,0.1749,-39.569
-0.00115,0.1749,-40.474
0.00115,0.1749,-41.381
0.00345,0.1749,-42.291
0.00575,0.1749,-43.208
0.00805,0.1749,-44.135
0.01035,0.1749,-45.077
0.01265,0.1749,-46.042
0.01495,0.1749,-47.036
0.01725,0.1749,-48.071
0.01955,0.1749,-49.173
0.02185,0.1749,-50.249
